WaLRUS: Wavelets for Long-range Representation Using SSMs

State-Space Models (SSMs) have proven to be powerful tools for modeling long-range dependencies in sequential data. While the recent method known as HiPPO has demonstrated strong performance, and formed the basis for machine learning models S4 and Mamba, it remains limited by its reliance on closed-form solutions for a few specific, well-behaved bases. The SaFARi framework generalized this approach, enabling the construction of SSMs from arbitrary frames, including non-orthogonal and redundant ones, thus allowing an infinite diversity of possible "species" within the SSM family. In this paper, we introduce WaLRUS (Wavelets for Long-range Representation Using SSMs), a new implementation of SaFARi built from Daubechies wavelets.

==> Figures/NLA-teasers/Teaser_1.csv <==
ind,X,db,leg,fou
0,0.0,-0.0014626383637303484,-0.000505605902004334,0.016199145336327922
1,0.0,0.0005569942604287673,0.0007199633958417018,0.011562274352480827
2,0.0,0.0012064132770838742,-0.00104501418610363,0.0040881872537129275
3,0.0,0.0002433081488375128,0.0015024335357712766,-0.0017455838262935024
4,0.0,-0.0009120628505396856,-0.00031663233442760465,-0.0036863355114295157
5,0.0,-0.0008680409632232795,-0.0007443345520851912,-0.001784405705005194
6,0.0,0.00048172758922732637,0.002151720517091815,0.001441944008828163
7,0.0,0.0015585174942161976,-0.0005254874843504241,0.003088593519682559
8,0.0,0.0008844070216011233,-0.0021459163114444825,0.001857261512530485
9,0.0,-0.0007182953160281114,0.00047353989485057947,-0.0010486282194071426
10,0.0,-0.0018286486383831452,0.0021525894264486666,-0.003069592108593445
11,0.0,-0.0014512012548677097,-0.00035900800199719355,-0.0024000664036790357
12,0.0,0.0003430821318921628,-0.0024549813384275344,0.0004439221620629866
13,0.0,0.0022851376015551508,-0.0007734653859449013,0.0029666795351035767
14,0.0,0.0018813516453081464,0.002185725081122078,0.002691635717356235
15,0.0,-0.0011113409589083684,0.0015925882132433095,-0.0006281482324180332
16,0.0,-0.004138689208914,-0.0023838916729643036,-0.0043894792070281055
17,0.0,-0.0038140697932957024,-0.004620897600530348,-0.0047191205686039
18,0.0,0.001640410087481981,-5.01798103337876e-05,0.0007386534661410357
19,0.0,0.011691355339704541,0.010842576749641637,0.010845622766370432
20,0.027941556465635304,0.02211516302586501,0.022545402615200178,0.021305949047098052
21,0.027941556465635304,0.02782245072731472,0.028638453079896223,0.027201096600315458
22,0.027941556465635304,0.026222213960801623,0.02659561067558528,0.02600062357495005
23,0.027941556465635304,0.018817029999112358,0.01856332121917487,0.018972775041873904
24,0.0,0.009391045057587918,0.009276682394746794,0.010077663277652818
25,0.0,0.002178984571698273,0.0024360033762079025,0.0032399525885355163
26,0.0,-0.0010794471785992867,-0.0008686820847385851,2.403419147255927e-05
27,0.0,-0.0013739684407777617,-0.001876019735244817,-0.0006856869516045562
28,0.0,-0.0012320538797504664,-0.002074404812676004,-0.0009777600644339391
29,0.0,-0.0015689346664889581,-0.0018965395204363492,-0.0017142884320218543
30,0.0,-0.0011397380794952768,-0.0003539202517244848,-0.0016584036196069713
31,0.0,0.0023005706123267002,0.0036904933139421097,0.0013706915228656866
32,0.0,0.009478942474933888,0.010384954568378955,0.00829608133518546
33,0.027821104647106788,0.01886418476522131,0.018102029705999105,0.017360835523251825
34,0.027821104647106788,0.02618515616401743,0.024163806356889663,0.02473448531892831
35,0.027821104647106788,0.027588424883774214,0.02597423331333332,0.0267939315871131
36,0.027821104647106788,0.022182455902613262,0.022505924184295378,0.022440660505874663
37,0.0,0.012549193939142205,0.014706617250005579,0.013769139658991384
38,0.0,0.002767333759330682,0.005274370742684263,0.0046795526669049
39,0.0,-0.0032729829222303266,-0.0026433245356433117,-0.0014809182199655502
40,0.0,-0.004620626866819857,-0.006553630714796806,-0.003534435478963004
41,0.0,-0.0025399294059824874,-0.005646922168532675,-0.002383563436961397
42,0.0,0.0009990513562900287,-0.0007591336586372452,0.0003761496969392215
43,0.0,0.004932521611966311,0.005996644405303832,0.0037895489493055007
44,0.0,0.009026284855746854,0.012291744310549144,0.007755648261212231
45,0.019473983181357294,0.01343639316912996,0.01625476789533217,0.012161358070482138
46,0.019473983181357294,0.01695509256415853,0.01713308947409768,0.015994201719729168
47,0.019473983181357294,0.017905731764282565,0.01515882906030377,0.017463340263081748
48,0.019473983181357294,0.014926219527758813,0.011390549711882239,0.015216616670058521
49,0.0,0.008587586974071266,0.007051344734009371,0.00964196345151063
50,0.0,0.0015258367534116788,0.0032581249109427273,0.0030525070889780128
51,0.0,-0.002914468473939774,0.0005916881432864936,-0.0016120613668856986
52,0.0,-0.003433171701932963,-0.0007704407082081029,-0.002674903718806017
53,0.0,-0.0008085162722743292,-0.0011052777511919279,-0.0007781890788470862
54,0.0,0.0021455414681121987,-0.000776702732624663,0.0017348524831446528
55,0.0,0.002919394245099985,-0.00023599490581037043,0.0026223480009856704
56,0.0,0.0011662555793851123,0.00026465853893053884,0.0013380366055306707
57,0.0,-0.0012543093151298004,0.0005280572576436894,-0.000800185025227233
58,0.0,-0.0024260726075714836,0.000572515802696483,-0.0018940593349368465
59,0.0,-0.001287102409290356,0.00040734430122233795,-0.0010945385787007056
60,0.0,0.000939984475590642,0.00017141727274750323,0.0007696872217685877
61,0.0,0.0022637558733728663,-8.473872466906621e-05,0.0020018636706434834
62,0.0,0.0016034036944490631,-0.0002367072271123,0.0015354550282033828
63,0.0,-0.0003356173314672996,-0.0002883243572411118,-0.0001853652190696156
64,0.0,-0.001937841101499952,-0.00019134468143778755,-0.0016485209391945827
65,0.0,-0.0016315754840301546,-3.435713729430935e-05,-0.0016165798932111473
66,0.0,6.892629235477348e-05,0.0001616548955447911,-0.0001747740933833721
67,0.0,0.0016556823827665256,0.00027358274651995775,0.0013931606645559709
68,0.0,0.001749410172538251,0.00029874124177098815,0.0017617718653113032
69,0.0,0.00025562362262042675,0.0001796972693290485,0.0007044451199167621
70,0.0,-0.0015405510016353995,7.788540284064994e-06,-0.0007644351319929495
71,0.0,-0.0018112971760942023,-0.00019178067189523065,-0.0013477840676602967
72,0.0,-0.0005025951722799733,-0.00028892067910345345,-0.0006324980828137522
73,0.0,0.0013198696707460045,-0.0002864543642903016,0.0005749546239287687
74,0.0,0.002030332022021302,-0.00013822545933681217,0.0010446179700976644
75,0.0,0.0009002609320028269,4.267929301811909e-05,0.00030186249274699535
76,0.0,-0.0011447916869113733,0.00021557218076392025,-0.0008956612600005562
77,0.0,-0.0021869818626186564,0.00024027321114287477,-0.0012617594706799482
78,0.0,-0.0015320122380527183,0.000128309113039298,-0.0002403784167969728
79,0.0,0.00036992855869770935,-0.00014890802866023782,0.0013356036754350537
80,0.0,0.0017440180563337438,-0.0004485778101445666,0.001874989684360848
81,0.0,0.0012792169783831546,-0.0007055260554167831,0.000466311098059695
82,0.0,-0.000595882307012449,-0.0007588713867853898,-0.002125255677875785
83,0.0,-0.00210575078501308,-0.000617160398288264,-0.003882017170612942
84,0.0,-0.0019983835758290765,-0.00025803814575461485,-0.003140576796924968
85,0.0,-6.866560458407918e-05,0.0001537971226315373,-8.640834726254621e-05
86,0.0,0.0018950149578541395,0.0005298425170606493,0.0031953880769077236
87,0.0,0.002084286590807428,0.0006805883780517434,0.004272090704407448
88,0.0,0.0003091058664167046,0.0005949725257104395,0.002328469377401813
89,0.0,-0.0018482487942446863,0.00023501125147029335,-0.001101103179096371
90,0.0,-0.002444848740228281,-0.00023259358465790948,-0.0033091508235775923
91,0.0,-0.0005068068257505019,-0.000704256428192799,-0.002618852479559498
92,0.0,0.002218132228012498,-0.00094736180826514,0.00020355905224874013
93,0.0,0.003239101837525378,-0.000884003360840429,0.002547685651671928
94,0.0,0.0013156009901729166,-0.00037363564021286307,0.0021761589811870297
95,0.0,-0.002237946934002463,0.0005428640882901041,-0.0007388819335012012
96,0.0,-0.0041162872348130255,0.0019092104247908617,-0.0034795402375400004
97,0.0,-0.001308363519916564,0.0036314090434970614,-0.0027940987356574382
98,0.0,0.005695596011617042,0.005742030672251567,0.0024832491521666494
99,0.019684186736040447,0.01367152558155133,0.008140523663202706,0.010294197540262789
100,0.019684186736040447,0.018409576091791502,0.010816742444454592,0.01669756643291821
101,0.019684186736040447,0.017890836655088317,0.0135566800186981,0.01870716266115339
102,0.019684186736040447,0.014019904252151915,0.01617412146294779,0.01645002442241155
103,0.0,0.011145051149370819,0.01826017294691091,0.012947145750000921
104,0.023324216513313602,0.012218256456681524,0.019498455934532612,0.011697790433532147
105,0.023324216513313602,0.017129004510589078,0.01949483614460912,0.01394417186175607
106,0.023324216513313602,0.022009438866682832,0.018148676269268263,0.017750264760130884
107,0.023324216513313602,0.022419980708584534,0.015469817581939691,0.019560508713440918
108,0.0,0.016884383630807638,0.011872767236409074,0.016987047955032177
109,0.0,0.007866940899376906,0.007853423862811178,0.010634990731713614
110,0.0,-0.00022065228167268415,0.004134838641554889,0.003620794105901302
111,0.0,-0.0035690468744893782,0.0012248467967975202,-0.0007478968838369034
112,0.0,-0.0022315489642531056,-0.0004668966475798859,-0.0012522165004701723
113,0.0,0.0008588363709525109,-0.0010022170274005585,0.0006982717640976517
114,0.0,0.0024640571918694023,-0.000629030271888827,0.002516459389337067
115,0.0,0.0013917369198878135,5.063570676379191e-05,0.0025369656418597238
116,0.0,-0.0009620422306678098,0.000553996459081616,0.0010625534810400352
117,0.0,-0.0019472563465959731,0.0004386104195451133,-0.00035317673540997523
118,0.0,-0.000828876348926932,-0.0002604808622841335,-0.0005549738516490395
119,0.0,0.0011521844982509343,-0.0012829341813514468,0.00015663682470924925
120,0.0,0.0017340606987819931,-0.001952756619037465,0.0004874858656844351
121,0.0,-5.418402101652878e-05,-0.001682387991408328,-0.0003622570773379027
122,0.0,-0.0024216154254982857,6.385377586070996e-05,-0.0015834258601572261
123,0.0,-0.001928270758101167,0.0032602549572754757,-0.0011354011557713917
124,0.0,0.0032137968916982613,0.007527204177460324,0.002587867931399917
125,0.021785877539676875,0.012004626137607386,0.011909996494788277,0.009137756382409743
126,0.021785877539676875,0.020258803970192318,0.015412550774811618,0.015852168714613916
127,0.021785877539676875,0.023380186215116283,0.017015350988461447,0.019413317386632996
128,0.021785877539676875,0.019699848758879625,0.01628351406322097,0.018031599925191134
129,0.0,0.011440855510909027,0.013244322302636126,0.012618248955919063
130,0.0,0.002829914935834624,0.008687960239004582,0.006108424246018881
131,0.0,-0.0020732567139045677,0.0036560431540398723,0.0014725519725048268
132,0.0,-0.002467230442443717,-0.0005851418411455233,-7.522940568569848e-05
133,0.0,-0.00039851936623613084,-0.0032175729023131133,0.0005519163500895049
134,0.0,0.001357737948881924,-0.003820354694192394,0.0014537592278812685
135,0.0,0.0012595804969031876,-0.0027581850233596877,0.0013272521063064555
136,0.0,-0.00028013079788172945,-0.0007250847932991221,0.0002629211058612293
137,0.0,-0.0013379862866924799,0.0012384954138685957,-0.0007281544110813637
138,0.0,-0.0010180470753253952,0.0024155728419375834,-0.0008385161211552118
139,0.0,0.00029225539232093783,0.0023626959074354503,-0.00020913464270864166
140,0.0,0.0013374363343930942,0.0013241064385353868,0.00031251133924302876
141,0.0,0.0011122097499799103,-0.0002075822591296813,5.790672407074738e-05
142,0.0,-0.00014334127969440878,-0.0014384116082552907,-0.0007836465008235665
143,0.0,-0.0010539390574652325,-0.001911850547864187,-0.0013333539672210246
144,0.0,-0.0009342194875469104,-0.001405539795591539,-0.0008508305903793792
145,0.0,0.00013117489096947153,-0.0003012784767467963,0.0005263614582699171
146,0.0,0.0010707837451793402,0.0008991444067941014,0.001827983130510105
147,0.0,0.0008603727227953847,0.0015246462660408607,0.002039379661099566
148,0.0,-0.000329955632475024,0.0013450161104482375,0.0009701758862649206
149,0.0,-0.0013162643440282164,0.0003868127532333453,-0.0005695014678105002
150,0.0,-0.0013287061005413437,-0.0007885251551492025,-0.0014212038972900398
151,0.0,-0.00016745065373929057,-0.0016538343270125903,-0.0010238007432279727
152,0.0,0.0010843184572177885,-0.0016887306229970262,0.00016666740044530382
153,0.0,0.0011790281887688442,-0.0009424966426793428,0.0011031470175790693
154,0.0,4.0812937863612816e-05,0.00027086387296805205,0.0010601022789872845
155,0.0,-0.001262239861634769,0.001231344018018579,0.00022654856208437956
156,0.0,-0.001639476751004315,0.0014809834344901183,-0.000493132957910477
157,0.0,-0.00051597716981004,0.0007917536107154777,-0.00030474281116458227
158,0.0,0.0010853265505019092,-0.0003899490081292882,0.0007657951363326486
159,0.0,0.0016974660283118504,-0.0014450389731635574,0.0018614217225209574
160,0.0,0.0007509797695592921,-0.0016248575395914296,0.0020105462840911675
161,0.0,-0.0009342452633307689,-0.0007890413274391416,0.0009314618779492165
162,0.0,-0.001790773763672555,0.0007304507794462617,-0.0007277247961542158
163,0.0,-0.0007566243425484018,0.001951240834586332,-0.001930634633496251
164,0.0,0.001177246873789795,0.0020528737650610945,-0.0020717521164781046
165,0.0,0.002169432996222141,0.0006304921501952842,-0.0013995352312517896
166,0.0,0.0009207733748841179,-0.0016109942265819096,-0.0006600953064730731
167,0.0,-0.0019504647739514772,-0.003299466715342439,-0.0003149901509303959
168,0.0,-0.0036163247494667683,-0.0027057786843054997,3.508578375376222e-06
169,0.0,-0.0010250393599620178,0.001032306682424757,0.001260306564734854
170,0.021228958368950026,0.006094237859078663,0.00751603009881957,0.0041913127045520885
171,0.021228958368950026,0.015133062495590545,0.014691154054589437,0.008506865881169902
172,0.021228958368950026,0.021656340119817034,0.019883655953451006,0.012831115925593281
173,0.021228958368950026,0.022099946616315435,0.020771135123833242,0.015435632354687737
174,0.0,0.016427552994149375,0.016890239358457574,0.015290359049575292
175,0.0,0.008132075788954226,0.009783637276073403,0.01262837289441049
176,0.0,0.0014325277338479454,0.0025811314737046315,0.008701168252736443
177,0.0,-0.0011983863865618577,-0.0018782283420435547,0.0049204593774944865
178,0.0,-0.0005409271702341984,-0.002419324920248351,0.002109598072360166
179,0.0,0.0007127949325509439,-0.0004059690843178525,0.0003147758895268363
180,0.0,0.0004220170799893623,0.0014874091138642638,-0.0007573405528156816
181,0.0,-0.001234665414536538,0.0012005639876318914,-0.0012232818122547362
182,0.0,-0.001930030972978477,-0.0006568070947668473,-0.0008386461790236712
183,0.0,0.0005954620507803218,-0.0011028037130796971,0.0006659304530792522
184,0.016777315663689212,0.0059725767616405365,0.0028298497768369036,0.003180672181032196
185,0.016777315663689212,0.01167780734132104,0.01066126838957936,0.006098748762563641
186,0.016777315663689212,0.014932024196924073,0.017697207923577308,0.008731650242345356
187,0.016777315663689212,0.014709149190775513,0.018609866046196685,0.010798698447899912
188,0.0,0.013116026399662866,0.013388950469279107,0.012623151526495763
189,0.026746802037316744,0.013754929003802352,0.009382352546572657,0.014668609966171085
190,0.026746802037316744,0.018139774918381237,0.014401571561970406,0.016914399864553748
191,0.026746802037316744,0.024023201692679377,0.026362129871465197,0.01849997472459421
192,0.026746802037316744,0.026808403801609662,0.0320787809709971,0.018263597244947794
193,0.0,0.022621825611566417,0.023113286490535203,0.01566876730933623
194,0.0,0.012212340661149113,0.007888602988223367,0.011660996968953657
195,0.0,0.001142281862088598,6.048578624202014e-05,0.008331743508690868
196,0.0,-0.003038053670877286,-0.0023098633340289387,0.007818755326368587
197,0.01809913175743545,0.0027702073270345134,0.0034604727594569154,0.010573031107318531
198,0.01809913175743545,0.014890505786275175,0.017404407584476006,0.01502218322015554
199,0.01809913175743545,0.02133037488261907,0.018017551588989576,0.017832252588259597


==> Figures/NLA-teasers/Teaser_2.csv <==
ind,X,db,leg,fou
0,0.0,0.0013942554564878864,0.0006035692809280975,-0.00023321514185830193
1,0.0,-0.0007814536789448708,-0.0005480824517755561,0.0007945402421499397
2,0.0,-0.00022738025336746525,0.0013738125957921293,0.0016238833544825176
3,0.0,0.0012041209185470233,-0.000569399679319625,0.0012405613277931401
4,0.0,0.0008876391803757951,-7.981528832826756e-05,7.795051170339017e-05
5,0.0,-0.00047572597260181156,0.0011018678664799384,-0.0008710616730364854
6,0.0,-0.0010307308975117798,-0.0007949650356881637,-0.0008094907631659545
7,0.0,-0.00029566798206081055,-0.0004552318141018061,0.0001033784162832942
8,0.0,0.000637982637359506,0.0005537953188182125,0.0009475120678088259
9,0.0,0.0009517105950450072,0.00041669613425931285,0.0008599974924114165
10,0.0,0.00034894538841655323,-0.0002584368897455993,-0.00012923922760475317
11,0.0,-0.0008266717465744782,-0.00023994524672786403,-0.001082269505541037
12,0.0,-0.0011615837418368965,-1.953963651461474e-05,-0.000979701019500511
13,0.0,5.663358098444462e-05,0.00019769021117552323,0.00025967096416701596
14,0.0,0.0014525959318060723,0.0004315055808727285,0.0015362453208863029
15,0.0,0.001366152420683261,0.0004914092641941125,0.0014380563436056427
16,0.0,-0.00032838343081208643,-0.00029202117926833943,-0.00036306497901918914
17,0.0,-0.0022890425038032546,-0.001443207484310441,-0.002372687595633678
18,0.0,-0.0018848064812473431,-0.000995291711245316,-0.0019823029691099277
19,0.0,0.003108435386767366,0.003250322269518973,0.002665329374424791
20,0.0,0.01199760994524105,0.011242307377718228,0.010963170745962553
21,0.024719000188196106,0.02096055071302353,0.019976938794131413,0.01965143776592125
22,0.024719000188196106,0.02548679532387841,0.025011565370082024,0.024523096855725922
23,0.024719000188196106,0.0230737893845809,0.023476247990649634,0.022994410969675645
24,0.024719000188196106,0.014868857923929618,0.015937510578019613,0.015789920433915503
25,0.0,0.004990600191161146,0.006081866499129596,0.006533237012229849
26,0.0,-0.0018721422918554493,-0.0016578663663177446,-0.0005107864412662086
27,0.0,-0.003499928856777961,-0.004604748399295034,-0.0029890184632221663
28,0.0,-0.001290803799355127,-0.0030562437444801188,-0.0015785065953905658
29,0.0,0.0014979307862492265,0.00046010420412757945,0.0009865125843296423
30,0.0,0.0023557381021526488,0.0030229621896234083,0.0021132385502733763
31,0.0,0.0008030697540693948,0.0030643388586210586,0.0011003944001774762
32,0.0,-0.001357753632318679,0.0009650405888849638,-0.0007694935769297708
33,0.0,-0.0019281243662219102,-0.001573496381484622,-0.001653347867096889
34,0.0,-0.0005380209092303366,-0.0028218246375074463,-0.0008077103090384511
35,0.0,0.001392012796245625,-0.0020855047710217965,0.0008692346745970219
36,0.0,0.0021165295875500228,1.6436106375874716e-05,0.0017544155361806277
37,0.0,0.0008373907455642368,0.0020849138336773293,0.0010002259550946416
38,0.0,-0.001279021939959283,0.0028542220785567583,-0.0007082568673473281
39,0.0,-0.002212908836774946,0.0019008561530231918,-0.001779937918176946
40,0.0,-0.0010880013530300413,-0.00019377891338518083,-0.001171523545204514
41,0.0,0.0011247302534937384,-0.0022617320450200153,0.0006170405003361682
42,0.0,0.0023565563756971827,-0.0032071906893160447,0.0019072965685887479
43,0.0,0.0011522580003757847,-0.002558946170372588,0.0013193908276015018
44,0.0,-0.0016255774715719224,-0.0005993988540668463,-0.0008732411314191289
45,0.0,-0.003433716883852127,0.0018911776914728392,-0.002701076296117532
46,0.0,-0.0018850198538557608,0.0041377679611294405,-0.0019185003845414875
47,0.0,0.003396934596446531,0.005770909972587748,0.0021923103712981943
48,0.017451757928208023,0.010053293813718767,0.006981257275647725,0.008086517954199788
49,0.017451757928208023,0.014691692737633226,0.008312397179261488,0.012956835545556267
50,0.017451757928208023,0.015605416999122733,0.010294869881777058,0.014757402941246427
51,0.017451757928208023,0.01366241532744277,0.013059206962733714,0.01370264377270921
52,0.0,0.01178277397853749,0.01619753590242246,0.012048899583913409
53,0.0,0.01269939995644049,0.018866501887260488,0.012292860951876988
54,0.022283948899012584,0.016466896021033448,0.02014918966123562,0.015150518208785558
55,0.022283948899012584,0.020417021518985768,0.019428182882184522,0.018879701190043105
56,0.022283948899012584,0.021233703272404238,0.016676477395478707,0.020482833434367027
57,0.022283948899012584,0.017138846593315056,0.012466815930836872,0.017903473538175767
58,0.0,0.009493820141833424,0.007783078720137435,0.01157550366307711
59,0.0,0.0018293887694244006,0.0036452325489056943,0.004198100305863862
60,0.0,-0.0026712043764380643,0.0007858291714658091,-0.001060496293073138
61,0.0,-0.0029854446463885033,-0.0005750379553923414,-0.0025804157017380674
62,0.0,-0.0006671913107696163,-0.0007036559547495947,-0.0011027498194378681
63,0.0,0.0014809606254216638,-0.00018740570951821434,0.001125499356032491
64,0.0,0.001831345117210988,0.0003623117320742381,0.0020884067025719526
65,0.0,0.0005811562704127871,0.0005326387581869285,0.0012886784826740055
66,0.0,-0.00088001380338212,0.00025045862560221533,-0.0002687967676393065
67,0.0,-0.0011402524761319926,-0.0002758135923028718,-0.0011747412111938545
68,0.0,-0.00011601677801920805,-0.000693259268714866,-0.0008043914913700609
69,0.0,0.0010046843451640974,-0.0007230464507649029,0.0003257913318695899
70,0.0,0.0012293438366464203,-0.0002871052888898959,0.0011689922834683924
71,0.0,0.00039130507978412483,0.0004348727525811391,0.0010856817293456952
72,0.0,-0.0007157403483767555,0.0011083997196559326,0.0002903156287856976
73,0.0,-0.001021406632738311,0.0013836383462436314,-0.00048248613484788634
74,0.0,-0.00033416589267772594,0.001077924979926127,-0.0006935008364221425
75,0.0,0.0005901749586552177,0.00025152391681814096,-0.000414329570573351
76,0.0,0.000903280054892789,-0.0007867958609338772,-0.00011687689025966133
77,0.0,0.00024251326577089634,-0.0016152161452714653,-0.000109093225664443
78,0.0,-0.0007204565089327503,-0.0018533027191459679,-0.000207920508936827
79,0.0,-0.0009530944242264139,-0.001339476238132518,2.7337050803076287e-05
80,0.0,-0.00020225666302930282,-0.00019560216454060886,0.0007350541103472085
81,0.0,0.0008930275294913312,0.001184481412951683,0.001450137113896461
82,0.0,0.0013473601648450963,0.0022835911202940327,0.001422193180175857
83,0.0,0.0005735668323802491,0.002632781688641959,0.00033292674077264043
84,0.0,-0.0007462763050981243,0.00200541860910729,-0.0012473563623171386
85,0.0,-0.0013351164232944788,0.0005058789137244461,-0.0021619766847143624
86,0.0,-0.0005589440966716962,-0.0014210261403401479,-0.0015888650635697366
87,0.0,0.0010116006190214635,-0.0031212685304475647,0.00016951947628346376
88,0.0,0.0018309480701796783,-0.0039066176684836185,0.00176767058305011
89,0.0,0.0006811594610126784,-0.0032728732770103647,0.0018548392018955587
90,0.0,-0.001755352518960594,-0.0010424915724858293,0.0003200378773390765
91,0.0,-0.0031569931268910327,0.002557813066745034,-0.0012840930171157969
92,0.0,-0.0009444818357268582,0.0069538178262652526,-0.0006340475318952875
93,0.0,0.005829451310283517,0.011346676580908892,0.003675748696201728
94,0.024973793390631563,0.015162587805094548,0.014912554145753832,0.010848620900901669
95,0.024973793390631563,0.022983372535361025,0.016980077461917462,0.01802000579559662
96,0.024973793390631563,0.02561823893857342,0.017187398375742628,0.021831953966632022
97,0.024973793390631563,0.02172827488509085,0.015543532371026804,0.020433733796263367
98,0.0,0.013213685449094572,0.012428383537858754,0.01456283427102964
99,0.0,0.003998933075270368,0.00849844629238369,0.007020140057671633
100,0.0,-0.0023964656195550114,0.004560702968705603,0.0009692279058605129
101,0.0,-0.0044383015266454065,0.001403742083286943,-0.00173713434136328
102,0.0,-0.0027408017432523414,-0.0003486034380828959,-0.001154770689460164
103,0.0,0.0008684562514888653,-0.00037123680830133054,0.0014067168859017221
104,0.0,0.004942650920530283,0.0012955593110238273,0.0045545308860939935
105,0.015409816228774175,0.008807048391259094,0.004230631263417031,0.007537833508740373
106,0.015409816228774175,0.012043455376924058,0.007706338524881021,0.010104778343160837
107,0.015409816228774175,0.013972272906274282,0.010820947121294595,0.01189735430952422
108,0.015409816228774175,0.013535770368597011,0.01269772138210784,0.012158995768274419
109,0.0,0.010054237843094695,0.01269028029314963,0.010178519491613592
110,0.0,0.0044165392872813946,0.01057008185091415,0.006116369632553297
111,0.0,-0.001066939553724936,0.006622922636524052,0.0013930107267660313
112,0.0,-0.0038539079222169943,0.0016353359986803733,-0.001924900945525614
113,0.0,-0.0028455406396663933,-0.0032612232117276777,-0.0024589699292505074
114,0.0,0.0005423717059474825,-0.006847992484331902,-0.0005901996216343947
115,0.0,0.00320334525387466,-0.008134461507897997,0.0016825633883155672
116,0.0,0.002680995604044472,-0.006634243707632424,0.0021774798198796724
117,0.0,-0.0009156393535396462,-0.0025290283848854777,0.0003053837638373825
118,0.0,-0.004452169933240436,0.0033492577890502535,-0.002178698688745636
119,0.0,-0.003701471350370591,0.009719151451395009,-0.002171116039451936
120,0.0,0.003549174037986419,0.015194044757648413,0.0025652355415276057
121,0.029928221307136058,0.015528932025570708,0.018668131463367287,0.01148349217338498
122,0.029928221307136058,0.026990665689694167,0.019631351458541314,0.021070288084363526
123,0.029928221307136058,0.03203026431894759,0.018307376772791602,0.02671707699682267
124,0.029928221307136058,0.027863473944890433,0.015565144817445864,0.02552515366664946
125,0.0,0.016670629353672774,0.012623651362398475,0.018225496370635235
126,0.0,0.004506161076438623,0.01064030226181701,0.008907772815223898
127,0.0,-0.002067903138685531,0.010319469093587453,0.002684184864316816
128,0.0,0.00025516907056055623,0.0116727313363348,0.002742191037066743
129,0.02529733840701225,0.009690856398179834,0.014022554292326002,0.00861513753821316
130,0.02529733840701225,0.020686150372035274,0.0162501590913011,0.01665632337585246
131,0.02529733840701225,0.02711894832413504,0.017212967170193216,0.02229542581460296
132,0.02529733840701225,0.025660660786759576,0.01617912475383147,0.02259391366630219
133,0.0,0.01728268665909757,0.013129467320121171,0.01760036855188373
134,0.0,0.006251838258243645,0.008801697897580245,0.009898672783078434
135,0.0,-0.002453756139532426,0.004460531261166601,0.0029086542743090604
136,0.0,-0.0056123400657383865,0.0014572051686848383,-0.0008865912906580085
137,0.0,-0.0029965389261535726,0.0007454210570910847,-0.0008091830406139471
138,0.0,0.0032409387826244796,0.0025192169486094335,0.0022490356699856225
139,0.017967976224126343,0.010068618902148772,0.006123862615633158,0.006677571573191538
140,0.017967976224126343,0.014994412807352624,0.010266108933534222,0.010920844172025965
141,0.017967976224126343,0.01678056731492004,0.013465445615504074,0.013823949394228784
142,0.017967976224126343,0.01543488427069244,0.014566906342911277,0.014652388991122754
143,0.0,0.011706158255363284,0.013139279843506033,0.013108575221627502
144,0.0,0.00676319978479598,0.009595867256577373,0.009481011172781391
145,0.0,0.001957978723975133,0.005012400080111124,0.004764175855730607
146,0.0,-0.001433314394290283,0.0007052080955161458,0.000448961120373726
147,0.0,-0.0026435850685809508,-0.002244339570876128,-0.0020848999296643714
148,0.0,-0.0017616894253770872,-0.003346603214467725,-0.002287423455067155
149,0.0,0.00017036521671812656,-0.0027958574467126336,-0.0007676606709789536
150,0.0,0.0016770813784261957,-0.0012966418790612694,0.0010578157530090893
151,0.0,0.001684350984918142,0.0002910729344668994,0.0018406592977254085
152,0.0,0.000221157496506148,0.0013064168617838978,0.0011302386113638293
153,0.0,-0.0016092067303037322,0.0014995664421155396,-0.0003999679381437597
154,0.0,-0.0023674315992442086,0.001018374413513152,-0.0014955929059442797
155,0.0,-0.001394124218599497,0.00022385203371049067,-0.0012429202152805015
156,0.0,0.0006599228244864605,-0.0005454475518184808,0.00027199483886171833
157,0.0,0.0022192795407694576,-0.0011137546399827803,0.0020344830540629404
158,0.0,0.0019252822527951559,-0.0014481517606283246,0.0028309139705645315
159,0.0,-0.000267083483534456,-0.0015173904171987547,0.0021237190363193994
160,0.0,-0.002789905576461881,-0.0011547524504349844,0.0004522020914396104
161,0.0,-0.0034249574643311948,-5.7680645447728085e-05,-0.0008924107116402383
162,0.0,-0.0007587413321085626,0.002044528891031112,-0.0006835516206229043
163,0.0,0.004741426771138765,0.005136595091213664,0.0015059902988887573
164,0.019124034681972896,0.010910995687384337,0.008774348788073595,0.005110109278517172
165,0.019124034681972896,0.015225269312259166,0.01218321762449799,0.009001587706296789
166,0.019124034681972896,0.016411440989718147,0.01462492698923476,0.012192253446145144
167,0.019124034681972896,0.015182277875800159,0.015806027247069594,0.01432668389286802
168,0.0,0.013720142417100742,0.016077915157925546,0.015662848649769592
169,0.02221810775748175,0.013981925117115032,0.01618404195498552,0.01663999909793169
170,0.02221810775748175,0.01622741625206337,0.01669025777058569,0.017382501649353326
171,0.02221810775748175,0.018815709142376767,0.01740111012026338,0.017528310878751008
172,0.02221810775748175,0.019307413676823457,0.017300403655591764,0.016485201227499226
173,0.0,0.016116841935662242,0.015132998832040358,0.013936940331675267
174,0.0,0.00980232342226303,0.01044521819801463,0.01021212851469827
175,0.0,0.002785660197546952,0.004256290886881699,0.00625135452547864
176,0.0,-0.0021370528098826605,-0.0011695243131884506,0.0031382612102843666
177,0.0,-0.0034858615880254806,-0.0036682353493430464,0.0014918234796017689
178,0.0,-0.0018435340064299525,-0.0026622630841906247,0.001088554568224879
179,0.0,0.0007086587456352285,0.00021856021776583745,0.0010063125392568747
180,0.0,0.0020973637297877433,0.0022963571888626926,0.00022025354892144918
181,0.0,0.0015041906152623644,0.0018709018301571487,-0.001669752844520048
182,0.0,-0.0002445244893757507,-0.00030507654870311337,-0.0040763329309519685
183,0.0,-0.0015885902127536124,-0.0018761044995885116,-0.005682030773168546
184,0.0,-0.0015152004420354364,-0.0011985034787783842,-0.005255071216157524
185,0.0,-0.0002221407266774008,0.0007650265201704703,-0.0025117135447548233
186,0.0,0.0012177753836029113,0.0016297933386080397,0.001510001113829414
187,0.0,0.0016585081989768725,0.0003997909256310171,0.004919374259370599
188,0.0,0.000864573831352399,-0.0009644138322750412,0.006023745942703158
189,0.0,-0.00040377612415614343,-0.0003905374030377882,0.0043761753519429725
190,0.0,-0.0010603164281245974,0.0011883089623375897,0.0010724668930840679
191,0.0,-0.0006593743445911048,0.0007884203877635791,-0.0018812559998588425
192,0.0,0.0003564222722890613,-0.000984909807933018,-0.0028296927784475716
193,0.0,0.0010046700611417835,-0.0007277529389133256,-0.0014551548074188006
194,0.0,0.0007309156568274785,0.001135320227071991,0.0010698661945586663
195,0.0,-0.0002446798713371516,-4.211025850006018e-05,0.0029838148463169566
196,0.0,-0.0008606024143921389,-0.0005935850858397587,0.0031020621281046814
197,0.0,-0.00041094090565139767,0.0008323245488461147,0.0016301705906316244
198,0.0,0.0008345627215196718,-0.0003397803955758992,-0.00021364231955893655
199,0.0,0.0008196240411672262,0.00039985369790291464,-0.0010005592541238706


==> Figures/NLA-teasers/Teaser_3.csv <==
ind,X,db,leg,fou
0,0.0,-0.00014120204882409033,-0.0005382041031166031,0.0023378882653635295
1,0.0,-0.00017768285131672103,0.00014145400041592438,0.0006355050687104124
2,0.0,8.543368716504378e-06,-0.00033386036361523737,-0.000545982988590586
3,0.0,9.604782882982857e-05,0.0004311047388453688,-0.00042638791679597054
4,0.0,8.254725180443265e-06,7.185845108946675e-05,0.00028421278039094305
5,0.0,-0.00013623221641822738,-0.000840077457177184,0.0008683800309852624
6,0.0,-0.00015155179102156922,0.000539028153923482,0.0007627372745211338
7,0.0,1.199403136169508e-06,0.0001807430669105988,7.2846167708218e-05
8,0.0,0.00018573665374566514,-0.0004554033646187558,-0.0006459611973750082
9,0.0,0.00016461442787179417,6.152252677744272e-05,-0.0008132056794520773
10,0.0,-3.519916276989648e-05,0.0006467561033852411,-0.0003372208618106186
11,0.0,-0.000255938462142795,-0.0001227542322212306,0.0003517400780337951
12,0.0,-0.00030879616611190165,-0.0009140227342857512,0.000656976356594137
13,0.0,-0.00018553680264893729,-0.0005871210328958448,0.00032720041518923904
14,0.0,1.9519460786369317e-05,0.0004696868452442813,-0.0003571410166631019
15,0.0,9.347257553200679e-05,0.0007103796334022398,-0.0008233885814580998
16,0.0,-2.043777586096183e-05,-4.4034597528199655e-05,-0.0006860069095171317
17,0.0,-0.00018688106091425946,-0.0008433017040328823,-4.445231604110465e-05
18,0.0,-0.0001265981899795459,-0.0005756754995917576,0.0006138217203717889
19,0.0,0.00014271708774605833,0.00042935782614823403,0.0008126501309174445
20,0.0,0.000416680779300106,0.0011470638101270388,0.00044955398875562376
21,0.0,0.0004536646808265556,0.0007439599727297819,-0.00014831662049634425
22,0.0,0.00019657692049126826,-0.00028208886608112034,-0.0004882865352181851
23,0.0,-0.00015583037326000564,-0.0008918039960200358,-0.00027565487487969713
24,0.0,-0.00011184017743244036,-0.0002991262092764516,0.00038358565338429923
25,0.0,0.0004257086587639706,0.0009864368674416468,0.0010450743684283395
26,0.0,0.001007327045430895,0.0018015542431161747,0.0011929976199511003
27,0.0,0.0009251583986508205,0.00110670055236728,0.0005573808365074271
28,0.0,-0.00011196565171887956,-0.0007799655903078119,-0.0006410446816734996
29,0.0,-0.0015011020020499713,-0.0024170598094783056,-0.0016305016849697666
30,0.0,-0.001624354716890784,-0.001859035945955762,-0.001293315456061937
31,0.0,0.0010748335753894263,0.001823725910042801,0.0013215356533750056
32,0.0,0.00692272274435167,0.008036716490623654,0.006335273133957535
33,0.020171376271742637,0.014186629400851547,0.014578461780802947,0.012583238393108525
34,0.020171376271742637,0.01973220012728192,0.0189243204449741,0.017804464774757285
35,0.020171376271742637,0.020695425264068878,0.019248045356678636,0.019605254004442508
36,0.020171376271742637,0.016301176196827756,0.015505276397584276,0.016806941210390915
37,0.0,0.008429087140716563,0.009173730521158406,0.010339465843659102
38,0.0,0.0008358430588918664,0.0027067734732285453,0.0029727177671836336
39,0.0,-0.003273353977303807,-0.0018197580240939448,-0.0021501312585360506
40,0.0,-0.003037031626552482,-0.0033449201487928144,-0.003323367234960546
41,0.0,-0.00017655084763177782,-0.0023124053784367004,-0.001238957236889727
42,0.0,0.0023713121324182873,-3.716893662726169e-05,0.001623933169329434
43,0.0,0.0024713126446139384,0.0018493500664961357,0.0027842170063074683
44,0.0,0.0003803021515128407,0.0023775003641650287,0.0014646584429613152
45,0.0,-0.001954596970524302,0.0013932743239844505,-0.0010330731304619193
46,0.0,-0.002512264371559876,-0.0003333274354956492,-0.0025246117214966415
47,0.0,-0.0008395671541740705,-0.0018108543767299007,-0.0017667207769164063
48,0.0,0.0015977331000690473,-0.0021815414007029035,0.0005483388592324403
49,0.0,0.0026503803585269893,-0.0013227777688993058,0.0024039849693637543
50,0.0,0.0014367626704340159,0.00032892251319240144,0.0021780927089616628
51,0.0,-0.001093838027560535,0.0018502607762301648,3.5894733291334554e-05
52,0.0,-0.002733703846189951,0.0024871042399216064,-0.0021691321681002957
53,0.0,-0.001957464156740501,0.001828566202666809,-0.002455013895724194
54,0.0,0.0006959463894032154,0.0001726924961863934,-0.0004474546855326779
55,0.0,0.002986144000551404,-0.0018000507345856962,0.002173109702320921
56,0.0,0.002776024792684559,-0.003139081613027069,0.002986686250096132
57,0.0,-0.0002788736790917541,-0.003190665869552045,0.000909037473733687
58,0.0,-0.003879682676820678,-0.0016440019566517764,-0.0026436769745545596
59,0.0,-0.0047348238191243595,0.0012215682625584868,-0.00454116202305548
60,0.0,-0.0008644950442794401,0.004890643399473078,-0.0021685373165257473
61,0.0,0.0069715166342997695,0.008673371903419469,0.004560249000190269
62,0.02637115415131881,0.015572697828164759,0.012147153658141202,0.01297347666833315
63,0.02637115415131881,0.021262538010312297,0.015079599059043583,0.019397965047558464
64,0.02637115415131881,0.022524713701342743,0.017583873132528762,0.021613894914152637
65,0.02637115415131881,0.020507179640511616,0.01975854362400714,0.020191269521671308
66,0.0,0.01807149199119119,0.021686045646238553,0.017798529974124896
67,0.0,0.017714846016875403,0.023114953455884373,0.017092729918707365
68,0.02739374546322672,0.019764729700021175,0.023666863514482085,0.018824127079113403
69,0.02739374546322672,0.022328129772980602,0.022800915148688764,0.02147964126944895
70,0.02739374546322672,0.022953636775721327,0.020240057317601378,0.02256163714850624
71,0.02739374546322672,0.020000159281173473,0.015996505014529806,0.02038545339005552
72,0.0,0.01380541640871251,0.010658467902927259,0.015085965975283184
73,0.0,0.006247951825138882,0.005129342458018966,0.008296255543584114
74,0.0,-0.00047189343921618467,0.0005829538375666952,0.0020431017559387273
75,0.0,-0.004627776013161557,-0.00204017413420526,-0.0021869811359560487
76,0.0,-0.005237395122256101,-0.002142379576783888,-0.003665100949219461
77,0.0,-0.002321248955687674,0.00017631154272485433,-0.0021782246693904978
78,0.0,0.0035539505761485093,0.004316508256647584,0.0020858153024713544
79,0.0,0.010930380579415014,0.009190770791139502,0.008273577353873967
80,0.023862395026714275,0.017500889589435433,0.013714344274080859,0.014638346115192156
81,0.023862395026714275,0.021024319674219444,0.016942082294897215,0.01894957414223378
82,0.023862395026714275,0.020436094382736567,0.01847437750926847,0.019641047513269626
83,0.023862395026714275,0.01654403743592081,0.01834010787495961,0.016955750704147822
84,0.0,0.012165489763164401,0.017067609365235065,0.013070528767709751
85,0.0,0.010167164071724619,0.015274831073550925,0.010793040807233208
86,0.01873167535851918,0.01162371614716108,0.01358337985983432,0.011602715187202453
87,0.01873167535851918,0.015043721970700443,0.012239766346737475,0.014481609781282169
88,0.01873167535851918,0.017139171703752242,0.01122300055978944,0.01656214619254478
89,0.01873167535851918,0.01516468383574968,0.010149257120013331,0.015237361080923849
90,0.0,0.00924416921293775,0.008641535146183595,0.010193323642094054
91,0.0,0.0020445729563508775,0.006383972692868279,0.003755272323742896
92,0.0,-0.002814491428975542,0.0034713293011444236,-0.0007817247857667497
93,0.0,-0.0033451686094626916,0.0002868200887249534,-0.0015950243599698697
94,0.0,-0.0007398327095474201,-0.0024205036679345376,0.00037449496689574507
95,0.0,0.001838669762182803,-0.003922677843831322,0.002316282130367379
96,0.0,0.0020215092254124672,-0.0036013016535825387,0.001953363907811126
97,0.0,-8.263488178950099e-05,-0.001336313056654703,-0.00047602933942934324
98,0.0,-0.0015533532427928457,0.0025675957657810863,-0.0022763395572504026
99,0.0,0.0008399014788578506,0.007269744426399874,-0.00043152279457787067
100,0.020755705406609176,0.0077372016465061455,0.011764451083118925,0.005828173882528759
101,0.020755705406609176,0.01636850063216118,0.014992815514006486,0.014042879378684883
102,0.020755705406609176,0.02210224661699336,0.01628590076055703,0.01996259865320933
103,0.020755705406609176,0.021376054656177743,0.015379501758888723,0.020368476419114875
104,0.0,0.014560336602992802,0.012621048901165968,0.015208612567687277
105,0.0,0.005388315825548721,0.008690300963877094,0.007505063359971023
106,0.0,-0.00152456201286362,0.004544947294543949,0.0012084804855142211
107,0.0,-0.0035029826330002524,0.0009958821491141156,-0.0013555084435803602
108,0.0,-0.001401267473630034,-0.001341487927175167,-0.0006089878502148625
109,0.0,0.0015152064694228425,-0.0023243037918451014,0.0011881745332426245
110,0.0,0.002584267526648248,-0.002102096460080095,0.0019458529963270953
111,0.0,0.0012109849773328765,-0.0011607156036329363,0.0011941147728647666
112,0.0,-0.0009604591118151465,1.7399309356909973e-05,-9.781126289450863e-06
113,0.0,-0.0017722374170913034,0.000954639967371885,-0.0003875743388235616
114,0.0,-0.0006548509486504304,0.0014459944721788092,0.00031690185114664456
115,0.0,0.001106338589053254,0.0014145736720502942,0.0011971570063620482
116,0.0,0.0018288846385628196,0.0010198332775762232,0.0011549524167539403
117,0.0,0.000707911745354947,0.00040325976503653867,1.6436046244701667e-06
118,0.0,-0.0011355088183357264,-0.0002310555223426325,-0.0013208076320418822
119,0.0,-0.001851331679274568,-0.0008161659040269305,-0.001601893416213921
120,0.0,-0.0007359439070521255,-0.0012441683964569876,-0.0005064553724108535
121,0.0,0.0011987585518274946,-0.0014773281996736454,0.0010358268304810248
122,0.0,0.0020633069767710443,-0.0013396999144228276,0.001604533040403509
123,0.0,0.0006596104901592032,-0.0006734727276420115,0.0005965431681586659
124,0.0,-0.0017351305696555964,0.0007655302674265439,-0.0010313393091491983
125,0.0,-0.002271586186946092,0.0030408319302507552,-0.0012881787238150427
126,0.0,0.001319803458313634,0.006081683326193345,0.0013920089039856085
127,0.01978526123271209,0.008828244189500593,0.009456478841944095,0.006830719888220746
128,0.01978526123271209,0.01704062830047847,0.012562604824376562,0.012953385857733335
129,0.01978526123271209,0.0215108935428256,0.014606201211075694,0.01695056692523782
130,0.01978526123271209,0.01980095930864367,0.014983475391447707,0.01697206658943806
131,0.0,0.0127640584394689,0.013353074459690339,0.013192101403136054
132,0.0,0.004174175346999124,0.009952977798433923,0.007595525999128882
133,0.0,-0.0016881443329582833,0.005448960421097306,0.0027031789910757636
134,0.0,-0.002917843057464631,0.0009292711810447996,0.00014701520843693382
135,0.0,-0.000788365427047067,-0.0025584013271391886,-3.5864768162796665e-05
136,0.0,0.0018396760330658091,-0.004192717796777578,0.0009365238174555342
137,0.0,0.0023973684007849968,-0.0038075477120183073,0.0015840577912992037
138,0.0,0.0006187896503749301,-0.0018166269417553948,0.0011198072477336509
139,0.0,-0.0016854398265753478,0.0007698832894440119,-0.0002050088721395033
140,0.0,-0.002505226728451047,0.0028453080799371302,-0.0014508360533268831
141,0.0,-0.0011967972854825847,0.003466190587061785,-0.0017335923196903913
142,0.0,0.0011485069756425363,0.002365940748569387,-0.0008518697598948183
143,0.0,0.00237904394665667,-6.216378810438433e-05,0.000560299190060573
144,0.0,0.001364479613332653,-0.0027312461655899733,0.0014578873735892404
145,0.0,-0.0012472826902940179,-0.004394731103567099,0.0011238963598282586
146,0.0,-0.00344043981055134,-0.003966938356322454,-0.00020889244409615814
147,0.0,-0.0030115229848883315,-0.001107119077132777,-0.0013061382766331024
148,0.0,0.0009408843631894874,0.0037545966650443835,-0.0005721063232844368
149,0.02035751669159358,0.007288506252343473,0.00937042988141015,0.0028973601566800572
150,0.02035751669159358,0.013864733574910765,0.01423730561009535,0.008511979436992627
151,0.02035751669159358,0.01823076218965524,0.016957035736907107,0.014215275826554765
152,0.02035751669159358,0.018842513363828983,0.016868728356459074,0.017491144850150745
153,0.0,0.015727423392168552,0.014101441849178742,0.01678971618066675
154,0.0,0.010142934898967481,0.009647498719243506,0.012485485248457513
155,0.0,0.003944076284064027,0.004815656977145035,0.006670512309379643
156,0.0,-0.0007815037049741246,0.0009119605170427961,0.0018903573626191817
157,0.0,-0.0028753428273755534,-0.0013534086849539908,-0.00036538349112649754
158,0.0,-0.0023545382897767497,-0.0018697002437385246,-0.0003714117453118656
159,0.0,-0.00028597461605144264,-0.0012033859334678152,0.0003535698503459355
160,0.0,0.0016397481079698697,-0.00010005667123181018,0.00036558732253845656
161,0.0,0.0020622817587374136,0.0006998636979247914,-0.0006389964401143178
162,0.0,0.0009210593601743268,0.0009086246201313756,-0.001775318873913398
163,0.0,-0.0008530863196353508,0.0005509058195214059,-0.0019165281803773149
164,0.0,-0.0018217827391810606,1.296017069685244e-05,-0.0007644096906210336
165,0.0,-0.0012377641828572549,-0.0003956616671037203,0.0008489050981398383
166,0.0,0.00036536868037299403,-0.00043877131177950257,0.0017006310622791482
167,0.0,0.0016884392667626481,-0.00022576141774480066,0.001275113723320303
168,0.0,0.0016463295719800523,8.025148302499214e-05,0.0002663067455109498
169,0.0,0.00010208533238591666,0.00020155398626018638,-3.0074739291148472e-05
170,0.0,-0.0016137195359480043,0.00010566021876494853,0.0010742103615343829
171,0.0,-0.0020798283077095602,-0.00018206166524875112,0.0028649721289670657
172,0.0,-0.0009686061836281734,-0.00040228117876817403,0.0036409339011859334
173,0.0,0.0009155064833397619,-0.0004334795004783232,0.0020747011397017983
174,0.0,0.0020930074437464953,-0.00015615307612901387,-0.0015131714665561917
175,0.0,0.0013825424307649932,0.00022856877264091794,-0.00509799951918318
176,0.0,-0.0005910668018386751,0.000532809459688528,-0.006248841610159565
177,0.0,-0.0020593739439740016,0.00044913615126585904,-0.003911734778996706
178,0.0,-0.001718523044420014,5.108814942045068e-05,0.0007216345241148951
179,0.0,0.00028532711978577466,-0.00044690600074468286,0.00492082897607289
180,0.0,0.0024100998665367622,-0.0005154371755354452,0.006274737091754293
181,0.0,0.0025989848624894335,-9.378323370415937e-05,0.00429972963366929
182,0.0,0.0001507893269093993,0.0004563354933853949,0.0007005307220362273
183,0.0,-0.003294348094860859,0.00015673788350482407,-0.0019149503233921793
184,0.0,-0.004610446859623236,-0.001099480462733331,-0.0018052712534182946
185,0.0,-0.001719939397668486,-0.00192293176406619,0.0008663063411751409
186,0.0,0.005001613155044958,0.000847451510775981,0.004462104802857694
187,0.022788301457782,0.013035968612646352,0.008884816869746036,0.0072178947973659925
188,0.022788301457782,0.018883667065430383,0.019701056053498173,0.008515314104795032
189,0.022788301457782,0.020295006315449463,0.025970250906138154,0.009068684018155068
190,0.022788301457782,0.01839929266320407,0.022646987042186133,0.010147764407663152
191,0.0,0.01626962585886146,0.013388820725899678,0.012425282268679099
192,0.021321776866260397,0.016069052401232672,0.009899766159056423,0.015498583402030362
193,0.021321776866260397,0.018067205663845842,0.01661867182168023,0.01817273347963832
194,0.021321776866260397,0.020243306176172583,0.024461934213340794,0.019367355535772415
195,0.021321776866260397,0.01926908439546861,0.022281542245742393,0.018646404362542248
196,0.0,0.01361572851426453,0.013931926306370766,0.016378176788240148
197,0.0,0.005651331296205851,0.0013018453323861965,0.013147512026699934
198,0.0,-0.000751643989172298,-0.0018577544134084298,0.00961268105814145
199,0.0,-0.001826453679341329,0.0012398326811772326,0.005956440864890095


==> Figures/NLA-teasers/Teaser_4.csv <==
ind,X,db,leg,fou
0,0.0,-0.0015544026238273362,-0.0016353390756815665,0.005659687633211019
1,0.0,0.0007907170780632416,0.0013031561575702157,0.005539608522055869
2,0.0,0.0008926412723285715,-0.0011504280431761103,0.003714545476371185
3,0.0,-0.00032123138784727383,0.0013893110385775076,0.0011088102972469879
4,0.0,-0.0004968403734073901,0.0005895939667000885,-0.0006908359473372628
5,0.0,0.00021742891014765001,-0.0020747916670919696,-0.0010358036591061228
6,0.0,0.0005274975594746051,0.0019560724192556975,-0.0002871114107026924
7,0.0,0.00033824639386120786,0.0007046589773021695,0.0005861600049236042
8,0.0,0.0001238831009880997,-0.0018687653448321657,0.0008300605421619488
9,0.0,-0.00017814375173988257,-0.0004543598669675225,0.00033801180429851433
10,0.0,-0.0004813364109336358,0.0021045502002204055,-0.00040718178268162454
11,0.0,-0.00021689479661187057,0.0007527120541961433,-0.0008076012227252298
12,0.0,9.639583978935183e-05,-0.00199510492862248,-0.0005818265194251953
13,0.0,3.768752331511157e-06,-0.0021019669682245477,7.660833795231953e-05
14,0.0,-7.452964556435405e-06,0.0007067047077663252,0.000674690978820163
15,0.0,0.000263092083598634,0.0025484503017782303,0.0007394049444053878
16,0.0,1.8409144464885688e-05,0.00125934457322783,0.00012150395796193531
17,0.0,-0.0005595169520364106,-0.001810237286127732,-0.0008401226587790964
18,0.0,-0.0008071249905674904,-0.003138500799848096,-0.0013480559278971102
19,0.0,-7.43666592169665e-05,-0.0008862311972760856,-0.0004319174198135652
20,0.0,0.0025021379983265796,0.004239595379032699,0.0025312298972200277
21,0.0,0.007422377386514686,0.009743770051019285,0.007259011430561405
22,0.016430139887716952,0.013005941944705184,0.013574531472283427,0.012344004820450467
23,0.016430139887716952,0.016596078735813088,0.014786200156857825,0.01569531638900589
24,0.016430139887716952,0.016130099389562735,0.013599196078528593,0.015585105341952215
25,0.016430139887716952,0.011521166239800611,0.010554240846641043,0.01174891128154649
26,0.0,0.00466934086262098,0.006416889358038476,0.005766879475426654
27,0.0,-0.0010622846287546676,0.0020528627119405255,0.00031224887314151026
28,0.0,-0.0031633143128241134,-0.0013945805841801679,-0.0023860746038486744
29,0.0,-0.001574631719747196,-0.0029795934447269363,-0.0018705840549982616
30,0.0,0.0011974908882311517,-0.0023646760884355263,0.00037379556132737684
31,0.0,0.002675122087824095,-0.00024709721079805837,0.0020759897803731544
32,0.0,0.0017233333616108412,0.001991821212716625,0.0018333879139317592
33,0.0,-0.0007289587967795642,0.0029389415450316167,3.7116978563716077e-05
34,0.0,-0.002411867925256307,0.0020270100029209028,-0.0016300363828123565
35,0.0,-0.0016535474254277798,-0.0001918735700199586,-0.001689246828671348
36,0.0,0.0006031462827031113,-0.0023196080098312395,-0.00012787055221930875
37,0.0,0.0023970192390035494,-0.002995943690741918,0.0016260323066952032
38,0.0,0.0021598370654505625,-0.0016772989605215029,0.0019872652759373674
39,0.0,5.742602300386336e-05,0.0009715872042350731,0.0006550112383093668
40,0.0,-0.0019465662844979942,0.003452330939241555,-0.001074886467090823
41,0.0,-0.0016884997185207863,0.004230010706477273,-0.0014593853962554355
42,0.0,0.0006456466216931355,0.002639526531372229,3.193558549185885e-05
43,0.0,0.0029983519761320855,-0.000690042523495772,0.0020550554265871064
44,0.0,0.002784343480184387,-0.0040228135934172425,0.0024662225831706738
45,0.0,-0.00038202867129429513,-0.005309750904860471,0.0003874442658022278
46,0.0,-0.003754908431628912,-0.003131429431164436,-0.0024951864210246365
47,0.0,-0.003113011857441951,0.0025900065865141885,-0.002714027255324425
48,0.0,0.003855402066845029,0.010487937056411233,0.0024177864357456565
49,0.028929233913740596,0.015648840379172833,0.018243878788983845,0.012340915953224136
50,0.028929233913740596,0.02659267808031514,0.023489326539352443,0.02290923732719182
51,0.028929233913740596,0.0308733626939875,0.024689158275812938,0.028726830250544268
52,0.028929233913740596,0.026283587483872578,0.021677969810448717,0.026640096741444276
53,0.0,0.015462999334897094,0.015631469249169444,0.017875943416860496
54,0.0,0.004171767449445909,0.008547543372072837,0.007214871530303224
55,0.0,-0.0021744326932651055,0.002461585614121507,-0.00021286477618362437
56,0.0,-0.002587787078937896,-0.001262209052704147,-0.0021641763628860657
57,0.0,0.00020371922727764938,-0.0023136007592620216,-0.0002268445980131946
58,0.0,0.002279494566543136,-0.0013728889160113985,0.0020296347034815944
59,0.0,0.0015772574574249298,0.0003128612816826627,0.0020635350129151416
60,0.0,-0.0007899872344352654,0.0015156396485700768,0.00010196100396222671
61,0.0,-0.001958777391160733,0.0015216246520188962,-0.0016252446372859183
62,0.0,-0.0007402511078791435,0.0003611257364644606,-0.0012846446053264898
63,0.0,0.0017649601754086191,-0.0012905590514253943,0.0007341643246045371
64,0.0,0.0027090154176856265,-0.0024583529020163765,0.0021832813822717785
65,0.0,0.00048345419805482766,-0.0023024034900361815,0.0011912027920413333
66,0.0,-0.0031499589672875326,-0.00045686001515706686,-0.0016465343529467654
67,0.0,-0.00414865729727704,0.00284170513324573,-0.0032813604728555924
68,0.0,0.0003374392800271646,0.006872308470189006,-0.00054861399995789
69,0.022863501457532274,0.009945617211683662,0.010714601430510657,0.0069960106192157034
70,0.022863501457532274,0.019953798505473554,0.013585991291739246,0.0161304573344308
71,0.022863501457532274,0.02464371595531779,0.015086777730762009,0.021905550565985244
72,0.022863501457532274,0.02152144562277401,0.015284720346218226,0.021143387569815913
73,0.0,0.013052389231816409,0.014610927329389775,0.014848679941841067
74,0.0,0.004979553665574802,0.013644671234990824,0.007619382493919868
75,0.0,0.0028817251363700076,0.012863192270469462,0.004431833231469854
76,0.02072356215581771,0.007630807247344426,0.012476024846763183,0.0071719164882676975
77,0.02072356215581771,0.015538396784564633,0.012374970081623733,0.013468555007390824
78,0.02072356215581771,0.020991112348713807,0.012230333947853795,0.01858897135128779
79,0.02072356215581771,0.020175527313479474,0.011652785522604561,0.018864368473461807
80,0.0,0.01353655135752073,0.01037994189069974,0.014064515221205862
81,0.0,0.005203681261529341,0.00838004962458656,0.0071233833259185236
82,0.0,-0.0008549393462398135,0.005874960651636686,0.0017074272655798986
83,0.0,-0.002655870590309927,0.0032441825178539108,-0.0003286858682536732
84,0.0,-0.0012610853235950532,0.0008995772987781156,0.0002602445046436524
85,0.0,0.0007005360949187137,-0.0008594735133952623,0.0013483421242500846
86,0.0,0.0014389594370663342,-0.0019054422117282023,0.0013824572841923915
87,0.0,0.0009938299723380492,-0.0022902794498603878,0.00037764661961531374
88,0.0,4.075303825505709e-05,-0.0021537539796073722,-0.0006427485210710037
89,0.0,-0.0005029598372222155,-0.001637533695942246,-0.000933753815585673
90,0.0,-0.0007866613285518951,-0.0007884144182198669,-0.0007048556868798623
91,0.0,-0.0011654872344860907,0.0004396025077543641,-0.0005857471552397443
92,0.0,-0.0010999576672949675,0.0021493916586597796,-0.0005533129766639936
93,0.0,0.0006717702438067193,0.004375775566861326,0.00045689731487675737
94,0.0,0.004863481505952583,0.007001568701404627,0.0036683641434423885
95,0.017596123911159726,0.011060370459341582,0.009680991994400388,0.009010513978783358
96,0.017596123911159726,0.01653878934812269,0.011896613538272365,0.014480587589924585
97,0.017596123911159726,0.018259117844521104,0.013059218623278366,0.01714996106909546
98,0.017596123911159726,0.015034345366074951,0.012715564677530516,0.015218159694674166
99,0.0,0.008384427118931332,0.010702224359466519,0.009506430486276866
100,0.0,0.001680434808393866,0.007285347646499535,0.0030746174618363894
101,0.0,-0.0017580835649472079,0.003127368608505602,-0.0008716016521080446
102,0.0,-0.0015955698418613018,-0.0008181089318577808,-0.0012010155300782178
103,0.0,0.00021929818892661907,-0.0035715542667717295,0.000563940198106571
104,0.0,0.0010945804032454877,-0.004365357215693989,0.0017725274973662568
105,0.0,4.660376853055771e-05,-0.0029002771981667132,0.0010340315308114338
106,0.0,-0.001209707765720487,0.0005803964213088235,-0.0005181178785136301
107,0.0,0.0004081388032911292,0.005301241523545572,-0.0001646973059996185
108,0.019952499196416285,0.005997626021681734,0.010180073164991059,0.003974770157459992
109,0.019952499196416285,0.013961883478224038,0.014072773593734732,0.011015770013881116
110,0.019952499196416285,0.020223134301185018,0.016104770634468156,0.01750535225441196
111,0.019952499196416285,0.020993682130415223,0.015853997887299326,0.01970338967843968
112,0.0,0.015650295011330983,0.013479625300023675,0.016229245832326326
113,0.0,0.007213611659777915,0.009615157627773398,0.009058927711453323
114,0.0,-9.17498865385575e-05,0.0052143803595653,0.002122980426857318
115,0.0,-0.003026757939991165,0.0012427793489133193,-0.0013891953948782442
116,0.0,-0.001806392477021711,-0.0015344628037631406,-0.0009932789209569361
117,0.0,0.0009054522692662833,-0.002773139443088906,0.001232960468583259
118,0.0,0.002316348497963218,-0.0025541670686798053,0.0025798940224744027
119,0.0,0.0014325126094327067,-0.0013515102868024095,0.0017972381408548072
120,0.0,-0.0006847916572106232,0.0001925040791413336,-0.0002542583034026495
121,0.0,-0.0018212901828237918,0.001431802773272996,-0.0016949071977522803
122,0.0,-0.001249685521320085,0.001953246796041816,-0.0013762423702812045
123,0.0,0.0003086435427619446,0.0016307704369822567,0.00021614828063884717
124,0.0,0.0013646306834697915,0.0006780862074299339,0.0015491008463820559
125,0.0,0.0009692578391818611,-0.0005023116367385283,0.0014751961409065078
126,0.0,-0.0003918647781973486,-0.001423255916217325,0.00020288192632787286
127,0.0,-0.001118557368869422,-0.0017362208357906991,-0.0009920478652159928
128,0.0,-0.0006192017494679545,-0.0012992581213117258,-0.0009820958743169833
129,0.0,0.0007197882634652882,-0.000278572231294888,0.0002001677661994674
130,0.0,0.0015911405384347545,0.0009591391670976211,0.001433859851355756
131,0.0,0.00101942526590054,0.0019144677045474963,0.0015663174206510535
132,0.0,-0.00055022617011335,0.0021834119928581777,0.0004699562026143278
133,0.0,-0.001526545874273,0.0015534420675093323,-0.0008492038938981665
134,0.0,-0.0010799005717051222,0.00016347361360276032,-0.0011934588288541154
135,0.0,0.000543794549281311,-0.001556836955875131,-0.00030318405822668716
136,0.0,0.001654686701314817,-0.00292552689554237,0.0008606229054787548
137,0.0,0.0008392839563401878,-0.0032607557498113412,0.0010014891586994205
138,0.0,-0.001434245485158445,-0.0020388258516511335,-0.00019457281594720163
139,0.0,-0.0027319225079982,0.0008444649453039726,-0.0014653773451418605
140,0.0,-0.0005501407435992531,0.005041763834189516,-0.0007340453517936493
141,0.020861583377854206,0.006049477988218184,0.009726341246288198,0.0032698060977593454
142,0.020861583377854206,0.01465480354813582,0.01384804024471024,0.009761115080097513
143,0.020861583377854206,0.02108516280322869,0.016355385201543463,0.016057965155981183
144,0.020861583377854206,0.0218989390480977,0.01658023247103194,0.01912353301024667
145,0.0,0.016618238687919777,0.01440045146211749,0.017444942243298296
146,0.0,0.008022017699394488,0.010376979527075695,0.011933584558156414
147,0.0,0.0006239561623713843,0.005538324385143606,0.00527545300318084
148,0.0,-0.0027862510512253334,0.0011337242707978666,0.0002466212349388272
149,0.0,-0.002094548527667613,-0.0018358822568029954,-0.0018069630863185183
150,0.0,0.0003643653728874401,-0.0028746406901483984,-0.0013863538446937849
151,0.0,0.0018458460219455141,-0.0022032995161250053,-6.24360596002817e-05
152,0.0,0.0012155354857747726,-0.0005656394751803009,0.0007527034313704789
153,0.0,-0.0003988611307529603,0.0010332890927151886,0.0005997251030198773
154,0.0,-0.0014218737165321194,0.0018230303819627058,-8.801374135854037e-05
155,0.0,-0.0008416208111122733,0.0015162295569427944,-0.0006075824731508512
156,0.0,0.0006708329945881447,0.0004612209994138781,-0.0005776307421425944
157,0.0,0.0016394475991966947,-0.0006470751774258687,-7.507541181209844e-05
158,0.0,0.0011519318329174647,-0.0011015879169485544,0.0006095940268211504
159,0.0,-0.0002095717879099341,-0.0006599200913077613,0.001255226831901856
160,0.0,-0.0012146235310954354,0.000356798053841383,0.0017444131009987877
161,0.0,-0.000824948868930999,0.0011667172602551055,0.0019190714605851896
162,0.0,0.0003828751053654076,0.0010691368660847753,0.001516979068134657
163,0.0,0.0010473387899225279,-0.00010494439077512942,0.000387190607892071
164,0.0,0.0002366071466291478,-0.0016537215129901945,-0.0011647666546570675
165,0.0,-0.0013603051714954422,-0.0022809722995049014,-0.0022408845211464943
166,0.0,-0.0016430110693723167,-0.0006836914406038382,-0.001700227858666412
167,0.0,0.0016654518235499642,0.0035714426538159733,0.0011381011748566746
168,0.01852415884147412,0.008399851270086751,0.00960576100769527,0.005879014359360114
169,0.01852415884147412,0.0159144561963566,0.015325967437505068,0.011024301059046867
170,0.01852415884147412,0.020324041806975397,0.01835485194372531,0.014639492230881053
171,0.01852415884147412,0.01890213803072369,0.01717652443421467,0.015373227799645494
172,0.0,0.01195176442644436,0.012082699613259482,0.013177809267827417
173,0.0,0.0032579343046603747,0.005138857813837441,0.009285984821129883
174,0.0,-0.0027856195783562097,-0.0007501004871718224,0.005436292421877177
175,0.0,-0.0037747981324380005,-0.0033891769313050173,0.002869589588277536
176,0.0,-0.0007536559913969414,-0.0024469437876783354,0.0017166501562401154
177,0.0,0.00289355769282611,0.0003896411313228968,0.0011727376396092283
178,0.0,0.003602049593075501,0.0025182278696502247,0.00027843515483866365
179,0.0,0.0005716322986138231,0.0021097629626332364,-0.0012254608493068384
180,0.0,-0.00365614827243194,-0.000593657943400488,-0.0025993275428128656
181,0.0,-0.005029496434883147,-0.00320334297156416,-0.002554551387051019
182,0.0,-0.0012914079536911886,-0.002535139862088858,-0.00018633819400561675
183,0.0,0.006901918049900321,0.0033460192770223,0.004291925007917318
184,0.02515502788507258,0.016049892528894792,0.013317329510055693,0.00951741307560298
185,0.02515502788507258,0.02186737845521126,0.023075836769036392,0.013763592696895434
186,0.02515502788507258,0.022346249492512762,0.02712860413260376,0.016000189101703043
187,0.02515502788507258,0.019432268261410063,0.02299154471080091,0.01654257889249785
188,0.0,0.016751367771630412,0.014481784268451842,0.01674883959344953
189,0.028460311608347725,0.017172262802258732,0.010751436062283442,0.017977535440014344
190,0.028460311608347725,0.021072979766857437,0.017968835048149265,0.02044508338168633
191,0.028460311608347725,0.025568768842364437,0.03064322707150971,0.022884983670569264
192,0.028460311608347725,0.02614501947365741,0.03340731091842874,0.02324361538513407
193,0.0,0.020603241820593525,0.01960280978519613,0.020104402457828213
194,0.0,0.010790166052943162,0.0028501072003018664,0.013770622809185049
195,0.0,0.0009864110591491075,-0.0005808481608207188,0.006370174698989896
196,0.0,-0.004150030495470945,0.000762086408760727,0.0006688327585688834
197,0.0,-0.002950198554111135,-0.0006383553606116787,-0.0014294148693612624
198,0.0,0.0017948265622886768,0.0003241490149537905,-5.281785990953078e-05
199,0.0,0.0024103085749835073,-0.00026013913453190775,0.0030655320152829413


==> Figures/NLA-teasers/Teaser_5.csv <==
ind,X,db,leg,fou
0,0.0,-0.00048075032849219406,0.0005437413735085377,0.0038344744371144723
1,0.0,0.00011332882724376342,-0.0002506285551119466,0.0019529650856260408
2,0.0,0.0006844429660418712,0.0004499394415097679,-0.00010607293471572158
3,0.0,0.00017265752310181598,-0.0008572095425100562,-0.0013183666659423885
4,0.0,-0.0009515610712147105,0.0006167981141267461,-0.0015736717615412073
5,0.0,-0.0012055302323500656,0.0004441575435799711,-0.0005094177625331504
6,0.0,0.0008525473632933127,-0.0013915424187975192,0.002070648168109861
7,0.0,0.005520056028078463,0.003844366285776364,0.006010241609689945
8,0.0152046041991556,0.011180852688209396,0.012386620469181467,0.010387005480035336
9,0.0152046041991556,0.015083534522025637,0.016853986727999166,0.013653591116154537
10,0.0152046041991556,0.01513044157609148,0.015220206325714952,0.014252409634906156
11,0.0152046041991556,0.011248758714499946,0.010203959069799784,0.011584263156414023
12,0.0,0.0053100034646126875,0.004436307190836715,0.006569346400941055
13,0.0,0.0001282499824410382,5.237694420537243e-05,0.0013501186368167393
14,0.0,-0.0021666209640918924,-0.0016549370234869136,-0.001880189304581775
15,0.0,-0.0014265442025508251,-0.000711483414850773,-0.002170944241858961
16,0.0,0.0005762477579959621,0.001059161655049718,-0.0003533236737453731
17,0.0,0.0018451113023386467,0.001664787983807596,0.001622713150686494
18,0.0,0.0014567813252786533,0.0005522527524503742,0.0020958069922868386
19,0.0,-0.00010406493824902288,-0.0009848365869562373,0.0008313362667174148
20,0.0,-0.001391966204791133,-0.001352360437142986,-0.0009600995341010663
21,0.0,-0.0011873010740573232,-0.00016817009784879963,-0.0017112396148377066
22,0.0,0.0002295460111038511,0.001387412036924318,-0.0008177996235848974
23,0.0,0.0015253087313484026,0.0017931589481162866,0.0008737484988593337
24,0.0,0.001526170616190522,0.0005500586054665999,0.0018060883113248467
25,0.0,0.00010769430379583014,-0.0013574723404948606,0.0010616330447856448
26,0.0,-0.00167330590721879,-0.0023405336772107073,-0.0008064569802854758
27,0.0,-0.0022715349343851703,-0.0015188987951937055,-0.002196215950098002
28,0.0,-0.0010699778305851993,0.0005260106802447499,-0.0018179764630901702
29,0.0,0.0010340941443385903,0.0021746842330157183,0.00012315510763891952
30,0.0,0.002222804210559654,0.001986517430848708,0.00197112001461659
31,0.0,0.001313975151332869,-0.00015292088723947852,0.001955286675531457
32,0.0,-0.0011628199417915795,-0.0027594544858740772,-0.0001801819877287405
33,0.0,-0.00303715014842812,-0.003541405433080927,-0.0025964328316220465
34,0.0,-0.0017439724110792064,-0.0007519003644534328,-0.0024157932328345974
35,0.0,0.0039736248891892164,0.005684537359649811,0.0022293699456924394
36,0.025819292276904805,0.012731284318301435,0.01394599322187787,0.010619645789806086
37,0.025819292276904805,0.021157886075028495,0.021068295624703106,0.019511416978183996
38,0.025819292276904805,0.025639739484667655,0.024314699582774338,0.024881541899117898
39,0.025819292276904805,0.024078514036142168,0.022412533467406976,0.024212159607375383
40,0.0,0.017019852350148485,0.016122581148764734,0.017865151899840278
41,0.0,0.00750235318397259,0.007859676500090841,0.00875810464782656
42,0.0,-0.0006988106593478165,0.0006556627135539714,0.0007138098991686927
43,0.0,-0.00465044677188015,-0.003093325110491435,-0.003412780363752141
44,0.0,-0.003364518568286684,-0.002484804439531028,-0.0027844584579491734
45,0.0,0.00195583659656394,0.0016774056299799897,0.0015063596072296627
46,0.015601532738281647,0.008672569899138746,0.007391588012121614,0.007286211328510081
47,0.015601532738281647,0.01398960927017768,0.012331874661813473,0.012267590853209082
48,0.015601532738281647,0.01590043657337491,0.014760138681610474,0.014754451428450957
49,0.015601532738281647,0.014019658283319802,0.01405460368330879,0.014030234236553195
50,0.0,0.009472119319412265,0.010774750789980723,0.010513107339312431
51,0.0,0.004278059958241819,0.006250095347371906,0.005623977944880068
52,0.0,0.00043987114113240155,0.0019893215648772705,0.0012635440508288068
53,0.0,-0.0010275754187941146,-0.0008979657639123834,-0.0010445531931581606
54,0.0,-0.000538514994682582,-0.001994660931201112,-0.0009307778565913438
55,0.0,0.0007118507672190883,-0.001587713410187527,0.000643271683653407
56,0.0,0.0013918360454836945,-0.0003931723578010065,0.002039953128558891
57,0.0,0.0009126272453482482,0.0007898453343607913,0.0020478627276882123
58,0.0,-0.00022005772575358455,0.0014044349267995587,0.0006713846199472017
59,0.0,-0.0010523277662479,0.0012716133318682885,-0.0009934879013083647
60,0.0,-0.0010412827336305716,0.0005754743731839763,-0.0016927211283790239
61,0.0,-0.0002700879643743041,-0.0003096621124944529,-0.0010263951149360418
62,0.0,0.00047556226670237005,-0.001002653432019826,0.0002806047657992437
63,0.0,0.0005022366470076407,-0.0012781837868615395,0.001042669432086338
64,0.0,-0.00013398269065795888,-0.0011091136089490087,0.0006431172870754137
65,0.0,-0.0007944714852708905,-0.0006388536628030573,-0.00046499652821857084
66,0.0,-0.0008383267137928168,-7.664484595859402e-05,-0.0012047876893049544
67,0.0,-0.00011647940186390276,0.00038797681733201717,-0.0008769210176204597
68,0.0,0.000661405387194534,0.0006513512813241697,0.00018939369606854408
69,0.0,0.0007208328716835605,0.0006913123310816501,0.0009265072350566274
70,0.0,-7.214490728784853e-05,0.0005416030462628085,0.0005321672090288031
71,0.0,-0.0010837569301705042,0.00024384933931826302,-0.0007224450595558023
72,0.0,-0.0013026299844545205,-0.00016566824074403782,-0.0016438171156207438
73,0.0,-0.00024408401864565787,-0.0006480766969661839,-0.0011758168698506098
74,0.0,0.0012749645705613841,-0.0011205170668680685,0.0005463431799404873
75,0.0,0.0019069280218539084,-0.001426871875700539,0.002129047805413901
76,0.0,0.0007943174414711546,-0.0013335250928728291,0.0020462760865913236
77,0.0,-0.0015297438784855,-0.0005793039117674136,9.388720456135598e-05
78,0.0,-0.003017819159787865,0.0010359344208908806,-0.002068458449250471
79,0.0,-0.001422038284342104,0.0035463603751433037,-0.001904154058013243
80,0.0,0.0039032047806455816,0.006743137340361807,0.002110220284843622
81,0.0211056641363193,0.011498145015680306,0.010163769401136344,0.009100136318438574
82,0.0211056641363193,0.0182006550423038,0.013163201510913826,0.016049187877121993
83,0.0211056641363193,0.02095867367867374,0.015063993652001964,0.01960186402952856
84,0.0211056641363193,0.018703025459389077,0.015337341353349538,0.018162458509287917
85,0.0,0.012709871668773456,0.013773444822233643,0.012795112185297748
86,0.0,0.005680919378839792,0.010569354415592447,0.006357836956107604
87,0.0,0.00038426024568102173,0.00631875009610722,0.0015873809814770051
88,0.0,-0.002002643001041541,0.001875812091658684,-0.00043667237149172473
89,0.0,-0.0019329395403638997,-0.0018488617949616094,-0.0004646926962966234
90,0.0,-0.000648801068417806,-0.004133157544917772,-3.10480428533424e-06
91,0.0,0.0005502690045532239,-0.0046277205806462334,-2.5101771614680505e-05
92,0.0,0.0009663411131188055,-0.0034594538519775557,-0.0004608290463050795
93,0.0,0.0006965946954959791,-0.0011840812189925654,-0.000682149382382916
94,0.0,-2.997287068446735e-05,0.0013609783600125173,-0.00033067855948529587
95,0.0,-0.0007905845280573729,0.0033078315745242066,0.0003145977660116267
96,0.0,-0.001087846370352034,0.003996706545370266,0.000695764348251102
97,0.0,-0.0006704448960219204,0.003184799139670925,0.0005844144017626893
98,0.0,0.0004075023810094898,0.0011126509969036546,0.00028563344802496693
99,0.0,0.001598449260647166,-0.0015363025848720339,0.00022928842818259202
100,0.0,0.001782152628318996,-0.003833536309582939,0.0004211648145535748
101,0.0,0.0004127706536718753,-0.0048463303284360035,0.000390425899666811
102,0.0,-0.0018983117520342786,-0.003922871250403186,-0.00019577535416687134
103,0.0,-0.0033672401171174027,-0.000876201769005985,-0.0008202930217012296
104,0.0,-0.001685888616232065,0.003912708077763543,-9.327182021196829e-05
105,0.0,0.004238506566746882,0.009577797702975926,0.003304851507872792
106,0.025810100043937714,0.01293455825649209,0.014941940720056569,0.009354596303804932
107,0.025810100043937714,0.021097683735262798,0.01882124974966904,0.01616955824168231
108,0.025810100043937714,0.025039254348158554,0.020300993183107713,0.0208367903342059
109,0.025810100043937714,0.022903446589278707,0.01899938316361166,0.02116055090167071
110,0.0,0.015960930919043187,0.015161836775999341,0.01707299321632192
111,0.0,0.0075333386010949365,0.00964991745991085,0.010631358415230751
112,0.0,0.0008818970112677306,0.003728492796322286,0.0046116178057894345
113,0.0,-0.002350710512425833,-0.0012032413232284191,0.0007812853721863784
114,0.0,-0.0028892400538698044,-0.003972935748493503,-0.0008238372545615913
115,0.0,-0.0022295721543185666,-0.003897147877832265,-0.0011792904245247534
116,0.0,-0.000857992286978894,-0.0009826634307229596,-0.0008674115361817447
117,0.0,0.001954103835876299,0.004093884126357608,0.0006716424321021749
118,0.0,0.0072756889588755196,0.010116965040601668,0.004517813591808863
119,0.025401428154524758,0.014917825739863031,0.01565646746029522,0.010791789153730217
120,0.025401428154524758,0.022177334275012513,0.01939044353992212,0.01769700278407173
121,0.025401428154524758,0.025407858911837194,0.0204608112352412,0.022108502181630626
122,0.025401428154524758,0.022365709973978652,0.01864986582525909,0.021495227222249218
123,0.0,0.01384154495942249,0.014450909353620976,0.01576643014495921
124,0.0,0.0037738049333643536,0.00889003547724171,0.007580866173199599
125,0.0,-0.003152202056972065,0.003271959771841876,0.0007544178338702176
126,0.0,-0.004684750886431858,-0.0012064434543974907,-0.002120175034423271
127,0.0,-0.001821595042936989,-0.0037376321262427158,-0.0011401041940649833
128,0.0,0.0019823360189714745,-0.0041297074373182,0.0013712479471715026
129,0.0,0.0034023290332484534,-0.002781620038963042,0.0027804293874785844
130,0.0,0.0017784192829295976,-0.0005503498650946976,0.002009400754937157
131,0.0,-0.001054695340940824,0.0015801364587634042,-1.57797659336372e-05
132,0.0,-0.00269872351908694,0.002786938835810842,-0.0014766341695081483
133,0.0,-0.0018484057552783893,0.0026963006431310462,-0.0012888317234698219
134,0.0,0.0004253030772617311,0.0014413238617337898,0.00011041269054456914
135,0.0,0.001908468254906742,-0.00038989643170329847,0.001325102357800013
136,0.0,0.0014205917420078765,-0.0020331623191506007,0.0012961316460210048
137,0.0,-0.0005103621107363708,-0.0028146810569335233,0.0001515783076192863
138,0.0,-0.0021498401962298476,-0.002446144060500861,-0.0010474837720084052
139,0.0,-0.0019118440953016821,-0.0010988907949760613,-0.0013423990904619586
140,0.0,-0.0001390299572294264,0.000634162289939811,-0.0006988120281078307
141,0.0,0.0015488478271411998,0.0020158961497802642,8.432826295383686e-05
142,0.0,0.0017646150727254272,0.0024374099990596863,0.00023327631685037675
143,0.0,0.0003151713932698261,0.0017145747478789278,-0.0002381377027343408
144,0.0,-0.001430329214675461,0.0001470854369661725,-0.0005746752055074792
145,0.0,-0.0017595399239704135,-0.0015583143247024785,-9.314688634068727e-05
146,0.0,-0.0005273478169344197,-0.0026154354660308543,0.001043102662996853
147,0.0,0.0011068865242588374,-0.0024757315755515384,0.001853256592147845
148,0.0,0.001602261352932006,-0.0011319349707984742,0.0014256540335261924
149,0.0,0.00035438374459837384,0.0008632719321163576,-0.00014148470319410816
150,0.0,-0.0013803637619743488,0.0025679958275563216,-0.0016431880382896025
151,0.0,-0.0017618685022831797,0.0030877774621718957,-0.0017353684352689458
152,0.0,-0.00032993526090628036,0.0019846868093091915,-0.0001799256006730129
153,0.0,0.0017846414632080748,-0.0004034935306011664,0.001737040750309584
154,0.0,0.0023638613718690443,-0.0030113104940083825,0.0021397996953162394
155,0.0,0.00025585468617279547,-0.004370512007920461,0.0002023990039892932
156,0.0,-0.0027543977260750087,-0.003214571763349794,-0.0028100456128816657
157,0.0,-0.0030932202750366556,0.000976701259540994,-0.004083360731816806
158,0.0,0.0019626513361941877,0.007641582900959545,-0.00112438626096382
159,0.032256502904046164,0.01226864574632247,0.015271757058721443,0.006341955185731391
160,0.032256502904046164,0.023804509445266117,0.021920668654557284,0.01590192150559959
161,0.032256502904046164,0.03113118619987928,0.02596176568582047,0.023807467512778697
162,0.032256502904046164,0.031175585815870332,0.026707893918636216,0.0272528752916504
163,0.0,0.025070719650897768,0.024649279530738696,0.025954519575594165
164,0.01866507757999588,0.017373832172754504,0.02113889118281282,0.02199607494541027
165,0.01866507757999588,0.012912895253050387,0.01768282313935968,0.018139978530478777
166,0.01866507757999588,0.01313496905388182,0.015171546646326549,0.01593175794295462
167,0.01866507757999588,0.015638315966988704,0.013461429267316465,0.014922698539348358
168,0.0,0.016046840819899155,0.011589918694884,0.013465318847951189
169,0.0,0.011444200580277201,0.008516620595968997,0.01030627919567843
170,0.0,0.0031569189426964707,0.004055995229567538,0.005747140331697757
171,0.0,-0.004347012400177838,-0.0006584602629444437,0.001523467202164828
172,0.0,-0.006854897814565897,-0.003467416688897134,-0.0003794436653005754
173,0.0,-0.002568731488234563,-0.002365602801012302,0.000926361846146508
174,0.0,0.006328858654369275,0.0031813978796027256,0.0046983717582547045
175,0.0204553344579353,0.014930532094483837,0.011396265689996079,0.009075760097213793
176,0.0204553344579353,0.019446017262736787,0.018764267973670205,0.012197650456847769
177,0.0204553344579353,0.019032107790802152,0.02165968740810187,0.013098155277297994
178,0.0204553344579353,0.01494720649486337,0.018546176472512263,0.011931579418031758
179,0.0,0.009665586241200563,0.010961554103677815,0.009537256935755311
180,0.0,0.0052032525109990384,0.0028844826352266996,0.006838916220187772
181,0.0,0.0019493260771981844,-0.0018924018997365268,0.00443923640621354
182,0.0,-0.0005843940760598259,-0.002087184882064929,0.002594845995991944
183,0.0,-0.002237216459866006,0.0001592922191259232,0.0013500477957441785
184,0.0,-0.002308411075571892,0.0015353651341719204,0.0006874373482101251
185,0.0,-0.0008652084026162446,0.00036916324264772406,0.000532131604884525
186,0.0,0.000996989725082925,-0.0015831292351527974,0.0007551310291960534
187,0.0,0.002109334926687838,-0.0016780008658935262,0.0011716837982296722
188,0.0,0.0012690793384125998,0.000449540300707167,0.0016495606216679042
189,0.0,-0.001524298709275433,0.0014704763664245603,0.002148402583480629
190,0.0,-0.0035386738028995637,-0.0005653628054580118,0.00275658383346162
191,0.0,-0.0018346974303894872,-0.0026258358632907626,0.0035817208028764386
192,0.016958344793131304,0.0036223701845541872,0.001399110897562845,0.00471336361078539
193,0.016958344793131304,0.010871199010649158,0.010202828091397654,0.006106665842869249
194,0.016958344793131304,0.016790233860376792,0.016556661456378116,0.0076269091103156805
195,0.016958344793131304,0.017809076495478093,0.017480607630519854,0.008965668590870012
196,0.0,0.013523434180193746,0.017443929797090987,0.009798838323332731
197,0.0,0.007406738635854469,0.007326216287199188,0.009738117825667475
198,0.0,0.0028768537577873766,-0.0013236300618976883,0.008715691304409938
199,0.0,4.961560480619127e-05,0.0012923809705729897,0.006679702323909322


==> Figures/NLA-teasers/Teaser_6.csv <==
ind,X,db,leg,fou
0,0.0,-0.00018546608646307497,-0.00011763816420734267,0.019108634161044333
1,0.0,0.00039122061983680993,0.0009397409531382591,0.012529523125608802
2,0.0,0.0006935143805815467,-0.001116146267094721,0.0036320219546695366
3,0.0,0.00017900529653140735,0.0012108256012595842,-0.002230267816502667
4,0.0,-0.0007511680363892957,-4.976419492060961e-05,-0.0037797583750011753
5,0.0,-0.0010422528000779343,-0.0017829995499775162,-0.0017240762595198051
6,0.0,-0.00026081252667011775,0.0011511707682917301,0.0012938922531555302
7,0.0,0.0009472311762834912,5.9061406834239944e-05,0.0028154206083253527
8,0.0,0.0012007084353919525,-0.0012173154636559043,0.0017939250078468677
9,0.0,0.00012799924110370428,0.0006584990990777393,-0.0008244703353273796
10,0.0,-0.0015267795159994695,0.001701149553658466,-0.0029316979587168863
11,0.0,-0.0019000887972280165,-0.0008273763600968179,-0.002493919655382471
12,0.0,0.0007536357500260888,-0.001825741094206178,0.001254647997445344
13,0.0,0.006798868594342508,0.0039536299519316205,0.0074322834921942615
14,0.019785356196535642,0.014026950715512139,0.014501345175542925,0.013882726634573142
15,0.019785356196535642,0.01925059514264591,0.022251680241765076,0.018163550840362037
16,0.019785356196535642,0.019843415593869804,0.02176702396473498,0.018606435142355146
17,0.019785356196535642,0.015419725692942164,0.014244346502376201,0.015064926623794142
18,0.0,0.007964273809725952,0.005245509655209032,0.008979110707170241
19,0.0,0.0010689500940563753,-0.0002850434411227018,0.002729641871185019
20,0.0,-0.002633833096600008,-0.001386435967771719,-0.0014773209744143477
21,0.0,-0.0025603851747154995,-0.00012148517662841813,-0.0026396515999208264
22,0.0,-0.00038280783462066336,0.000834200373486165,-0.0013487393133969144
23,0.0,0.001629799464650944,0.0005559073405252898,0.0007061622840451681
24,0.0,0.0018424591493934903,-0.00039846058361660736,0.0018359673020143835
25,0.0,0.0004593267949067468,-0.0008286315220201705,0.0013594510730206707
26,0.0,-0.0011746940026196447,-0.00043055338505225887,-0.00011776097860558444
27,0.0,-0.001594690062620795,0.0004102007083625649,-0.0013181579080582908
28,0.0,-0.0006870571626727926,0.0008037800273914169,-0.0013132072295346181
29,0.0,0.0007491160169840793,0.0005122339964241599,-0.00020491133427195439
30,0.0,0.0014586517429075994,-0.0002623625604668,0.0010356900603962719
31,0.0,0.0009371010855224217,-0.0007583464363368343,0.0013902748026388026
32,0.0,-0.0003479707714254934,-0.0006616780385984908,0.0006195239473189733
33,0.0,-0.0011674111101734606,4.8893931228183386e-05,-0.0005826657749891004
34,0.0,-0.0009485993056821224,0.0007393130359907827,-0.0011912411038442232
35,0.0,0.00013722568149210967,0.0010021075789014675,-0.0007145417095556833
36,0.0,0.0011000271847831631,0.0005497043716147791,0.0004177840942347959
37,0.0,0.0011730172127924628,-0.00019829296797759026,0.0012365157279323536
38,0.0,0.0002820238654518254,-0.00082414021958981,0.0010717004343081978
39,0.0,-0.0006774962991609566,-0.0007816950653501711,0.00011343483245700933
40,0.0,-0.0009024834400988075,-0.00016152361511724182,-0.0007584831757421179
41,0.0,-7.850017974059742e-05,0.0007951529961863341,-0.0007473486613131168
42,0.0,0.001053173032837778,0.0014261753928727103,0.00017211629198541186
43,0.0,0.00158830551256048,0.0014727534796697076,0.0012228439412807373
44,0.0,0.0010193101440825207,0.0007946168879443028,0.0015033611304566914
45,0.0,-0.00013836269363325,-0.00012605505321009147,0.0007677236890314045
46,0.0,-0.0009636228087272417,-0.0008991275592300347,-0.00035186115748080517
47,0.0,-0.0006656334727794675,-0.0010083516353870117,-0.0009049841444508238
48,0.0,0.0003895958766299032,-0.000527528239036394,-0.00046202618637749263
49,0.0,0.0012669234504564205,0.0003660016683898598,0.00048705464115695994
50,0.0,0.0010190256133515694,0.0010511705592924241,0.0009684104364484171
51,0.0,-0.00028828753771493305,0.001232907249475416,0.00041181811260428873
52,0.0,-0.001699669044792241,0.0006512010598674533,-0.0007741778262911847
53,0.0,-0.001897989926206602,-0.00034526750989303026,-0.0015117103975806037
54,0.0,-0.0006419840917079263,-0.001419192926091696,-0.001012055622135766
55,0.0,0.0011962205899007938,-0.0019638577902686702,0.000416975570593534
56,0.0,0.001955255191490597,-0.0018349640341569333,0.001500569206494405
57,0.0,0.0007606360256676889,-0.0009560782547417981,0.0010418060282695746
58,0.0,-0.001755016573596217,0.00022811224764876577,-0.0009129433733837825
59,0.0,-0.003491277707224687,0.0014455700580487257,-0.0028291999956512465
60,0.0,-0.0025378833475769246,0.002322327463839255,-0.002677671318265963
61,0.0,0.0016260317365951607,0.003044269686747358,0.0004913473845385539
62,0.0,0.007271961281912051,0.0038594098915622835,0.005656658071008728
63,0.016551267554343416,0.011803306882222284,0.005421429352533625,0.010399208016340722
64,0.016551267554343416,0.013409815522502375,0.008029559043165277,0.012645585223998057
65,0.016551267554343416,0.012624393427419552,0.011879602015929355,0.012271748680323408
66,0.016551267554343416,0.011856472908965443,0.016435910207231903,0.011308567914150795
67,0.0,0.013853138311357762,0.0209843646127913,0.012452404072306678
68,0.032167304697114096,0.019215664204211426,0.024365173229693903,0.016929202111905815
69,0.032167304697114096,0.025864942927939897,0.025793782353564283,0.02327532223370445
70,0.032167304697114096,0.029866779640920736,0.02466947133879979,0.028034394209661927
71,0.032167304697114096,0.028124048616077996,0.02123865322683792,0.02794286189714945
72,0.0,0.020328845759953848,0.016078210518119303,0.022124508518413678
73,0.0,0.0095276178924115,0.010376099303882195,0.012742890141469268
74,0.0,0.00013725245461321362,0.005122381842665689,0.003697498106557736
75,0.0,-0.004376722210758684,0.0012799700664849751,-0.0017302235265793584
76,0.0,-0.003669679208638596,-0.0009099853157246695,-0.002653154924471104
77,0.0,-0.00010334151773126148,-0.0014792820375511063,-0.0006910828324573573
78,0.0,0.0029018955782052582,-0.001082377641934799,0.0014934013629583035
79,0.0,0.003274397457508167,-0.0002719316042067798,0.0020502814823407565
80,0.0,0.0011803961947196115,0.00027512461542102265,0.0009227294384606468
81,0.0,-0.0013378287951058573,0.00041055960388768737,-0.0005855582076696047
82,0.0,-0.0023938614046980244,7.459327123096577e-05,-0.0010949562069100865
83,0.0,-0.0013943277332787586,-0.00032713558576919963,-0.000249910630437941
84,0.0,0.0005006143606011591,-0.0005805701073508242,0.0011527911242923755
85,0.0,0.0016383739711772563,-0.00037409862951920164,0.0019283091573455836
86,0.0,0.0010922589928703,0.000124306188881627,0.0014761668668621592
87,0.0,-0.0005146808788394538,0.0007523109346152714,0.00017711207220751798
88,0.0,-0.001820698983530345,0.0010154463899017547,-0.000993152076376595
89,0.0,-0.0016227561582860548,0.0007421127999441051,-0.0012709912222414036
90,0.0,-0.00010683102573809104,-0.00021437774558496375,-0.0006607426001483867
91,0.0,0.0014916033406210194,-0.0014441659670729207,0.00012679557775188737
92,0.0,0.0017320957061879045,-0.0025085416761127205,0.0002749515712466343
93,0.0,0.00026970715988765005,-0.002668671655266911,-0.0004886236190629499
94,0.0,-0.0019009752574527825,-0.0015870745588417749,-0.0016150784875942578
95,0.0,-0.0027646997316771054,0.0009191463413567193,-0.0020086455680863803
96,0.0,-0.0008392962814809741,0.004336812399631303,-0.0006378352240337071
97,0.0,0.0040595607245102906,0.007987326351814148,0.0028366922890435777
98,0.016347361303217806,0.010348021531036247,0.010809435409637984,0.00774847687842892
99,0.016347361303217806,0.01550072635427668,0.01212249743469084,0.012545268757702326
100,0.016347361303217806,0.017157934721066834,0.011471782206943788,0.015353838617966457
101,0.016347361303217806,0.014451457772641254,0.009233824537769712,0.014794081656234923
102,0.0,0.008235242191492603,0.006138090524478941,0.010763450366812498
103,0.0,0.001169419023400197,0.0034705694515434512,0.0047717187409709325
104,0.0,-0.003519948689016614,0.0022656042654325245,-0.0004529307321807125
105,0.0,-0.003235151414347915,0.003355106113430242,-0.002107731208258321
106,0.0,0.0026753598159369317,0.006660446302973452,0.001271985360669224
107,0.028722804460231347,0.012491964851450528,0.011561320702787927,0.008853077884727648
108,0.028722804460231347,0.02238407743426726,0.016646616132143355,0.01766407903127041
109,0.028722804460231347,0.028262700075718763,0.020519100622458382,0.023919491240470644
110,0.028722804460231347,0.027445069364981558,0.021829023160171945,0.024900581332101643
111,0.0,0.020269052349495463,0.020092546938919487,0.020324531600587413
112,0.0,0.00988966315297573,0.015472107194752518,0.012420591763978407
113,0.0,0.0007390365132698497,0.009132698266262658,0.004632746026556059
114,0.0,-0.003927712127661188,0.0025134075582045673,-0.00024589184568255684
115,0.0,-0.003477373768835689,-0.002723331156319827,-0.0014189265365668494
116,0.0,-0.00022694667186275473,-0.005573384514523831,-0.00013385162025710654
117,0.0,0.002562801723720166,-0.005604277664382095,0.001447497043261366
118,0.0,0.002717976808627112,-0.003433283357491494,0.0017542845030656862
119,0.0,0.00046845289657387797,-0.00011947550300242779,0.0006669263023505114
120,0.0,-0.0020985888590492633,0.002843221444782989,-0.000719614163372863
121,0.0,-0.0026947495179982612,0.004403193432100447,-0.0011557948594644177
122,0.0,-0.0008863242522553073,0.00393937221469617,-0.0002603839934385565
123,0.0,0.0018575115299218098,0.0018192573191486503,0.0012021987218010274
124,0.0,0.0031568448958263296,-0.0011054598340821615,0.001969067064890746
125,0.0,0.0017762820890392284,-0.003458265622735573,0.0013023114258611348
126,0.0,-0.0012924612756307437,-0.004187586331156697,-0.0003531848596046449
127,0.0,-0.0033661996388491626,-0.0026003632539362536,-0.0015893897686187746
128,0.0,-0.002124386171294784,0.001031105603109425,-0.0009536891979427727
129,0.0,0.002927068399482719,0.0058908701659376155,0.002040084437657682
130,0.0159968634546582,0.009685431912937635,0.01054239359910107,0.006522414946123177
131,0.0159968634546582,0.014920445260406182,0.013748281722404958,0.010718192375671523
132,0.0159968634546582,0.016268940834278513,0.014541995512965943,0.012951663083129878
133,0.0159968634546582,0.013574275208697391,0.012873519490959327,0.012520930706363703
134,0.0,0.008608313456207002,0.009270244140246403,0.00995221799517181
135,0.0,0.003916795773864975,0.004959647015510821,0.006524161642830716
136,0.0,0.0009568146702126214,0.001105930725182364,0.0034847046298059976
137,0.0,-0.00021859258492294632,-0.001266143278658059,0.0014570172452697797
138,0.0,-0.0005199023428812356,-0.0019155454777236075,0.00038444267976905976
139,0.0,-0.0007373539071526161,-0.0010982567309809098,-0.00011824159439919722
140,0.0,-0.0009309129585193352,0.00028276252944802295,-0.00033561822826135994
141,0.0,-0.000615241625215188,0.0013779453511683967,-0.00031742301300506767
142,0.0,0.00020864221391081326,0.0014477490523423769,-4.034358873402591e-05
143,0.0,0.0010137249513797158,0.00046060654987499223,0.00033821364463507446
144,0.0,0.0008948271584563387,-0.0011894430659597493,0.00047646942331294024
145,0.0,-0.0004928541487872883,-0.0025565479248066104,0.00012517139864903065
146,0.0,-0.0022708482297472228,-0.002816635500067931,-0.0005041648341020411
147,0.0,-0.0026739554803715013,-0.0013331110802998183,-0.0006835997233575208
148,0.0,-0.00041468298137926646,0.0017816861960110765,0.00045137438278722
149,0.0,0.004508673069593054,0.005938551243209402,0.003242488153147752
150,0.015892536954356672,0.010309961733475337,0.009977842907635634,0.007084458407692771
151,0.015892536954356672,0.014499522855278292,0.012826078448261273,0.010570607038505075
152,0.015892536954356672,0.015326721053772408,0.013598382885750928,0.012242419189941508
153,0.015892536954356672,0.012686028616726613,0.012154716113585002,0.011438382892097204
154,0.0,0.00798999605593027,0.008888118941783157,0.008707497845828392
155,0.0,0.0033708115481231823,0.00482868211960876,0.0054388544271011035
156,0.0,0.0001687331326470542,0.001048628144337921,0.0029940542797719937
157,0.0,-0.0012764469380934596,-0.001461654524272727,0.0018905943109367865
158,0.0,-0.0013813504198268202,-0.002338346744861792,0.0016394680654437358
159,0.0,-0.0008427871704717889,-0.0017124204725463223,0.001265466975957155
160,0.0,-0.00016059903373961127,-0.0003285484242000171,0.00014645964782141323
161,0.0,0.0005158817091155149,0.0009800782036052031,-0.0015072001515038216
162,0.0,0.0008522496928969221,0.0014523992790881476,-0.0028140653985269802
163,0.0,0.0005831712172752992,0.0009133811176938511,-0.0029240998228583824
164,0.0,-0.0002960784947429089,-0.00032454663391732547,-0.0016605219465700627
165,0.0,-0.001294321023523265,-0.001454548955965878,0.0003098915697858061
166,0.0,-0.0015940956032412699,-0.0017608255125322163,0.0019323010934188872
167,0.0,-0.0007016303765576058,-0.0009181229604934822,0.002417916305458926
168,0.0,0.0008979991246833976,0.0005983370923921482,0.001693479565519862
169,0.0,0.002050403592444013,0.0018051941925667915,0.0003150118377103953
170,0.0,0.0015128200597242275,0.0016815006294938204,-0.0009335957194529869
171,0.0,-0.0007274502505835891,3.837903029280152e-05,-0.0014927082443338124
172,0.0,-0.0029531960669945748,-0.0021136046956230174,-0.0011689172572190677
173,0.0,-0.002881570040023791,-0.0028014072608673448,-6.620079417929551e-05
174,0.0,0.0007191932728630905,-0.00026628415493106026,0.0016019102132809044
175,0.018432316920561232,0.0070950649446727115,0.005647000163484575,0.00355508977958921
176,0.018432316920561232,0.013317012381662783,0.012794199607218065,0.005485760428582759
177,0.018432316920561232,0.016235279623262894,0.01756453341791318,0.007117725429628644
178,0.018432316920561232,0.014950124676517657,0.017281999622554084,0.008451558585361547
179,0.0,0.011467029120658325,0.012535075428259622,0.009889906471313511
180,0.0,0.009411129981116461,0.00776295950116436,0.012122512215978865
181,0.028768045062331365,0.01167138805186152,0.008361589983123951,0.015557152439805703
182,0.028768045062331365,0.018027966536528717,0.016307883223850086,0.01976213267799964
183,0.028768045062331365,0.024862139340659138,0.02698243197538681,0.02326392393231692
184,0.028768045062331365,0.027460350083897866,0.0318540663971972,0.02419857787517532
185,0.0,0.023298450975020434,0.025118548270393726,0.021379030805329977
186,0.0,0.01380499699888273,0.010360868012513664,0.015272672963988619
187,0.0,0.0033204448636089544,-0.0019389306600139475,0.007924950399920612
188,0.0,-0.003400886152304467,-0.003724172706997219,0.0019573851585005285
189,0.0,-0.004221349628580472,0.0011963554227502585,-0.0010103781285957648
190,0.0,-0.0010768433046124018,0.0030023805055706004,-0.0011528201919084931
191,0.0,0.0019046921841825075,-0.0013074814077231964,-0.00016187839637029245
192,0.0,0.0021185683907092405,-0.0025882751619253483,0.0002908881970864646
193,0.0,-0.000178090825701031,0.0014540666781886437,-0.0001834054994093786
194,0.0,-0.0017724028988342208,0.0011795376826881424,-0.00017961245326682091
195,0.0,0.0011050938989779463,-0.0030032087071945593,0.002207591568229573
196,0.022961787069552948,0.009635734562404116,0.011552089357490431,0.007948255831233533
197,0.022961787069552948,0.019994846827929656,0.02481814871796055,0.01555394783269194
198,0.022961787069552948,0.026919815146467473,0.021215696259164387,0.0220913039995241
199,0.022961787069552948,0.02492431912795157,0.024281276984905346,0.023862878146733286


==> Figures/NLA-teasers/Teaser_7.csv <==
ind,X,db,leg,fou
0,0.0,0.0004882297923531937,-0.000649866747051372,0.01872416009579341
1,0.0,-0.0007589227062529489,0.0003414481702351408,0.015580829819295526
2,0.0,-0.0004417151468989843,-0.001177209073033555,0.009316673118783782
3,0.0,0.00045276996375831784,0.0007101234025613333,0.0025121952895404425
4,0.0,0.00021096872864511247,-0.000316253438478113,-0.0023855074506760675
5,0.0,-0.0004698140538045626,-0.00046707849783521934,-0.003749236462065028
6,0.0,-0.0003344103944880942,0.0010669271789823219,-0.001961255455520605
7,0.0,0.0003449313901778832,-0.0002393222328467649,0.0009367506926604204
8,0.0,0.000532154692295066,-0.0007331701987116579,0.002583739078024966
9,0.0,0.00035846435707677344,0.0007134212810515513,0.0019231558594803662
10,0.0,-3.437471873766214e-05,0.0009675409902892982,-0.00022298010864339247
11,0.0,-0.0006565057513890231,-0.0006500963425840832,-0.0019573611814988267
12,0.0,-0.0007389438043172325,-0.0014475399597347575,-0.0019000986135520646
13,0.0,0.00015380703212950582,-8.732204796832146e-05,-0.00025149079570722477
14,0.0,0.0007963021346315953,0.0013766363861605247,0.001474483354650633
15,0.0,0.0005086149886277664,0.001014848594913195,0.0018031292567904902
16,0.0,-5.867432282586466e-05,-0.0006798975745738172,0.000555261378182269
17,0.0,-0.00046436041126348006,-0.0013726597319085709,-0.0010480625151755233
18,0.0,-0.0005123514347860805,-0.0002525158137137993,-0.0015128318275824497
19,0.0,0.0002261300472448936,0.0014816419454205484,-0.00042482245161188894
20,0.0,0.0010544304541447106,0.0016985785920115414,0.0011722016572708566
21,0.0,0.0008119679681788741,0.0001254049883117214,0.0017287669431576731
22,0.0,-0.00035527946669622427,-0.001831226484638162,0.0006343276778426784
23,0.0,-0.0012839259664803437,-0.002071595544813475,-0.0011618577154239491
24,0.0,-0.001190116917724441,-0.00035682057131665744,-0.0019763233074046854
25,0.0,-5.0551809191068865e-05,0.0018762762466351059,-0.000985732824389085
26,0.0,0.001179802391710637,0.002263954072359464,0.0008688375037759264
27,0.0,0.0010780890600081468,0.0001566893310518981,0.0016239497947450926
28,0.0,-0.0008351330693364568,-0.0030585982067625477,0.00021648596101107946
29,0.0,-0.0026949276379271596,-0.004148904525502999,-0.002054519513980392
30,0.0,-0.0013048549196395356,-0.000746242824573925,-0.0019931270804481416
31,0.0,0.0051310971374182715,0.0074367339982727865,0.0031204231917128077
32,0.026916649925600656,0.015381512578876131,0.017525493838643328,0.012950938588873077
33,0.026916649925600656,0.02538940653473276,0.02542480342109496,0.02345370208116837
34,0.026916649925600656,0.029716257599103867,0.02740937517634632,0.02900307791511867
35,0.026916649925600656,0.025288216013808068,0.02268153900898792,0.026044840595580574
36,0.0,0.014105476366658345,0.0132681450083694,0.01572650934917609
37,0.0,0.0018998405787792217,0.0036135165508043403,0.003527914140082241
38,0.0,-0.005058778406746166,-0.0021146033444059717,-0.003980106677671532
39,0.0,-0.00316021891165516,-0.0013697712300767243,-0.003085318532019115
40,0.0,0.006085607063525809,0.005141234328044613,0.005052626474818574
41,0.025249306571436,0.01728161951440523,0.014486562369542646,0.015520558669628098
42,0.025249306571436,0.024797955950822646,0.0223536849899355,0.022896545824672838
43,0.025249306571436,0.02558333857735873,0.02550973949383317,0.024274912627102824
44,0.025249306571436,0.020271486755432964,0.02252599042991235,0.020200613017468498
45,0.0,0.01205392477869051,0.014770715362812608,0.013364336271477248
46,0.0,0.004200842493546479,0.005113440311481525,0.006496014911446476
47,0.0,-0.0012420783458046997,-0.0027703555207288654,0.001121364185915304
48,0.0,-0.003684469238258377,-0.0063879139092074145,-0.002229868166669051
49,0.0,-0.003261796774752481,-0.004697918851058863,-0.0031414793012565197
50,0.0,0.00019323796215857386,0.0011462535459318916,-0.0009649483814464479
51,0.0,0.006483240947311705,0.008974754370434693,0.004511282522299431
52,0.022904947443886627,0.014067879120110939,0.015951368275560745,0.012076733329285397
53,0.022904947443886627,0.02046707698090219,0.02011919397542556,0.018961786108875032
54,0.022904947443886627,0.022891114234983082,0.020398843996387427,0.022063994830433496
55,0.022904947443886627,0.019738511791468273,0.01729040726529028,0.019817155036877938
56,0.0,0.012333051509436277,0.011946148370073384,0.0133015509515757
57,0.0,0.004057499470789433,0.006182498804694282,0.005654909494519815
58,0.0,-0.0017368434881144448,0.0013142393543168136,0.00013842371663308627
59,0.0,-0.0033045480515815763,-0.001653518571241885,-0.0017664644493789272
60,0.0,-0.0015687732947703452,-0.0027199373425175984,-0.0008991050398306925
61,0.0,0.0008445500816674147,-0.0021800886692030837,0.0006372234656248773
62,0.0,0.0018785063372526306,-0.0009176876705967686,0.00117524639075179
63,0.0,0.0010103223256310264,0.0004628050595359308,0.0004949615096936897
64,0.0,-0.0006466958768498361,0.0012928768427412946,-0.00047041296598028244
65,0.0,-0.0014459892656885729,0.0014967224373075123,-0.0007541296884893714
66,0.0,-0.0009214374586631394,0.0010113716681747458,-0.00023069500497430062
67,0.0,0.00021853945988896964,0.00024066969882313743,0.00043844448125993747
68,0.0,0.0010286683722906978,-0.0006194404776288281,0.0005787364385443397
69,0.0,0.0008002122611227852,-0.0011439448754607612,0.00016774508673653564
70,0.0,-8.111375529874466e-05,-0.001293330596870441,-0.00022516261714119142
71,0.0,-0.0006132899489807775,-0.0009059968069897138,-0.00010173436014711684
72,0.0,-0.0004716513943763034,-0.00022908926889069387,0.00041142332742979357
73,0.0,3.096048499118946e-05,0.0006454755691450287,0.0006850715402659647
74,0.0,0.00039715942155776554,0.0013091582167969818,0.00027405057145666613
75,0.0,0.00018330553570191082,0.0016339955327567583,-0.0005344307504737941
76,0.0,-0.0001924211860951952,0.0013326068698027217,-0.0009024193348052857
77,0.0,-6.830866831563185e-05,0.0005434156182106639,-0.00025586652925109097
78,0.0,0.00052353379070654,-0.0006483743131152476,0.001029685074522545
79,0.0,0.0010329874662555122,-0.0017241962609960753,0.0017897444937127794
80,0.0,0.0007387213557468822,-0.0023239316198868268,0.0010711648383531023
81,0.0,-0.0006006650796914793,-0.001882007912553051,-0.00085128560037633
82,0.0,-0.0017438141109083311,-0.00027869773288122137,-0.002380425137502267
83,0.0,-0.0010103774165976707,0.0025336851805436633,-0.0016557302165208525
84,0.0,0.0024210156171253308,0.006001026871839213,0.0020002333489314867
85,0.016970803410902485,0.007964553583643315,0.00952329698044503,0.0073986903473719935
86,0.016970803410902485,0.013457025796342868,0.0121447294322532,0.012162026175329537
87,0.016970803410902485,0.016314358171104017,0.013268340102872554,0.014262884108336047
88,0.016970803410902485,0.015463506836935065,0.012410450264742618,0.013246661136829168
89,0.0,0.011407549875277269,0.009822141165243508,0.010233092432516641
90,0.0,0.005889118752405875,0.006034727512687428,0.0068290202101578615
91,0.0,0.0009428108913049944,0.002182954582496446,0.003954670630409626
92,0.0,-0.002309725675919368,-0.0007205385058936827,0.0015867263910882383
93,0.0,-0.0034823926319049667,-0.0016460503828749473,-0.00047694975852424196
94,0.0,-0.002142231299297675,-0.00027639626565888745,-0.0016835751828717291
95,0.0,0.0017758728577261715,0.0032925038902704424,-0.000673262625184203
96,0.0,0.008022455560982907,0.008134445825375161,0.003645731073692648
97,0.023464388370125874,0.015370695834232864,0.013139804712704291,0.010728135918945444
98,0.023464388370125874,0.021172439035885497,0.016904416895258904,0.018000439247708083
99,0.023464388370125874,0.022725662905179408,0.018519106472862933,0.022033762693953976
100,0.023464388370125874,0.019029787347923086,0.01741913168444684,0.020621090248980782
101,0.0,0.011252255259522495,0.013933572246385145,0.014273519569132611
102,0.0,0.0028199430231510103,0.008791977867790518,0.0059990464434336145
103,0.0,-0.002712439184716846,0.0033029257455672385,-0.000535374595771801
104,0.0,-0.0038921258908638703,-0.0014002344297979437,-0.00316016962074046
105,0.0,-0.0017208079632106982,-0.004283167406302117,-0.0022045490380366638
106,0.0,0.001228918587550383,-0.005054255704386763,0.00021889737855446093
107,0.0,0.0024189039563880274,-0.0038306509662488016,0.0019215485848542422
108,0.0,0.0014858881381841931,-0.0014315852240605468,0.0020085897044685008
109,0.0,-0.0003358568493988292,0.001263788069391542,0.0010220162451730155
110,0.0,-0.0015233891703693623,0.0032258871118588995,4.225888345382482e-05
111,0.0,-0.001239167020898364,0.003932406224289129,-0.000322372600196555
112,0.0,-1.703502213552355e-05,0.003138691434346702,-0.00022942682169048586
113,0.0,0.000805030693934261,0.0012667720736185698,-0.00013745343948452465
114,0.0,0.000791978754300188,-0.001106380711169923,-0.00020773153526896905
115,0.0,0.00017504565524892164,-0.0030955300531294505,-0.00021075768786350295
116,0.0,-0.0004186924229607371,-0.004114951826489899,4.778623249785786e-05
117,0.0,-0.0005412639681376135,-0.0036912242767597704,0.0003339668584013367
118,0.0,-0.000478875498124099,-0.001905031208794691,0.00016784061387897775
119,0.0,-0.0005788453514551995,0.0010033007208759008,-0.0005059158696207134
120,0.0,-0.00011730706658805352,0.004397485575144326,-0.0008327367835762099
121,0.0,0.0019536782853186285,0.007755892053277808,0.0005951906461708281
122,0.019525746348984588,0.006500676575357124,0.010465190295213797,0.004615097534255775
123,0.019525746348984588,0.012883495722776564,0.012256763644215317,0.010450482393807617
124,0.019525746348984588,0.01838188382271075,0.012890969027955054,0.01573117967862695
125,0.019525746348984588,0.019863577931549734,0.012469958380854998,0.017791688704690434
126,0.0,0.01607723295741294,0.011053060266538808,0.015425607664398875
127,0.0,0.008306233101311785,0.008941810046536757,0.009787388772006505
128,0.0,0.0004344940764928578,0.006325369511804045,0.0037097776159632097
129,0.0,-0.0037813274612809467,0.003594095966766248,-0.00012159911052027162
130,0.0,-0.0032898564831487552,0.0010086436219753664,-0.0008039955516734043
131,0.0,6.3537687388767e-05,-0.001013078018339814,0.0004972472452408396
132,0.0,0.003022262680086263,-0.002267382086085758,0.001729276615687089
133,0.0,0.003012693737764475,-0.0025313197100599615,0.0015828407145015606
134,0.0,0.0005364941172276627,-0.0019351046817308393,0.00030402411084458044
135,0.0,-0.0020496628022288557,-0.00068015882310488,-0.0008474465799107377
136,0.0,-0.0026314564375325617,0.0007115116896827342,-0.0008845752193615556
137,0.0,-0.0008144745614463066,0.001813586686233,2.3713387551960292e-05
138,0.0,0.0016785392575414165,0.0021624335103313107,0.0008003340377333132
139,0.0,0.0024236006139079615,0.0016886342997466143,0.0005293456420657227
140,0.0,0.0009617165737977666,0.0004978058030054565,-0.0006500758165167484
141,0.0,-0.0014116225538609692,-0.0008948186552454858,-0.0016451244346897438
142,0.0,-0.0025822896747977092,-0.002000615324167616,-0.001403870368998871
143,0.0,-0.0014222344300110362,-0.0022983664631908937,8.51068720013961e-05
144,0.0,0.000971345046664545,-0.0016992434989229858,0.001703945452330814
145,0.0,0.0022938569815080193,-0.0003639272607084635,0.002128562432562712
146,0.0,0.001436688507782972,0.001099563276599193,0.00098643130755635
147,0.0,-0.001048981947451215,0.002107581443905926,-0.0007724396729370534
148,0.0,-0.0028521712792165367,0.002115716937598499,-0.0016350341664433622
149,0.0,-0.0020992207593639664,0.0011027528315528177,-0.0008070148981412819
150,0.0,0.0006610512043876486,-0.0006063180855409903,0.0010769690464214289
151,0.0,0.0030189047704476087,-0.0022118763878326633,0.002430584457247891
152,0.0,0.0028634088156304373,-0.002972483735373698,0.00202840674212722
153,0.0,-0.00021660119215165661,-0.0022948921118265122,7.31506659155836e-05
154,0.0,-0.0035413463523378663,-0.00021470789381239117,-0.0018600772789694694
155,0.0,-0.0035987866608724727,0.0028176404447102818,-0.001993713165608972
156,0.0,0.0009713999120580583,0.005914532383199932,0.0003028524349700973
157,0.016839457772645085,0.008337356300989899,0.008357812652344877,0.004042359158242826
158,0.016839457772645085,0.014641920561820503,0.009728189171700641,0.007403925651700412
159,0.016839457772645085,0.016336846695349724,0.010309082489439349,0.00913063807017962
160,0.016839457772645085,0.013535420409208784,0.010739750853722384,0.009454020883693322
161,0.0,0.009591393566001364,0.011863934823784249,0.009825726171640584
162,0.0,0.00869374435602971,0.014035699714166475,0.011700007247863287
163,0.02555229283868247,0.012697143945254355,0.01701784928043416,0.015299326694604534
164,0.02555229283868247,0.01958516858579027,0.019767837882821392,0.019303180788703102
165,0.02555229283868247,0.02470526390625591,0.021040354404032194,0.021653289959313118
166,0.02555229283868247,0.024368497689759655,0.019770398968122885,0.02088550432522205
167,0.0,0.017790289109256143,0.015835872525919174,0.01703901984161566
168,0.0,0.008182200448443809,0.0100327154649049,0.011591467363114585
169,0.0,0.0002528594321733607,0.004011051746536919,0.006535284049576043
170,0.0,-0.0032388122034549046,-0.0006075217379429659,0.0032786068606275444
171,0.0,-0.0025235280116429103,-0.002733480502305438,0.0020274550822060025
172,0.0,0.0003094775804706833,-0.002461934521002352,0.0019430215638740172
173,0.0,0.0020663225985282623,-0.0007464281919084157,0.0018275551444757489
174,0.0,0.0014838999299139535,0.0009445868657304403,0.0008871323035485413
175,0.0,-0.00022096033089328938,0.0016066594577750209,-0.0008687179783428141
176,0.0,-0.0014350644559879746,0.0009626426948393308,-0.00271511251926403
177,0.0,-0.0015393095060047097,-0.0002931943200717541,-0.0037032394761835874
178,0.0,-0.0003858203200072179,-0.001242134641519965,-0.003243057773039739
179,0.0,0.000989930023130389,-0.001145678080266737,-0.0014974883319454283
180,0.0,0.0013664859895800322,-0.0001685075283767657,0.0006685182293459093
181,0.0,0.0005279877978521512,0.000968979469970755,0.002158163966610382
182,0.0,-0.0004990005442566821,0.0012226226632231307,0.0023294753074487025
183,0.0,-0.001165952614579626,0.00030100282149872113,0.0014433932486310993
184,0.0,-0.0012116338665304008,-0.0011671443724163835,0.0005826441040487119
185,0.0,0.00010497969652020252,-0.0013469403931063713,0.000978320283865158
186,0.0,0.003486200739431453,0.0014481221285809374,0.003187587361166639
187,0.016498628496244422,0.008026497306325358,0.007703686344855582,0.00662185949111895
188,0.016498628496244422,0.012839826489335515,0.014981651381082317,0.009837491359683691
189,0.016498628496244422,0.016617262128767133,0.019069221729088162,0.01136398315699301
190,0.016498628496244422,0.01662881821897168,0.016341154945258812,0.010597792304911223
191,0.0,0.011442786753030931,0.008382081056337379,0.008096406641727198
192,0.0,0.00376720561501712,0.0011455940249633324,0.005222343223038644
193,0.0,-0.002697276048156177,-0.0002527885760083991,0.0033420026526544706
194,0.0,-0.00463116467538172,0.0004474239521166664,0.0032738186840883298
195,0.0,0.00032098919146433434,-0.0009954554147692228,0.0050986290022017235
196,0.02772666822656748,0.010620040290533705,0.003658383581074444,0.00844870953193361
197,0.02772666822656748,0.02055577325605905,0.023687862603884363,0.012603178571740545
198,0.02772666822656748,0.02607961890304271,0.029303319960338286,0.016648359550683743
199,0.02772666822656748,0.02777871911130931,0.02583875755322238,0.019170891441785177


==> Figures/NLA-teasers/Teaser_8.csv <==
ind,X,db,leg,fou
0,-3.4950382054476376e-05,0.000903397678448971,-0.0003640121265078212,0.013924766402777674
1,3.4822730025075546e-05,-0.0005352711829740078,0.0001304105609383972,0.01112912803037635
2,-3.471782950513784e-05,-0.00040412448126029025,0.00016767609491342723,0.006918706509750217
3,3.465054039629602e-05,0.00046075468705826484,0.00011575248196200221,0.002708684696805558
4,-3.460379262544014e-05,0.0005344309142442463,-0.00030814740285254466,-0.0006567306341530224
5,3.460082294147516e-05,-7.195908497495403e-05,-0.00043864844077308717,-0.0021861479614188237
6,-3.46152481924633e-05,-0.00047600952363283685,0.0006214017069179752,-0.001756764734574755
7,3.468454904130732e-05,-0.00027573859409140127,0.0005456575093809059,-0.00015990935040052654
8,-3.476516048703763e-05,0.00020221435284873906,-0.0003983930944264169,0.0012440227041362602
9,3.492060822623842e-05,0.0004763630422062439,-0.0005147781400600584,0.0014507105766889256
10,-3.507342963381083e-05,0.0002533188492231015,0.00010957567600262716,0.00041869100625794057
11,3.53391729600844e-05,-0.00045031733954076767,0.00020534028130902776,-0.000944302627378365
12,-3.556738836594207e-05,-0.0008954186446014926,-0.00038362597095604664,-0.0015334948039126915
13,3.5989043060276065e-05,-0.0005525773218484167,-0.0006290390008453964,-0.0008987856449454227
14,-3.627846966955121e-05,0.0002746668253898257,-4.3119340175628916e-05,0.0004017578235865924
15,3.6957118416540766e-05,0.0008015746853644493,0.0006820962317313978,0.0012693840056082549
16,-3.7218826925299755e-05,0.0006173295887485287,0.0005545707607281294,0.0009622226025879807
17,3.843623291119993e-05,-0.0002719423339936203,-0.00037439320397087626,-0.00027296520564253903
18,-3.825221285363605e-05,-0.0010983298344228514,-0.0011213454913018017,-0.0013798846709402526
19,4.10433960887321e-05,-0.001033757798179761,-0.0007651917203328919,-0.0013651893490637165
20,-3.83157663746351e-05,2.1606752951285247e-05,0.0004217431759541517,-0.00018284814218510873
21,4.7837998461760146e-05,0.0010573314800446584,0.0012472682917724176,0.0011248812229865599
22,-2.9545732721036107e-05,0.0009726030733884127,0.0006059780874110907,0.001236903938764747
23,8.208610473712522e-05,-0.0005381777319014798,-0.0012456780875921753,-0.00024280517119643603
24,6.418970927292344e-05,-0.0022082258260276645,-0.002678455332166485,-0.0021274259716951025
25,0.00041327773270587544,-0.0019066607626217838,-0.0015515941661683609,-0.0021699280486805342
26,0.001300373048568259,0.002200185936225566,0.0031771709907633845,0.0014494709169581052
27,0.005130656748284928,0.009837137463593132,0.010655037768800698,0.008631593875824477
28,0.01646961604429362,0.01835635563555944,0.018211598389172617,0.016952176140497235
29,0.03186192424805652,0.02385719363557303,0.022756384980518587,0.0227508124274572
30,0.026988394195450176,0.023540595609941165,0.022223885479595088,0.023147206970858477
31,0.010791976492583453,0.01712931111747694,0.016753330786471482,0.01774668520389624
32,0.003149298931462671,0.007557924918144883,0.00853961019137066,0.008976355680471705
33,0.0008702160314158744,-0.0007701063090462775,0.0009465811429558512,0.0008260918434495403
34,0.000558032734783467,-0.004228643673208246,-0.003101633100983482,-0.003227204625613011
35,0.0009000431014909189,-0.001855942230231783,-0.0022217570090436157,-0.0019007926689922942
36,0.0025666987461321717,0.004632008735303712,0.002848313548807062,0.0035175184898064166
37,0.006961917463261072,0.011728446273210076,0.009814134269096466,0.010138168167501722
38,0.015365322032219788,0.016420306776045723,0.015763474739061065,0.015074161518345005
39,0.021653482957930792,0.017261566840937884,0.018458778225934686,0.016710044489924407
40,0.017384796025583623,0.01475639982624832,0.017028411143796992,0.0150663205226502
41,0.008611417105066634,0.010414838413817431,0.012252345667049204,0.011307331491021363
42,0.0033910261729930033,0.005951252465699533,0.006011785140632723,0.006927198506152524
43,0.001448447372572529,0.002373961674399896,0.0005969252457998001,0.003143171855809304
44,0.0011016556676314944,0.00032987880311377235,-0.002211935008829546,0.0007300400428015726
45,0.0015513818670594953,4.514757665485476e-05,-0.001579321845708782,0.00013534287014161067
46,0.002850498606603688,0.0018373621504819034,0.002163324903811575,0.001598762509355538
47,0.005415714994422202,0.005739719011513734,0.007870813922416023,0.005092942228219447
48,0.009880225057341981,0.011342228913585219,0.01396653379193901,0.010160256869052588
49,0.016318094532029512,0.01741934992945356,0.019029712348494418,0.01582657749484625
50,0.023073731678003775,0.022503770364661956,0.02206364427663063,0.02075543201589829
51,0.026606352837512653,0.024972773707762887,0.022723175807809564,0.023618911451244475
52,0.02446103258438938,0.0240431293014101,0.021175414477726855,0.023549217206179602
53,0.018172802167740896,0.019879929083067377,0.017997786659466306,0.020467572608732647
54,0.01139184927682909,0.013719058711477472,0.013886294567913366,0.015167995907537726
55,0.00636191888340273,0.007228836531076622,0.009550810903249243,0.009095034732331985
56,0.0033331116380293318,0.0022329892536755245,0.005535033375269335,0.003873235069709825
57,0.0016957724926979288,-0.00033330003954713333,0.00224119353365734,0.0007110733451358033
58,0.0008713181989711995,-0.0004107013470227581,-0.00013417044672877823,-8.308685582137989e-05
59,0.0004454807237178275,0.0008747442247461003,-0.0015170784031101592,0.0007642154186122393
60,0.00025434063739713576,0.0020118933886895535,-0.001986322609484041,0.0018642883613816028
61,0.00013316086983971667,0.0017274149902310808,-0.0016819529791747229,0.0019287353424836079
62,0.00012022884616094494,-1.1584612691297143e-05,-0.0008127793569520903,0.0005579604373217109
63,7.898314260123141e-05,-0.0021773120684835156,0.0004487819150301169,-0.001435759520346464
64,0.00019708280810873472,-0.002800682428108423,0.00197284916080495,-0.00243053908459754
65,0.00033327015669767283,-0.0005391516967024701,0.0037493620695297648,-0.0009703786396468671
66,0.001368615393765339,0.004664256855887124,0.005840904094070053,0.0032694251857199094
67,0.005078613324364397,0.011197359389556736,0.008369133369572866,0.009151308018946418
68,0.018471646708023818,0.016837913389804313,0.011392262269227054,0.014662293046281916
69,0.030546305143206418,0.019742088710658835,0.014844366922343331,0.01807979261678165
70,0.019887310866253994,0.019931916314230445,0.018444810120538425,0.018983968936342126
71,0.011729262680292488,0.01881635181176118,0.021729014321856883,0.01842554588735979
72,0.01458287242418211,0.018478077609876183,0.024107963445761237,0.01812728816786017
73,0.021255215566376964,0.019922793150926762,0.02503681652987556,0.019230018341715602
74,0.02686590908715818,0.022528322342689703,0.024169519380802404,0.021439873651571448
75,0.027075280989235964,0.024127475376517923,0.021515075174178465,0.023153411872259874
76,0.021664905397720452,0.022766622047052983,0.017484536073932768,0.022505790560234894
77,0.014293208631076004,0.017680752657795742,0.012845819653801122,0.018648454549848356
78,0.008279204846971146,0.010369996755841184,0.008554693074228528,0.012439180493742126
79,0.004667188263255615,0.003573826327915461,0.00552465471108516,0.006099955581104464
80,0.003042415745578554,8.022956672667004e-05,0.004387838118332341,0.0020847023622829666
81,0.0031222302481339137,0.0010704464404588674,0.005316755186067512,0.0018437325914746454
82,0.005017404159052515,0.0059637562627585395,0.00797242864120858,0.005193613864456662
83,0.009503307872747783,0.012448777214589066,0.011576016575575996,0.010547602073584985
84,0.016467511785235645,0.018103221111314193,0.015119458800562232,0.015765237138155714
85,0.02294443574312582,0.02101343868521455,0.017613314421784324,0.019073760308063365
86,0.02361454759109976,0.020636950006604253,0.018357078650750716,0.019628793236901226
87,0.01786049163401639,0.017397464098543935,0.017091086951171747,0.01756857232779744
88,0.01046048027218466,0.012566019373482869,0.014066177813951053,0.013726523832022958
89,0.005229281038805696,0.007365398547747393,0.009928221603278378,0.00922862117658944
90,0.002382928477966952,0.0031069685007933424,0.005553685453494566,0.005145059813860362
91,0.0010861732488788966,0.0004106285032628497,0.0017778973499595566,0.002224356893282823
92,0.00047496539944394823,-0.0005141682443550861,-0.0007849922718402929,0.0007310117152711574
93,0.0002398819671842782,-0.00018354428978525602,-0.001912436249627108,0.0004156967485643591
94,9.840440228358261e-05,0.0006814952389440675,-0.001750119581638357,0.000681979729039468
95,6.814041730024867e-05,0.001158872755611258,-0.0007634642810698879,0.0009045364338295465
96,1.732907387480354e-05,0.001021230709398258,0.0004759431304435629,0.0007574541516356973
97,2.8311459848243858e-05,0.0003360742856064493,0.0014254261195033762,0.00033901793866509633
98,-2.9519461740741197e-06,-0.00028242993891668323,0.0017708050490421521,1.4873059111024806e-05
99,1.7506471969280804e-05,-0.0004919695169832321,0.0014386511700846863,7.70005522288559e-05
100,-8.822064823906972e-06,-0.0001832299028264244,0.0006315631014742546,0.00048396137805711565
101,1.4103518221386491e-05,0.0001800359182121141,-0.0003315902837647141,0.0008723783501359628
102,-1.0738442181524895e-05,0.00031787730543600656,-0.001084973484759074,0.0008435857530749523
103,1.2870569650625987e-05,-3.5831238551356426e-05,-0.0014059290303705299,0.00028671355426694567
104,-1.1418427155274813e-05,-0.00048486577038262,-0.0012166919531611151,-0.0005118459112339871
105,1.2357609820724966e-05,-0.0007028841544731842,-0.0006600240436880868,-0.0010759422653462605
106,-1.1666677577008502e-05,-0.0004275985525964331,3.901755500988695e-05,-0.0010889240497691122
107,1.2112050007896614e-05,3.720516699497812e-05,0.0005931494167888209,-0.0006172114143987292
108,-1.1750684268442058e-05,0.0004075212266229505,0.0008337680484966191,-2.2868618500021403e-05
109,1.197795673825984e-05,0.0002590452156840248,0.000689200036425714,0.00034022671571128175
110,-1.1768975285856225e-05,-0.0001576131899706435,0.0002801601327877573,0.0003984770663237371
111,1.1897509730578548e-05,-0.0005256547822417203,-0.00021873637439862774,0.0003620783294448129
112,-1.1761329308806504e-05,-0.00038241488469067,-0.0005673975460883114,0.00048123487399141796
113,1.1848681390080292e-05,0.00015654482649293645,-0.0006418154070919894,0.0007696609868270548
114,-1.1745060585743577e-05,0.0007889977292254946,-0.0003901255820143656,0.0009629781109896444
115,1.1824028548519858e-05,0.0009068901330558546,5.809308433971316e-05,0.0007502379867574088
116,-1.1727803279294948e-05,0.0005237837588192358,0.0005407706525309053,9.257878285876635e-05
117,1.182327560998573e-05,-0.00019091499955522316,0.0008309772551516346,-0.0006736286349038205
118,-1.1711886648723182e-05,-0.0006154753853359694,0.0008274397246062667,-0.0010563902045933517
119,1.1851309444209808e-05,-0.0005330991810854727,0.0004922014931928147,-0.0008028506119792876
120,-1.1694900043493799e-05,-7.759595427819952e-06,-2.7392037783523432e-05,-0.00012808322156059927
121,1.1919298212562761e-05,0.0003520161553785106,-0.0005631534359097226,0.0004229572263546273
122,-1.1667202962073258e-05,0.0003411139306228471,-0.0008798034959303809,0.00040785973731524483
123,1.2049471005639845e-05,-0.00013206710569758874,-0.0008808723413576765,-0.00014152607473085345
124,-1.160452176721929e-05,-0.0005213934786286697,-0.0005319909783541081,-0.0007118601402493496
125,1.2287200029553703e-05,-0.0005145334833081552,3.8129860910172416e-06,-0.0007111838867216303
126,-1.1449370435883567e-05,1.5954118740531225e-05,0.0005486593850210562,3.794287247951805e-05
127,1.2730951947030179e-05,0.000548924579483842,0.0008542466999786996,0.0011027766879859264
128,-1.1063587417834243e-05,0.0007253188563697545,0.0008277756048468907,0.001735720511182701
129,1.3610220338446766e-05,0.00023802283044912448,0.0004437118510426539,0.001437215568781239
130,-1.0100183413055675e-05,-0.00039297794308953374,-0.00010793489953917401,0.00036350023490134626
131,1.5502307264309443e-05,-0.0007099039237028611,-0.0006259504086196463,-0.0007647480331108872
132,-7.632371631658924e-06,-0.0003255715948976691,-0.0008392155182640125,-0.0011837668554011507
133,1.9983287730404225e-05,0.00039663374857811017,-0.0006591866262538854,-0.000656781708194534
134,-9.910660300401258e-07,0.000970101342350452,-8.443228914896395e-05,0.0003606698426851135
135,3.175484117697162e-05,0.000778603816562091,0.0006387201989899638,0.0010709745744145456
136,1.820845343979703e-05,0.0001187864487133131,0.0012494639227066957,0.0009385948834288618
137,6.624447072784404e-05,-0.000505491017694501,0.0014246944787286889,6.493575790075497e-05
138,7.891767824922293e-05,-0.00038066756319828603,0.0010770173733090683,-0.0009265267049949569
139,0.00017922454003600386,0.0003838443797631401,0.00027241745027495486,-0.0013886691000998801
140,0.00029065810353974845,0.0012630197938988557,-0.0005805153408059879,-0.001093676835438758
141,0.0005893641622049318,0.001422259465307669,-0.0009864787976798912,-0.0002745156347557052
142,0.0010921925709683816,0.0010427967969265021,-0.0003356472185373236,0.0007630597594400498
143,0.0021665426562350026,0.0009861126651424087,0.0017255239988243321,0.002080324180398315
144,0.004133599639062333,0.0029143367838989384,0.005318495461811674,0.004191873217794805
145,0.007741053320826681,0.007613487907419007,0.010058027067311261,0.0076460146799782825
146,0.013328927915257267,0.0145422347594122,0.015271819312841437,0.012413638897134404
147,0.02037817691903279,0.021434721961332476,0.01994577547604631,0.017565907445622583
148,0.026056747726541898,0.025874856940256763,0.023145935064020694,0.0215762699260859
149,0.027067181291767987,0.026068287224065373,0.024067202549005465,0.023086221103617768
150,0.022574573813429543,0.022366892992193847,0.02244732142140601,0.021651971426175188
151,0.01564000084130923,0.016402982641870616,0.018471287771470543,0.017947646754867926
152,0.009344326461589603,0.010466954101784007,0.012958074521293453,0.013324822396635372
153,0.005160540310056553,0.005831596619605607,0.006988796761937305,0.00904181828804226
154,0.0026581645148579976,0.0028216127427974904,0.00185852405715365,0.0057218694187165286
155,0.0014231215567741611,0.0007678466429893709,-0.0014469341010465253,0.003341694624496038
156,0.0007073072725968301,-0.00047126524531285923,-0.002299753622264936,0.0016683075578857911
157,0.0005179400710915983,-0.0007149764821455863,-0.0008106418814831606,0.0006921255913795845
158,0.0005301226261654265,0.0008300478901925311,0.00240487293464482,0.0006994165269577962
159,0.0017191486446589644,0.0041827049117912065,0.006182236583188079,0.0019201646310620648
160,0.0059597046936331975,0.008448188209745107,0.009358829845512905,0.004107303224604954
161,0.015237293048126163,0.01159339123863554,0.01090600170671156,0.00642731654240344
162,0.016440914629146815,0.0121134546082407,0.010460096297077085,0.007841336194503891
163,0.007229194123295854,0.00943918603240598,0.008201946959864257,0.007704442506658641
164,0.001997414722720697,0.0049392638534995785,0.004986322246863575,0.006170835089333479
165,0.0004471403546479805,0.0006168684323644094,0.0017881142674757023,0.0040715972873025365
166,0.00015718716531230165,-0.001677150417891411,-0.00044729885921045273,0.0023770497137669245
167,1.1961753352717134e-05,-0.0017059129274452265,-0.0013717567357626726,0.0016000381145848614
168,3.749092458606735e-05,-0.0003043426699751062,-0.0010912954201807111,0.0015811953064830742
169,-1.5713714902634026e-05,0.0008645904214047998,-0.00026414699692341517,0.0017347268394116869
170,2.198408471697917e-05,0.0010546439633954928,0.0004900297020886588,0.0015571285632019851
171,-1.619692721109042e-05,0.0002697701862919871,0.0006817597833463898,0.0009706905459830297
172,1.7133149758166158e-05,-0.00052677799084809,0.00038160280757645263,0.0003102243367289608
173,-1.4442103762329832e-05,-0.0007278706570977231,-0.00012809810863335922,-1.4676476299176028e-05
174,1.4608968762949341e-05,-0.00014891891997212764,-0.00037970500214603084,0.0001593879538626671
175,-1.2736191086023042e-05,0.0004795841593949713,-0.00027010257754458945,0.0006539275985241119
176,1.3121864198346128e-05,0.0007125285708894483,0.0001053637301404488,0.001152822953252583
177,-1.1159724972920652e-05,0.0002809814224576182,0.00035421501114531135,0.001451175391607114
178,1.247767042838331e-05,-0.0002204036926295153,0.000336691960604503,0.0015732338573996843
179,-9.311694070769714e-06,-0.00037154747953320396,7.79574693586028e-05,0.001633944782085936
180,1.3120336801054993e-05,3.1159387833657e-05,-7.349926573147426e-05,0.0016515316914805856
181,-6.000964205643422e-06,0.00045365350722139194,-2.0985031142603344e-07,0.0014508455637727102
182,1.704326338350182e-05,0.0005549825055472207,0.00023145393949621822,0.0008129605480566183
183,2.852782185814936e-06,1.9308830717006013e-05,0.00023666593581026034,-0.00032148003510890045
184,3.2185591199839495e-05,-0.0005973565137974497,-6.99757229466755e-05,-0.0017134484696120886
185,3.380463322912893e-05,-0.000765833664526018,-0.0004807541066489831,-0.0029490228359311675
186,9.385077159739931e-05,-0.00024146641130317524,-0.0004883264908452612,-0.0036399486750301473
187,0.00016547481658879377,0.00035554470079733564,-3.148519979860538e-05,-0.0036119932977318925
188,0.0003826581367442468,0.0005819292425669868,0.0005360587166264188,-0.0028335184212198205
189,0.0008235459631016948,0.0004049042150618675,0.0008265322150844431,-0.0012818409763847038
190,0.0019048662761266412,0.000988975118702147,0.0014298521369274378,0.0012018523888236076
191,0.004297265443971602,0.003899542173868607,0.003809092080787474,0.004750624478300586
192,0.009270227260914006,0.010058774580886711,0.009282101688324608,0.009255990498475702
193,0.017459609770498402,0.018183550888615833,0.01753185261025878,0.014109544216702496
194,0.026211673482423706,0.02503386673177033,0.02568712206614241,0.01839359673299533
195,0.028830471037679967,0.02731646918432309,0.028778334569581565,0.021184902876126017
196,0.02301901307620115,0.023703868901869134,0.023399821142020553,0.02212451701383818
197,0.01513827450469973,0.017037511249790707,0.015019292394173088,0.021380716751144564
198,0.013245275149967081,0.01271053914835236,0.012756201609790548,0.019654869954827046
199,0.021269067211708,0.018625639078962333,0.02086655316675814,0.01722178710105268


==> Figures/NLA-teasers/Teaser_9.csv <==
ind,X,db,leg,fou
0,-8.458926958269682e-06,-0.0005270185200714603,-0.000507463553133329,0.015803949403544945
1,8.41455725106808e-06,-2.8237552364136497e-05,-0.00010472788930246786,0.013116719445716185
2,-8.370542706846925e-06,-3.930004842546353e-07,0.0001534505545209804,0.008361366599727893
3,8.327275751396831e-06,-0.00020198963581181367,-7.682467307507325e-05,0.0032940181495791595
4,-8.284299451822428e-06,-0.00021464844805030946,-0.0005816274673265821,-0.0006616091939724756
5,8.2421496065519e-06,-3.3310473558839724e-06,0.00010624057650576548,-0.0023829248726542785
6,-8.200193107401353e-06,4.953327629696095e-05,0.00014326282591430265,-0.001917585563062104
7,8.159174627677857e-06,7.205449770997195e-05,2.367826736695804e-05,-0.00029167526570937445
8,-8.118205399813998e-06,9.270869518104094e-05,0.00016857289995081363,0.0010974043124368819
9,8.078337350604651e-06,7.393733819488186e-05,0.00019998362979497226,0.0013628559736001981
10,-8.038303790538256e-06,-8.133373027800939e-05,-0.00024768684183815474,0.0005394779588273083
11,7.999616548627842e-06,-0.00010492636653192308,-0.00039362968913762565,-0.000589835102928448
12,-7.960439245658555e-06,-0.00014915553518632952,-0.00012135644898795662,-0.0011555375696168124
13,7.922985684123064e-06,-0.00019160169309065156,0.0002506515346047176,-0.0008083107271613925
14,-7.884542235483235e-06,-0.00012151119427038561,0.00012078445234750497,9.373338263989388e-05
15,7.848417782481951e-06,0.0001600773450045594,-0.00015558154834459888,0.0008284481642752883
16,-7.810515802079337e-06,0.00026346100706261855,-0.00023485489239972117,0.0008683544323960252
17,7.775895598613167e-06,0.00021761982723903322,0.00014155921692350943,0.0002506928494426149
18,-7.73822316221049e-06,4.0240726120832564e-05,0.0004190137078881705,-0.0005014997761002124
19,7.70543307448907e-06,-0.0001684589380583456,0.00033136696750574505,-0.0008067954193598163
20,-7.667464137747634e-06,-0.0003297945790875932,-0.00020722506617310674,-0.00046514288962572816
21,7.637121134037866e-06,-0.00013193996120860834,-0.0005621234413598255,0.0002191095208786191
22,-7.597926923713269e-06,0.00018184437753124047,-0.0004550587599701124,0.0007032015880939753
23,7.571227484956323e-06,0.0003935637474960985,0.00020304988053461212,0.0006370850097170816
24,-7.529081660876321e-06,0.00032664146361434143,0.0007699553269216088,0.00012457071091489662
25,7.508421517188884e-06,0.00013403023515706802,0.0008797414752151585,-0.0003836029692099672
26,-7.459927784696263e-06,-0.00012185743790885167,0.0002949300099213534,-0.00046560463429279173
27,7.450305353550358e-06,-0.00015378931841281243,-0.0004446439270681044,-7.48391408379046e-05
28,-7.388349641055363e-06,-1.6139286945952387e-06,-0.0009078741027780956,0.00042566442528220943
29,7.400746126300107e-06,0.00018680215189375343,-0.0006422049344494886,0.0005643318015877844
30,-7.30934663365351e-06,5.780985623394581e-05,3.0341357680587087e-05,0.00016326992699111618
31,7.36947968963051e-06,-0.0002480747609676191,0.0007154113638093612,-0.0004938638153913241
32,-7.209761085608335e-06,-0.0005146737856831287,0.0007693369206053132,-0.0008721314565025199
33,7.382792241203973e-06,-0.0004387549239553821,0.00021956124538729163,-0.0006271892793673727
34,-7.051034414097136e-06,-5.920443476784134e-05,-0.0007082301767260847,8.364912154288482e-05
35,7.518865389764666e-06,0.00043893882962846217,-0.0012641667684878707,0.0006875419673051779
36,-6.706161588889734e-06,0.00046427437087127453,-0.0011289330184479586,0.0006518389306915183
37,8.041279196231521e-06,-3.259304775773462e-05,-0.0001660168433724954,-4.733972316796435e-05
38,-5.69568992087799e-06,-0.0006602131459610168,0.000992747746357543,-0.000835690451756635
39,9.990696879058094e-06,-0.0007420355917511474,0.0017674851143068917,-0.0009665590663843054
40,-1.8807243606187465e-06,-6.578818168543914e-05,0.0014911898955516077,-0.00016325206185425004
41,1.8369135615724257e-05,0.0010637341870468186,0.0002925734061435588,0.0010347244737734678
42,1.649229745767329e-05,0.001548290454618151,-0.0013807285739330115,0.0015877174810102262
43,6.378019815501119e-05,0.0007373984733516145,-0.0024372339962216777,0.0007956789962663794
44,0.00013267060445741475,-0.0009924995441684549,-0.0020969808553629207,-0.0009181180970248609
45,0.00039266558612935777,-0.0018722108706434512,0.0002583961437873597,-0.0019428027126864248
46,0.001109780909387655,0.00011977446195213968,0.004335024385828621,-0.0003387228633615166
47,0.003413543652304257,0.006019657092446622,0.009534413636204808,0.004832917445780953
48,0.009840699256352533,0.014528529800916736,0.014694705947965844,0.012607513268937139
49,0.023172393980851674,0.022680277666588734,0.01899547450377536,0.020345168412144128
50,0.034979482384801,0.027063969195994988,0.021699740887490757,0.0250953903435911
51,0.02957954080864122,0.026190670640576636,0.022792325814811772,0.025292506192720797
52,0.01583761613401243,0.021311403491591805,0.022349136455193683,0.021691337486645597
53,0.009560193603369002,0.015743059645905038,0.020871673819613138,0.016874243972593028
54,0.011963202513100553,0.012535670108397009,0.018556499715566017,0.013605532228398444
55,0.018711296127108996,0.01281332920060398,0.015742508022911023,0.013080962029173393
56,0.020162713157798797,0.014702576736553525,0.012424237185921259,0.014240031652716742
57,0.013453692539614074,0.015051769827621487,0.008921544191590022,0.01460599714132974
58,0.006176419784084499,0.011640584880717501,0.005476381021513216,0.012116760207869434
59,0.0024378809859108546,0.0050375359320605955,0.0028114982162607905,0.006721450006000491
60,0.0010289790819754878,-0.0016568171462205533,0.00148080729108893,0.0006741139784908839
61,0.0008777028389783453,-0.004371673272883411,0.0021617093640747443,-0.0027098950618983856
62,0.0016602820463654583,-0.0009751112891690394,0.004864990163278197,-0.0010541621630849648
63,0.004534835914392006,0.007649412322436477,0.009293540857838688,0.005566461368625573
64,0.011760211009763842,0.017784753756548134,0.014331742633104078,0.01453549622677328
65,0.02421673705294766,0.025046340414915266,0.01879452299706036,0.022044793376328076
66,0.03183840291170141,0.026568343779602564,0.02127546687860255,0.025054516090935636
67,0.024459167357840875,0.02241862064648775,0.02106942061172542,0.022714957860213162
68,0.011942468563507115,0.014843842738160702,0.017934425165467102,0.016525940246382806
69,0.004578134015166069,0.007174167371340487,0.01267612335352044,0.009285694445203822
70,0.00157230167360636,0.0017943631520065065,0.006436860534578141,0.0035638762513686946
71,0.0005809989598590193,-0.0005673039834188274,0.0008292048362172191,0.0005734583611474724
72,0.00019114479451828005,-0.0007074621964471495,-0.003037441821025121,-3.142290823737047e-05
73,0.000101479302385809,4.3654629341928817e-05,-0.0044099737903495325,0.0004807322964624916
74,1.7561631197914574e-05,0.00044762441178396563,-0.003571156172343522,0.0008772392956576273
75,3.492805298167999e-05,0.0002666750165930258,-0.0012263124680183715,0.0006355274671209979
76,-1.1114774107961504e-05,-0.00022333673351704328,0.0013024386732178586,1.9874620604105076e-05
77,2.4693263722065242e-05,-0.0004572762651730387,0.0030204564680797776,-0.0003648750914372519
78,-1.8331801803920677e-05,-0.0001692492923855374,0.00313865284000104,-0.000157420912767113
79,2.665708997885001e-05,0.00043140760719032495,0.0018035448750914102,0.0004409617522183775
80,-1.9605393172774184e-05,0.000666442863479468,-0.0004404548669885619,0.0008250512701104849
81,4.256316115302259e-05,0.00023479465874833637,-0.0023994408189798757,0.0004977277300733401
82,5.409801422799395e-06,-0.0007339579564217824,-0.0031365475338177,-0.00041597889127297096
83,0.00016042954705908227,-0.0012234445094540813,-0.0018613282703135651,-0.0010501528434288731
84,0.00038201660010084315,6.516535600088295e-05,0.0013034142871224427,-0.00022980401277326905
85,0.0017270699573119865,0.0038229155843716904,0.005795020864911626,0.0027370360973621934
86,0.006181446490956417,0.009283452866067118,0.010311503746846234,0.007401943117220905
87,0.017405169452638553,0.014478725376547638,0.01369018016088694,0.012131923073755154
88,0.023326571200203924,0.016785613077930202,0.014821769628953863,0.014839275961098568
89,0.013194963267156554,0.01479346707390679,0.013472942382516773,0.014127807942996892
90,0.004090967810711801,0.009145401390615532,0.009902348400079987,0.010175887472754323
91,0.0010723782768139979,0.0024285160585279138,0.005236904307160351,0.004744871680181376
92,0.0002762372608245746,-0.002280527173411296,0.0006500775251022063,0.0002343717800822712
93,8.263396994358821e-05,-0.003155534683458845,-0.002553447346407855,-0.0016798709098976871
94,2.7536127096907612e-05,-0.0009689113067415066,-0.0038026169137565435,-0.0009566307630756456
95,8.555572625116763e-06,0.0019100177269789301,-0.00296569934065116,0.0009431989006213238
96,5.87990186087192e-06,0.002964954656779478,-0.0008171242234608373,0.002148428203320784
97,2.3286853869611456e-07,0.0014011213041140954,0.0017024228174071046,0.0016664250191722471
98,3.561821626027495e-06,-0.0013743783639866421,0.0033723962672916243,-2.1923942902836305e-05
99,-4.0035466349290047e-07,-0.0029421584456170813,0.0035699459979821554,-0.0014736584742360446
100,5.237584258396074e-06,-0.0020418512005642452,0.002042504542102834,-0.0014922139568938938
101,2.966351202696416e-06,0.00066671709115701,-0.0005481548381652208,-0.00011687871296367974
102,1.5135140127421092e-05,0.002779194108269128,-0.003287428853192483,0.0013878869617351792
103,2.4783266525023134e-05,0.0022776089120626754,-0.004862993399574235,0.0015634245801973115
104,7.628640462289152e-05,-0.0006813312775460146,-0.004451789024057818,5.5392764759498195e-05
105,0.0001948446958048121,-0.003534093882543065,-0.0015617935478626527,-0.0018383221017687496
106,0.0006097865392617778,-0.003002959239350543,0.003335883112890266,-0.0018628050065548924
107,0.001944643247699352,0.002752119188590468,0.009369718040735515,0.0016514251132024812
108,0.006300326745645811,0.01222272652039078,0.015066424791623144,0.008462284504822526
109,0.017403510528091807,0.0214749263456449,0.019223788583957836,0.01625459950390365
110,0.03175837047610036,0.026328422127808816,0.0208093984608577,0.02182600988682248
111,0.03040564227558048,0.024752671146901682,0.019686647276583962,0.02286621657344452
112,0.0154518731106489,0.017929384569456686,0.016180109957423246,0.019197905911715676
113,0.005472517437888781,0.009433393860763398,0.011384115733734391,0.012718966379240805
114,0.0016223151979897013,0.002653438307762757,0.0063710701860017465,0.0061858944251045765
115,0.0005661532563023003,-0.0006861113428924777,0.0023069628901010372,0.0016921927960396924
116,0.00012885345497652928,-0.001100678207522623,-0.000304900224983345,-0.0001920279476791784
117,0.00010867258233294404,-0.0002915028554694677,-0.0012749961668013995,-0.0002315132227438218
118,-2.0844032143173765e-05,0.00033916693341182983,-0.0011297775633494587,0.00036804272344442455
119,5.8876050039732635e-05,0.0004788440578459685,-0.00042125062956013224,0.000800999884636263
120,-4.545737810999883e-05,0.0003930667257021957,9.376864938323203e-05,0.0009129704283309724
121,5.780708261733217e-05,0.0004673840029428578,0.00016802714556339964,0.0008691586909578031
122,-5.7406346178826564e-05,0.0004379780607597066,-0.00028033174859424614,0.0007184600406644822
123,7.280436538778599e-05,-0.00013373373219142303,-0.0007501208214572987,0.00030507034048684836
124,-6.50317382955358e-05,-0.0011043187174568018,-0.0008078035732719214,-0.0004052692113631661
125,0.00013953819419414856,-0.0015211511883130007,0.00011703290600722543,-0.0009692774302990324
126,7.246794876242408e-05,-0.0002262530527637923,0.0020492036919506976,-0.0005183008390102567
127,0.0010496046224869292,0.003409716726483121,0.004822056502412715,0.0016688840904056576
128,0.004273317606790288,0.008385335690872851,0.007680173399503014,0.005463490402083424
129,0.01595663935935705,0.012559213752684794,0.009936706669467143,0.009626266570677097
130,0.020529278153471258,0.013855737218740862,0.010794395590788528,0.012317931902147172
131,0.008329797946594287,0.011505513238296653,0.01004176624948973,0.012130072968003308
132,0.001848997334800047,0.006574084085756862,0.007727737203639633,0.008984443715239968
133,0.00031676709512632557,0.001479046654962825,0.004565954334540695,0.004263478422356145
134,0.00013015627923155306,-0.0017382976937401979,0.001290466647432951,5.383528548680208e-05
135,-2.2540173098841888e-05,-0.0022950426352909468,-0.0011805641721133202,-0.0020374123261619097
136,4.772369579104124e-05,-0.0009712340439523981,-0.002449606585498647,-0.0017273290047491988
137,-3.506246445280394e-05,0.0006042062274858425,-0.0023468016308432716,-5.549969249863007e-05
138,3.541754871542993e-05,0.001170908360557942,-0.0013518256280846022,0.0014191241875738975
139,-3.140897337260776e-05,0.000606759583478452,1.4522872361165777e-05,0.001639304580776359
140,2.9807389051562285e-05,-0.0004733003477418759,0.001010356522780576,0.0006282482343695534
141,-2.750992183784781e-05,-0.0011317506457920695,0.0013441997202551094,-0.0007096934188959222
142,2.6073015376584814e-05,-0.0009502443815816019,0.0008732145133206074,-0.0013372533630232788
143,-2.4403488997835954e-05,-0.0002279379148658751,5.9077311041974675e-06,-0.0008332514438855891
144,2.335669562318108e-05,0.00042059424160144864,-0.0008883540222138695,0.0003724479217099737
145,-2.1959688806328436e-05,0.0005770954029521634,-0.0012818540989403442,0.0013715079847525374
146,2.134968005458058e-05,0.00018076107121653767,-0.001100474811310247,0.0014520192810117266
147,-1.9960221397891274e-05,-0.0003272500701626193,-0.0003747557745228411,0.0005710321606649812
148,1.993506786691602e-05,-0.0005730376322867718,0.00042108348801871034,-0.0006691989777492112
149,-1.815720439517842e-05,-0.00043078057801512846,0.000971736229005891,-0.0014903959699335825
150,1.9183657078845804e-05,-1.5835291733746244e-05,0.000918643934543248,-0.0014740786925706336
151,-1.6136437013583798e-05,0.00036038338535265667,0.00039824536009415586,-0.0007978221811844852
152,1.9568032066291608e-05,0.00039892092263500137,-0.00037942104204336956,-2.1571381078607984e-05
153,-1.2855160611422003e-05,0.00018255515972191084,-0.0008863384192413241,0.0003684611805996242
154,2.280743513585754e-05,-0.00013073325154151893,-0.0009028569521600879,0.000317710016759729
155,-4.9491636067975055e-06,-0.0003177275253549951,-0.0003040639804882106,0.000186544499391579
156,3.526163137226211e-05,-0.00017362088285420552,0.0005103196878430993,0.0004025437258630016
157,2.0360474703526906e-05,0.00023675661494139595,0.0011476031849538238,0.0010478395605028259
158,8.315915742675171e-05,0.0005769735635176525,0.0011071182128277117,0.0017325093572265714
159,0.00011898455234314564,0.0006004352452583025,0.0004316619731670773,0.0018656137240327484
160,0.00028906056617874543,0.00022993879188755928,-0.0005406844723018821,0.0011679806938059666
161,0.0005657496167336948,-0.00013675326093782707,-0.0009104112992032557,3.530142111592554e-05
162,0.001272448511072441,0.00034408086126971107,9.013277145575068e-05,-0.0005335818323850119
163,0.0027198748105103105,0.002548013399130514,0.0030365983560121136,0.000519366865104876
164,0.005761533605096049,0.006794872449847316,0.007628303428864136,0.003627924157081848
165,0.01100248265203125,0.012388506376635413,0.012975991263243891,0.008199844133488768
166,0.017830453222169498,0.01762457002188324,0.017527122819123855,0.012806800194367848
167,0.022433217549880726,0.020605185189419305,0.019926963417941042,0.015868528079710092
168,0.021055108678365405,0.02002061058565289,0.019259651163879392,0.016459837905528237
169,0.014857285286342208,0.015918730482377456,0.01574436950528889,0.014739633946526788
170,0.008477821385775137,0.009940962126757527,0.010413476481467702,0.01178041891242706
171,0.004199332674605512,0.004320785750412256,0.005006130991226118,0.008898199723946551
172,0.0019934239892603427,0.0006905146112437025,0.0010080106127330832,0.0069301454622336615
173,0.00091791967295061,-0.00035725117545699735,-0.0006957665080582956,0.00586273166349779
174,0.0004962747149796969,0.0004132557319503595,-0.0004025733483467434,0.0050284077381388586
175,0.0003049321997093576,0.0013697212093886834,0.0008638125487730008,0.0036769339268265984
176,0.00035586735227774593,0.0014594040549918714,0.0017558267930513913,0.0015802529361432886
177,0.0005345768756961027,0.0007990212984632858,0.0016568426771516992,-0.0007200989618479033
178,0.0011139857327942657,0.0003285217921464437,0.0010181830456636894,-0.002111015199117905
179,0.002328546672124919,0.0014820322495746664,0.0014414770651435477,-0.0014592031554988775
180,0.00505053718693386,0.005450433914216204,0.004612842342579598,0.0018163207460308328
181,0.01022716735802916,0.012023620043247578,0.011152787020832307,0.007373605575540122
182,0.01845170803540276,0.019489942586977397,0.019565114117507745,0.013973461987672556
183,0.026952868406608158,0.02548032976823846,0.02659128135305258,0.01983566025955433
184,0.02996750390704872,0.02783412756745864,0.02882048520387611,0.023259416745811837
185,0.024710991571630356,0.02523029204612221,0.024938244184846393,0.023244767499904815
186,0.01596261702684007,0.01838404744195857,0.01694719981656282,0.019954279891792662
187,0.008925022727212264,0.010170759476134501,0.008978686154706712,0.014730612796071635
188,0.005386086024462051,0.004040816018619388,0.004621557004351339,0.009667324405376916
189,0.004632505227717781,0.002368747738545617,0.004474972886867443,0.00675980603895991
190,0.006488222703851999,0.005974946048293083,0.007123130665574393,0.007083139299113754
191,0.010675368055973059,0.012950234416889615,0.011184985074987617,0.010299003981504051
192,0.016933221544425277,0.0193905800907545,0.01680134051055709,0.014902759684350784
193,0.02234365182119006,0.022213329631502608,0.02225716437908527,0.018972822967770666
194,0.023689046062733365,0.02118930491997779,0.024058978623113833,0.021189988427413195
195,0.019657403878856436,0.018051571777067905,0.01982568193480072,0.02134363078830717
196,0.014817743314312395,0.01632244027377369,0.014713565100708051,0.02029276197631162
197,0.014682048036953775,0.018454146497871856,0.014207698299083091,0.01910338109175655
198,0.025983319690496942,0.02355375741098424,0.025767357371037313,0.01841009855321729
199,0.029296002496459507,0.02553516519597566,0.029556140141902585,0.017691437951415555


==> Figures/NLA-teasers/Teaser_translated_1.csv <==
ind,X,db,leg,fou
0,0.0,0.00039035514281301315,0.003800180072066104,-0.000944113253067482
1,0.0,0.0016794501313680589,-0.0002488636329744913,-0.000313729284945764
2,0.0,0.002058372934659591,-0.0037415917887074915,0.0011730383246885737
3,0.0,0.0010504940829004167,-0.004759052201016786,0.0021386892023761875
4,0.0,-0.00039389035492823636,-0.004554507321795838,0.0015538410571994332
5,0.0,-0.0012261720305273692,-0.002723276256675738,-0.00015019631525943657
6,0.0,-0.0008895298565710775,0.003977296729934896,-0.0013617172586234635
7,0.0,0.00031382277157586283,0.00927036855342701,-0.0007051300429980865
8,0.0,0.0014172770215447415,0.006920214197663229,0.00163706748169473
9,0.0,0.001563486199530618,0.00020372194097486112,0.003912624860280737
10,0.0,0.0006785621568101946,-0.004302691372944994,0.004224853299471799
11,0.0,-0.0004632712171259571,-0.004890873848468574,0.0021817418376685964
12,0.0,-0.0008827825361025568,-0.0034146341461001213,-0.0006751107452442422
13,0.0,-0.00019702100733506005,-0.001441581690494656,-0.0021372928547309144
14,0.0,0.0010179553649019729,0.0008933791949238377,-0.0012214355301653971
15,0.0,0.0016550380022602514,0.0030792125714183987,0.0009556887475367361
16,0.0,0.0009416296291138018,0.004036264652447546,0.0021746847009576973
17,0.0,-0.0007375431570396669,0.003051233088257133,0.0011415294277495498
18,0.0,-0.002002536367064441,0.0009144655188012037,-0.0012414376442419564
19,0.0,-0.0016029889122093337,-0.0009667272005109235,-0.0026162390081441883
20,0.0,0.00047964136195743505,-0.00173544378752926,-0.0013678836286457425
21,0.0,0.002744835904311826,-0.0018830653729181757,0.0016380431443940684
22,0.0,0.0030366878954874144,-0.002261687395223634,0.0035167981893804373
23,0.0,0.0004025014951133676,-0.003025352004903506,0.001891968857927682
24,0.0,-0.00363549041138598,-0.0029364970591471288,-0.002518603425115668
25,0.0,-0.005533223903683803,-0.0003146930683081098,-0.005643457448720739
26,0.0,-0.0017637693415886299,0.005755436539342015,-0.0027498468584561037
27,0.0,0.008580727135857818,0.014296656184645474,0.007705698895072436
28,0.0,0.022443649349148165,0.022818785111529453,0.022097672730463445
29,0.04600878076001354,0.03399073974530399,0.028354752443005234,0.03332076195748506
30,0.04600878076001354,0.037649520472299754,0.029063238744943615,0.035239360900082436
31,0.04600878076001354,0.03139395081314528,0.024891274139366225,0.02676095498103025
32,0.0,0.018117234504184225,0.01757223883436784,0.012585575101087302
33,0.0,0.003959468424192736,0.009542351909839219,6.0623039550792226e-05
34,0.0,-0.005150564692606399,0.0029833122173863243,-0.005544328872273412
35,0.0,-0.006672725371302878,-0.0010507436255744898,-0.0039902439817414564
36,0.0,-0.002562704715843309,-0.002582601373723888,0.0006788422294662746
37,0.0,0.0026031080617111707,-0.0024363089105663284,0.0036654775567875604
38,0.0,0.004868207160386193,-0.0015149066923975576,0.0029057924603382726
39,0.0,0.003171354065584143,-0.0005091024169031753,-1.8716702747438124e-05
40,0.0,-0.0004389509171551654,0.0003476314068523019,-0.0018475341519685535
41,0.0,-0.0027901979144832963,0.0010110853740904894,-0.0006115544945585264
42,0.0,-0.002174957029045862,0.0015328764948709548,0.0028398923987893085
43,0.0,0.0006209075957517134,0.0018097775702506883,0.005763311575327862
44,0.0,0.0031527637606884986,0.0017278628579508086,0.005893627768504741
45,0.0,0.0033133617961812155,0.0011745442636152698,0.003203038790539631
46,0.0,0.0010512802386037203,0.0002707612348074734,-0.00027154228973878103
47,0.0,-0.0017936248998683844,-0.0007251131757421836,-0.002198718916345855
48,0.0,-0.0030630418880969474,-0.0014189517150328622,-0.001731113912653068
49,0.0,-0.001885374029332529,-0.0015624449268114193,8.713117677470393e-05
50,0.0,0.0006107313625075893,-0.0010930869132414853,0.0014331670851115948
51,0.0,0.0022983319393218202,-0.0002654662435889855,0.0012378628998612885
52,0.0,0.001867759176593956,0.0005486914632099832,-0.00011717995997390645
53,0.0,-0.0002995834753819802,0.0009480272094241963,-0.0013721516062044595
54,0.0,-0.002464825493562475,0.0007711992217121559,-0.0015568042932924931
55,0.0,-0.002895984210678859,8.898111396254418e-05,-0.0007275832193292533
56,0.0,-0.0013479355969555984,-0.000752044354784043,0.0002666617266952578
57,0.0,0.0008934509915524357,-0.0013676143744295074,0.000624337313663407
58,0.0,0.002136262657576391,-0.0014345818522431726,0.00025231947409289735
59,0.0,0.0015286815481914786,-0.0009073648700981338,-0.0002876988255014226
60,0.0,-0.0002097408943980952,3.766948616721097e-05,-0.00037635318434717767
61,0.0,-0.0014666885160933077,0.0010124704875245597,0.0001021746783822941
62,0.0,-0.0011827561355948718,0.0016547855490193172,0.0007210925781794871
63,0.0,0.00042060723309350346,0.0017126510625906047,0.0009418787474094
64,0.0,0.002018755361376194,0.0012086083002279249,0.0005968869588758637
65,0.0,0.00223758366888215,0.00035615603227307944,-2.4017514776488726e-06
66,0.0,0.0009084335744266409,-0.00047585875239195734,-0.0003616899099712825
67,0.0,-0.0009060026949240639,-0.0009798664843137792,-0.00022445918686536052
68,0.0,-0.001826445039368816,-0.0009730788367850341,0.00024385524474279901
69,0.0,-0.0011698327092826252,-0.0005190399893362163,0.0006062145893473007
70,0.0,0.00041533664782601124,0.0001676958847064736,0.0005010115402322502
71,0.0,0.0015452877852661275,0.0007659529519139939,-8.240647877420153e-05
72,0.0,0.0013584346435352732,0.0010360635513830686,-0.0007453153508279206
73,0.0,6.787121191426641e-05,0.0008629017142170067,-0.0008656376637964569
74,0.0,-0.0012000445567510057,0.0003431936883189373,7.715033410281126e-05
75,0.0,-0.001317171166718881,-0.00031294156573395725,0.0021573817352162055
76,0.0,-0.0002519514266212214,-0.000828696230346303,0.004819435000210568
77,0.0,0.000996168909274756,-0.0010205536093693638,0.0069978001069133326
78,0.0,0.0013042939607818165,-0.0008249041806345937,0.007599981706769484
79,0.0,0.00027415096881964026,-0.00035817097949430456,0.006145312605188365
80,0.0,-0.0012927512357281473,0.00018030295262707078,0.003177686236942841
81,0.0,-0.002040138447698067,0.0005553578043534199,7.869819723037367e-05
82,0.0,-0.0012830615702466002,0.0006307641166393521,-0.0017030637686818403
83,0.0,0.000491237562174148,0.00038344595331729717,-0.001560435915319073
84,0.0,0.0019303472714804395,-5.879004815123443e-05,-0.00011176954154784045
85,0.0,0.0018349384793312712,-0.0005114343919390708,0.0012568331313412033
86,0.0,0.0002567704880566548,-0.0007810201746438823,0.0014088930001933
87,0.0,-0.0016105403072252155,-0.0007778517660707147,0.00026589838824320894
88,0.0,-0.0023852562853716452,-0.0005203061761383849,-0.0012072503984224302
89,0.0,-0.0014796722964138707,-0.0001520647072021066,-0.0018357910891616273
90,0.0,0.00032067435347372236,0.00015066665629511714,-0.0011946181199296861
91,0.0,0.0014987106247789396,0.00023029055348254063,8.004472686531315e-05
92,0.0,0.0011346573177600536,4.301112631078279e-05,0.0008807815682555256
93,0.0,-0.0004799457942594983,-0.0003442736869158863,0.0005876411143824527
94,0.0,-0.0020402145182468606,-0.0007562515575549707,-0.0004226523037944201
95,0.0,-0.0022105931769114996,-0.0010034670858532714,-0.0011587348864176513
96,0.0,-0.000815137410958208,-0.0009410235350376771,-0.0009209275697379104
97,0.0,0.001076465867187866,-0.0005520360059988837,7.299860237961061e-05
98,0.0,0.0020394338258926084,5.91510586705463e-05,0.000916276632656891
99,0.0,0.0013378403214004402,0.0006864676148220709,0.0008755512063621835
100,0.0,-0.0003716405462105881,0.0011192674058789478,0.00010993079679157171
101,0.0,-0.0015618485675842596,0.001210986069901523,-0.00043677533380923387
102,0.0,-0.001154012766025154,0.0009547377171084592,0.00011209491569982879
103,0.0,0.0006965660468563683,0.0004747453499774987,0.0017189416090790243
104,0.0,0.0026327095984307607,-9.467140904020937e-06,0.0033888047097600025
105,0.0,0.0030338672285881514,-0.00028511433534504394,0.0040050831101723075
106,0.0,0.0014248248483827346,-0.00022659055060593035,0.0033413692729343265
107,0.0,-0.0011242999586993548,0.00013484965093340224,0.0023229412502472754
108,0.0,-0.002793810535705752,0.0006233269807603949,0.0022579678811684655
109,0.0,-0.0022583852760587097,0.0009752571775177971,0.0036404885112986426
110,0.0,0.000209642951282614,0.0009563681745408063,0.005567843126346318
111,0.0,0.0027933349182694784,0.00046601626434126446,0.006320147980385564
112,0.0,0.0034704273033934183,-0.00038480611884493,0.0047111500040809134
113,0.0,0.001432990748197328,-0.0012780736901094594,0.0011352299689299358
114,0.0,-0.00217048725890522,-0.0017589778239355182,-0.002524558657427332
115,0.0,-0.0047370201274870224,-0.001368763396114263,-0.004088740128990939
116,0.0,-0.003890264948576378,0.00021805241886669658,-0.0024598093880890213
117,0.0,0.001027666692076599,0.0030863855699521272,0.0018072870104372991
118,0.0,0.008542185018545678,0.007047312808570326,0.007085104142706793
119,0.0,0.015795084725434533,0.011680969272592996,0.0118390564467796
120,0.033909698888985026,0.02032530718294543,0.016440448032715396,0.01547320332870329
121,0.033909698888985026,0.021570652389218334,0.02077599855988979,0.018300811172439736
122,0.033909698888985026,0.020975777131469288,0.024235405630798467,0.020851310968587392
123,0.0,0.02095456334468013,0.026514617253717218,0.023166685789922002
124,0.0,0.02313482256009071,0.027449085887247787,0.024643990139017063
125,0.04394313913948643,0.026933369176749683,0.026975366624159686,0.024436156546470654
126,0.04394313913948643,0.02978045026207577,0.02508991796126732,0.022030465991640956
127,0.04394313913948643,0.028667315010489754,0.021848742524925885,0.017578910928263646
128,0.0,0.02209869861791086,0.017405617704656165,0.011873012547402256
129,0.0,0.011495553391259287,0.012083079178430017,0.006086081208373558
130,0.0,0.000699154003018774,0.006416264758109726,0.0014521954812784753
131,0.0,-0.006174745737954129,0.0011359868712486523,-0.0011011977366373422
132,0.0,-0.0069972952161454416,-0.0029552863152986354,-0.001341062656741007
133,0.0,-0.002948900990863377,-0.005184882461107264,2.0990145202778977e-05
134,0.0,0.0022036172887349155,-0.005247560646994031,0.0015306527409052859
135,0.0,0.0046795805088787005,-0.0033712478304013,0.0017533449102374384
136,0.0,0.003019160177492065,-0.0003405662414395711,0.00026278638324566
137,0.0,-0.0011237023964627676,0.0026847810452664362,-0.0018821513175352788
138,0.0,-0.004216942711215389,0.004514803222539898,-0.002713271997030174
139,0.0,-0.0036774748957535044,0.004351202433257398,-0.0008020302492044862
140,0.0,0.00010301396183025623,0.002123523669450032,0.0034263688056902727
141,0.0,0.004063509012012822,-0.0013926537934711124,0.007622865424157639
142,0.0,0.0046395801216683455,-0.0047644423217740525,0.009013211849193273
143,0.0,0.0007402383521082206,-0.006361034036629647,0.006523307094998415
144,0.0,-0.004851400046524186,-0.0049470307455815096,0.0019371075398065159
145,0.0,-0.007154543389408696,-0.00019658794068535724,-0.000999000211503647
146,0.0,-0.002310145893390331,0.007080468244165599,0.000895287495049009
147,0.0,0.00945063254214558,0.015109503241669809,0.007794638422735644
148,0.0,0.023188944537026246,0.021699662393719694,0.01636940920284728
149,0.03822212650308535,0.032108505098400256,0.02497241865547263,0.021740276715158276
150,0.03822212650308535,0.03166706767584631,0.024024024978797336,0.020631232833378657
151,0.03822212650308535,0.022245933915557056,0.019236904727770766,0.013513955483731716
152,0.0,0.008981676361111704,0.012143633474194504,0.0042478278969626205
153,0.0,-0.0015768433218254952,0.004848008113482027,-0.0025082564012795273
154,0.0,-0.00552103965329585,-0.0007203909084472643,-0.004235126883966777
155,0.0,-0.0033158546158110463,-0.0034777094101619806,-0.001820500097945624
156,0.0,0.0011600497049020554,-0.0034499711645662153,0.001585215193506822
157,0.0,0.0037003137378828817,-0.0016200539606622709,0.0030688383617364185
158,0.0,0.0027878761234147002,0.0006347811367436004,0.001901233347581634
159,0.0,-5.216069351069072e-05,0.002139367037307244,-0.0004040109116006576
160,0.0,-0.002058638546319167,0.002392878449185292,-0.0016948136007725993
161,0.0,-0.0015138645267371857,0.00159508236439537,-0.0010228829685976178
162,0.0,0.0007994875642725415,0.0004122309332491394,0.0007444439105395003
163,0.0,0.0025741509760378502,-0.0005094782899823651,0.0018691463922294437
164,0.0,0.0021973185391038355,-0.000823821940616484,0.0013215333777422825
165,0.0,-4.3051849175933894e-05,-0.0006267873703997709,-0.0003824278013313312
166,0.0,-0.002213592351657036,-0.00021464209134142384,-0.0017213794454423057
167,0.0,-0.002396676025021074,9.166799963897717e-05,-0.0015566064395886967
168,0.0,-0.0005612973633060561,0.00018859786557452908,-0.00012671576946485843
169,0.0,0.001537960781886731,6.884534102870282e-05,0.0011896155373874815
170,0.0,0.0019088220327640024,-0.00018217853164310662,0.001131569454066242
171,0.0,5.2590339546031655e-05,-0.0005526254955708385,-0.0002818537389353174
172,0.0,-0.002359562265729011,-0.0008861918377397944,-0.0017079031714575662
173,0.0,-0.002941926381377451,-0.0009434065612530907,-0.0016561157524916865
174,0.0,-0.0008286205604827057,-0.0003645439594970718,0.00010264798497935572
175,0.0,0.002509101536601678,0.0007543128866178405,0.002125727351405793
176,0.0,0.0040173535511547715,0.0017187699483551166,0.002382170277699569
177,0.0,0.0016244928322057012,0.001259274871386933,6.047635939060163e-05
178,0.0,-0.003361218731083528,-0.0011201626156686689,-0.003342319405955705
179,0.0,-0.006751501277648596,-0.004070232455306498,-0.004694286159632108
180,0.0,-0.004269503386245655,-0.003871528543154411,-0.0013677372242472726
181,0.0,0.005544258772654818,0.00313603261887325,0.006621295821928519
182,0.0,0.019469766594178463,0.017210303405874285,0.016120776577629153
183,0.04112059087915441,0.030990464590705837,0.03232306081479789,0.022514818101234523
184,0.04112059087915441,0.03433263111743009,0.03896952469452311,0.022546157724134326
185,0.04112059087915441,0.028053536841454542,0.030842171066963443,0.016356344529266608
186,0.0,0.01564899838221421,0.012304523208976494,0.0073446224099174675
187,0.0,0.0033196187379849135,-0.0037647436612148625,-5.860051341513876e-05
188,0.0,-0.003765138414510644,-0.006461285884632288,-0.0031120517119699767
189,0.0,-0.004234354218265747,0.0008890161340467834,-0.002131917666195474
190,0.0,-0.0009632459889910381,0.005294700535630704,0.000320664010395479
191,0.0,0.0018728041381967403,0.00012539367731490228,0.0016136765729269746
192,0.0,0.00205300461996968,-0.004383366156499753,0.000890373371689855
193,0.0,0.00014319525466786396,-0.00045425932831450106,-0.0007341679005774147
194,0.0,-0.0017584615756552503,0.003026192903280203,-0.0015165852698893055
195,0.0,-0.001533229007525028,-0.002088190716500801,-0.0007247938114344356
196,0.0,0.00046976355603802985,0.00011511525047077133,0.0008324362216880588
197,0.0,0.0019208513350438845,0.0019278764135156141,0.0016782835431503097
198,0.0,0.0011359449762379696,-9.393238098083458e-05,0.0011003508789654871
199,0.0,-0.00022201677643901644,0.0009912874228124044,-0.00023335987695030213


==> Figures/NLA-teasers/Teaser_translated_2.csv <==
ind,X,db,leg,fou
0,0.0,-0.0026857351544568777,0.0019187508552130257,-0.0012197367660276067
1,0.0,0.0008101136412824794,-0.00177914924303113,0.0022911512368770375
2,0.0,0.002760986963580167,-0.00299672724526394,0.004426105199941128
3,0.0,0.0019457459587743392,-0.0031603328107626914,0.002731644001076536
4,0.0,-5.7288914246385795e-06,-0.0033254056601175032,-0.0008093601120175584
5,0.0,-0.0014721911038586164,-0.0012896610089678296,-0.0030363963501593844
6,0.0,-0.0014063540935378997,0.0010909832446070473,-0.0022369819262121394
7,0.0,-8.603314327708889e-05,0.0027188416960340373,0.0005421641749734327
8,0.0,0.001372455861387625,0.0035687384784328807,0.0026200741247566373
9,0.0,0.0017667055663735207,0.0031884660462719373,0.00216037276375142
10,0.0,0.0008127462298144399,0.001261561537769857,-0.00036663287678507877
11,0.0,-0.0008431511866932942,-0.0014852595948679468,-0.0026799768463756316
12,0.0,-0.002003136719994247,-0.0035837951596332826,-0.0028247927204711567
13,0.0,-0.0019226802702595306,-0.004066617825450072,-0.0007814693215825024
14,0.0,-0.000707575592391469,-0.002836994175841605,0.0015601777621433773
15,0.0,0.0006871553432442461,-0.0006382800800198468,0.0021891319908129447
16,0.0,0.0013033619776325772,0.0016014623957501266,0.0006671333999598507
17,0.0,0.0007336968210857285,0.002953434274330865,-0.0015063381973499722
18,0.0,-0.0004511694941421024,0.0029572786157663995,-0.002338258904082622
19,0.0,-0.0013533252153302318,0.0015967324294552778,-0.0010702060817210513
20,0.0,-0.0012780662352754634,-0.0004723711558003397,0.001117570693651288
21,0.0,-0.00034512718830677716,-0.0023585204357641216,0.0022220299653494466
22,0.0,0.000767205818238766,-0.0031389361575126177,0.0011801477338014173
23,0.0,0.0012373644732753125,-0.002478604302866439,-0.00105121575179978
24,0.0,0.000928156566246139,-0.0005967256949680831,-0.0022110241828835813
25,0.0,0.00024202378844018799,0.001656568073779002,-0.000496773099479207
26,0.0,-7.515234182323621e-05,0.0033863018156192783,0.0038707821630019645
27,0.0,0.0002940055715454704,0.0038570130971035776,0.008689042458619902
28,0.0,0.0010977527316658566,0.0029789242805694695,0.01121308379341101
29,0.0,0.0015848041894619804,0.0011214562675405484,0.010056833596833308
30,0.0,0.001313647141870731,-0.000881902496564313,0.006024425320678925
31,0.0,0.0003333230212341224,-0.0022805571230842966,0.0015249556645766768
32,0.0,-0.0006286921606769634,-0.0025181877542393297,-0.001049129687131193
33,0.0,-0.0009344494603298998,-0.0016280132069202867,-0.0006710950102222631
34,0.0,-0.00039471931395373516,-9.331609651957563e-06,0.0019046468038600457
35,0.0,0.0004407133545508102,0.0015637123785241876,0.004875965656363432
36,0.0,0.0008675269322773662,0.00245062857602832,0.006497826322970972
37,0.0,0.0004146812631560384,0.00222017724508548,0.005995222523699042
38,0.0,-0.0005277976703089882,0.001007225601154655,0.0037389132530246346
39,0.0,-0.0012591073828476995,-0.0007314663497088417,0.0009001810002539825
40,0.0,-0.0011510678135100288,-0.0022267972220067016,-0.0012556546834230065
41,0.0,-0.0002968902202502276,-0.0028998263891323217,-0.0019490882203919962
42,0.0,0.0006724927812109705,-0.0024222481872800197,-0.0012427375941852863
43,0.0,0.0009195318953773487,-0.001034259028014684,9.404300332728263e-05
44,0.0,0.000317480762131187,0.0007327181999524641,0.0010320630309252508
45,0.0,-0.0007003019914905349,0.0020960509091750698,0.0009420157758779401
46,0.0,-0.0012774896729150444,0.002522466175621556,-4.505302722251441e-05
47,0.0,-0.00100486653101369,0.0017716186197179616,-0.0011291362805765245
48,0.0,-0.000125361462154975,0.00017333481701873677,-0.00147183449048507
49,0.0,0.0005215355824338213,-0.001679512555358665,-0.0008186986982207481
50,0.0,0.0004016037180860834,-0.0029945452850261072,0.00026730269071243996
51,0.0,-0.0004881405299075536,-0.0032732755812156984,0.0008780676543614649
52,0.0,-0.0013326060572021773,-0.0023394714990867633,0.0004857360439193987
53,0.0,-0.0013946814301690497,-0.0005857530523226986,-0.0005720517781097729
54,0.0,-0.0004915255420133588,0.001349643733653932,-0.0013698639556949074
55,0.0,0.000686589758520303,0.002659482621883554,-0.0011413319996363407
56,0.0,0.00125277582091265,0.0028531049138550094,2.159578078414226e-05
57,0.0,0.0006244329286430662,0.001779886469101122,0.0012093749134045194
58,0.0,-0.0006878796667731988,-0.00013743246843397213,0.0013826877910341753
59,0.0,-0.0017294174291745221,-0.002225933435755692,0.00025401589905301776
60,0.0,-0.0016687360666685928,-0.0036447399033755594,-0.0014407266334094861
61,0.0,-0.0006257603823204244,-0.0038684960338702364,-0.0024101814698061167
62,0.0,0.0005243752371678378,-0.0027228911366584865,-0.0017249970288789305
63,0.0,0.0006849202837058008,-0.0006267656225759406,0.0006134956722602786
64,0.0,-0.0002559586712639073,0.0017133117163878908,0.003746482570015597
65,0.0,-0.0015370957505333013,0.0033850452225852676,0.006591576370082285
66,0.0,-0.001831443482984016,0.003762221260136865,0.00838096723033657
67,0.0,-0.0005414803211186227,0.0025772157582594586,0.008812886983736794
68,0.0,0.0016750185526512751,0.0002052881485328575,0.0078028110010960735
69,0.0,0.003080678900462921,-0.0025909699322886185,0.0053567202849599815
70,0.0,0.002331051414409618,-0.004722203906015795,0.0017430949307746706
71,0.0,-0.0006621653780964773,-0.005270290050729203,-0.0021228335181303084
72,0.0,-0.004018422165167501,-0.0036182341199685903,-0.004681216290042863
73,0.0,-0.005075326562839899,0.00018135072766889063,-0.004324329651958419
74,0.0,-0.0018242170449221412,0.0055549841289291475,-0.0004195712903471266
75,0.0,0.005634732655242356,0.011385804541872456,0.00605190222582266
76,0.0,0.015112604007378287,0.01646455033120991,0.012737291168327182
77,0.036308200992591536,0.02306447707536313,0.019644783452494832,0.017076837198858563
78,0.036308200992591536,0.026600376963316658,0.020295100662536203,0.01758027195471922
79,0.036308200992591536,0.024413987690403635,0.01829318276427532,0.014468409134871836
80,0.0,0.017417966002221705,0.01420195183218419,0.009262756366494646
81,0.0,0.00804714237596446,0.008960846701443613,0.0038246559859690405
82,0.0,-0.0006238230786234013,0.003809051008345266,-0.0004929837882737118
83,0.0,-0.006118985221859235,-0.00015847524192596298,-0.0030159573701332805
84,0.0,-0.006899494735119727,-0.0020675423850321745,-0.003473323317226751
85,0.0,-0.003108963788076653,-0.0015814310475973936,-0.0017064343396189848
86,0.0,0.0038156126533963556,0.0012247067423720615,0.002192075347352116
87,0.0,0.011437850605795656,0.005771102172894002,0.007557266369545049
88,0.0,0.017371080355974487,0.011282440201126863,0.013052331635489387
89,0.03380681786227096,0.020158567520508038,0.016807281076666104,0.017187491980040114
90,0.03380681786227096,0.020218321596657048,0.02154907211938364,0.019119530011131404
91,0.03380681786227096,0.019210453697256227,0.02483529302393507,0.01917040875623098
92,0.0,0.019279850423275423,0.02634664739119228,0.018489563580341314
93,0.0,0.02131336674215245,0.025971877304909175,0.01810545147322162
94,0.037162571221230865,0.02431781757425671,0.02393116124238787,0.018021014880289964
95,0.037162571221230865,0.025784873843438274,0.02055711611372769,0.01718499674007216
96,0.037162571221230865,0.023480656236561707,0.016374413304294386,0.014361109336576559
97,0.0,0.016780192519740663,0.011869163858203736,0.009319230969416444
98,0.0,0.007691029826655253,0.007573733230352982,0.00332226767796202
99,0.0,-0.0004709309337465902,0.003856808855613845,-0.0014714729028080988
100,0.0,-0.00478283149213382,0.0010331020973196158,-0.003382923932952134
101,0.0,-0.00452285491654096,-0.0008118988424895299,-0.002303137887027661
102,0.0,-0.0013101081908234004,-0.0016742907563733309,0.0002283343587103007
103,0.0,0.0018824394732117385,-0.0017604354042218364,0.002091187706088465
104,0.0,0.002977723507987225,-0.0012958057136907228,0.001966204485958839
105,0.0,0.001606834743944659,-0.0006147642675870506,0.00014522402782967466
106,0.0,-0.0007297224582644854,4.848159715805834e-05,-0.001817634847360983
107,0.0,-0.002175095271639858,0.00046666126480547366,-0.0022332380608119343
108,0.0,-0.0018008641406782743,0.0005954714065425146,-0.0004469206960651482
109,0.0,-0.00026826913199185073,0.0004308745484800881,0.00278647110908387
110,0.0,0.0011382207992285673,0.00012505415880032043,0.005818835598536975
111,0.0,0.0012749713496904994,-0.0002039863478751606,0.007168349089529645
112,0.0,0.00029330739954233983,-0.0003846531644191797,0.006337404817619494
113,0.0,-0.000830059530718201,-0.0003761778201732915,0.003994124409199252
114,0.0,-0.0010473673305745773,-0.0001495651502653655,0.0014276303469666813
115,0.0,-0.00020759686905299948,0.00018086277052644945,-0.00022858112612843688
116,0.0,0.0010695288488141658,0.000527216665686618,-0.0005891292755477836
117,0.0,0.0016812012358960859,0.0007353876960960999,-4.6120925116398986e-05
118,0.0,0.0012525699157815008,0.0007630009798718258,0.0006158365022647297
119,0.0,0.00011729986823991847,0.000569198155393437,0.0007905745166961272
120,0.0,-0.0008210209359323039,0.0002493230800492092,0.0003657090959502851
121,0.0,-0.0009630089858348788,-0.00012205994590259503,-0.0002979798919199193
122,0.0,-0.0003297191082301455,-0.0003974037339877187,-0.0007241587186819425
123,0.0,0.0003380986189081698,-0.0005274748578806917,-0.0006596825043779656
124,0.0,0.0005410272259007655,-0.0004579829813687634,-0.00023780706988984132
125,0.0,0.00010884818141517063,-0.00026438617115885415,0.0001936940104754116
126,0.0,-0.00046616425344562454,-5.639241698314868e-06,0.0003402311747611819
127,0.0,-0.0006475539128628167,0.00018220813386440353,0.00018219625060314308
128,0.0,-0.00024604393993485856,0.00025025073276366597,-8.394864677673779e-05
129,0.0,0.0002803130583661182,0.00013951527245300197,-0.00023209192193188546
130,0.0,0.0004952092329664051,-8.544389315071575e-05,-0.0002201294323899215
131,0.0,6.792605840685277e-05,-0.00037248407691497566,-0.0001723041506978224
132,0.0,-0.0006553031766297965,-0.0005888530604558698,-0.00023838249816627633
133,0.0,-0.0011290374081524492,-0.0006778551280068678,-0.0003984316356121381
134,0.0,-0.0009448498914903837,-0.0005680418285494091,-0.0004800642307100634
135,0.0,-0.0002643802063355559,-0.0003058555833418467,-0.0003000387256867463
136,0.0,0.0005183359440436717,6.817068833154291e-05,0.00012466824380431054
137,0.0,0.0008359216490404092,0.00042519254723138013,0.0005782762855076326
138,0.0,0.0006929713077009263,0.0006946575116773888,0.0007899190768601675
139,0.0,0.000351042615099843,0.0007791664784731004,0.0006751228775970985
140,0.0,0.00018707966411311958,0.0006863722255563945,0.00037383481057635926
141,0.0,0.00026150594591657265,0.00042043270760285645,0.0001335894000420289
142,0.0,0.00041599198360951653,8.119843854563946e-05,6.54227785435111e-05
143,0.0,0.0002402621751589209,-0.0002671581872774865,8.60293255101053e-05
144,0.0,-0.00023146172339757142,-0.0005134961387285317,1.2175688841387683e-05
145,0.0,-0.0007752366622966765,-0.0006287236445341557,-0.00020508259325287173
146,0.0,-0.0009706874711837975,-0.0005740150749686307,-0.0004295480254929005
147,0.0,-0.0006796387941989941,-0.00040724915362683775,-0.00044412635298608376
148,0.0,-8.578161769431892e-05,-0.00017115893151267974,-0.0002030247558439126
149,0.0,0.00030657144273247444,2.4184713390569936e-05,0.00011069828815842976
150,0.0,0.0003177448363453883,0.00012520630912831807,0.00020288804910243785
151,0.0,-6.262457117083028e-05,6.036780385955935e-05,-4.2312634227812105e-05
152,0.0,-0.00046297780612835444,-0.00014667319672408488,-0.00047208546463758255
153,0.0,-0.0006219031312931071,-0.0004687214708442478,-0.0007712050629092626
154,0.0,-0.0005599240330351919,-0.0007947016954942316,-0.0007720896646234373
155,0.0,-0.0006025107659029318,-0.001048464120632821,-0.0005714524915474633
156,0.0,-0.0008463140181330106,-0.0011324170949693847,-0.0004404781897686447
157,0.0,-0.0012535405509888954,-0.001043262036887225,-0.0005096928177813402
158,0.0,-0.0013909613386374506,-0.0007962395701850754,-0.0006527365373796963
159,0.0,-0.0009884359996555066,-0.0004964516602763789,-0.0005908989190616418
160,0.0,-0.0001648900103135421,-0.0002245638254308489,-0.00023830100298208561
161,0.0,0.0005343894922779467,-7.836092631438105e-05,0.00017967769462504907
162,0.0,0.0006353329360587649,-6.71609093312906e-05,0.00027076114905707837
163,0.0,-3.318905357776733e-05,-0.00018255195233177744,-0.0001039133928125342
164,0.0,-0.0009084355577071702,-0.00034427222515916054,-0.0006702236284000065
165,0.0,-0.0013396220180351755,-0.000501661466439509,-0.0009139953107335831
166,0.0,-0.0010054267247995912,-0.0005904753052980456,-0.0005990578289579942
167,0.0,-0.00019420061700833858,-0.0006042294805590331,2.3257881046549285e-08
168,0.0,0.00043412207745472525,-0.0005209492040610501,0.0002880041095831346
169,0.0,0.00031931828532080466,-0.00034955930223835163,-9.078007165099028e-06
170,0.0,-0.0002952087891305494,-7.627005959667343e-05,-0.0005003046711822657
171,0.0,-0.0007317919457348644,0.00026217325121347384,-0.0003329524182600246
172,0.0,-0.00036884358556306374,0.0006064864702156531,0.000973488872268208
173,0.0,0.0007366539632303811,0.000837705703657795,0.002953623101215052
174,0.0,0.0017849664353172463,0.000867849712837457,0.0043092894510794455
175,0.0,0.0018752438559292825,0.0006720583042592423,0.003936946097995872
176,0.0,0.000818296794188514,0.0003515253596761733,0.001861973922757911
177,0.0,-0.0007160585801128964,5.7541416181115426e-05,-0.0005742019198757986
178,0.0,-0.0015327798480024668,-0.00010231636728661462,-0.0017657854379372999
179,0.0,-0.0009698140318483494,-0.00016481391693150537,-0.0010982355161228052
180,0.0,0.0003559726928905058,-0.00026283953850710757,0.0004537671851505341
181,0.0,0.0012298553978367436,-0.0004568402641298602,0.0012321035771646874
182,0.0,0.0007565013277876094,-0.0006063266876618009,0.0003368944385167708
183,0.0,-0.0008228037982501628,-0.00044268260614212815,-0.0014020243776385294
184,0.0,-0.0020969049681752623,7.862208207675271e-05,-0.002178824534749026
185,0.0,-0.0014982551319051773,0.0006019829132452162,-0.0008454956196398467
186,0.0,0.0008331708477925663,0.0006041130440967482,0.0016846416296977516
187,0.0,0.0031174548518867694,0.00014695287795046143,0.003036548710627659
188,0.0,0.0029853743187943306,-4.498606050331322e-05,0.001345580330603077
189,0.0,-0.00014383156904939685,0.0004535097350377576,-0.0025436127157155135
190,0.0,-0.004312980580462608,0.000384175938276892,-0.005149232711304034
191,0.0,-0.005081103808198758,-0.0014965254997342469,-0.002521624667510573
192,0.0,0.0009671008256651992,-0.001988116435480776,0.006346112611018955
193,0.0,0.013694777455780205,0.00760149667818867,0.01822072827862261
194,0.03703209193157659,0.027351783533202598,0.029141086114229622,0.0269787491191199
195,0.03703209193157659,0.03477667016203269,0.04421454281604334,0.02779870860183203
196,0.03703209193157659,0.030102604022830243,0.03042208114475843,0.020127251510074842
197,0.0,0.015457299782097582,0.004538639861824907,0.008548337102084762
198,0.0,-0.0013222663544472206,-0.001438019670200639,-0.0009264107833620325
199,0.0,-0.004706532461728515,0.0008290438623190255,-0.003840442256682443


==> Figures/NLA-teasers/Teaser_translated_3.csv <==
ind,X,db,leg,fou
0,0.0,0.001358686906874935,-0.0017298648820491377,0.010903594143574745
1,0.0,0.001303903527996537,-0.0004446198974104189,0.0047113507428907
2,0.0,9.392804966072312e-06,-0.00018710324506319897,-0.0008981789508557309
3,0.0,-0.0011186079660595392,0.0019684798714436147,-0.002899034685239399
4,0.0,-0.0012504476008581744,0.004075687846404721,-0.002049341686443768
5,0.0,-0.0004361480580871004,0.0016054592960558522,-0.0001212047016684923
6,0.0,0.0002331286946335146,-0.002648314451984376,0.0011176318086386651
7,0.0,0.00042408668458957834,-0.005272453724156258,0.0009753590737097006
8,0.0,0.00015158889068912212,-0.004647002987193936,5.114479113834685e-05
9,0.0,-0.00014741660832039353,8.42692725382026e-05,-0.0006719590011929811
10,0.0,-0.0003022281218897937,0.004971405090380594,-0.000583613193383623
11,0.0,5.0668085591022514e-05,0.005789792025467542,3.676660462913824e-05
12,0.0,0.00037185838056231265,0.0015206338971732911,0.0005545296023761831
13,0.0,0.00031395342928649666,-0.0031562846219130463,0.00047874024290875763
14,0.0,-0.00016529002591127886,-0.004499346994911548,-3.3222849547789614e-05
15,0.0,-0.0005640159072082511,-0.0018094519362256466,-0.0005243974392688384
16,0.0,-0.0008248198117585872,0.0012002555253383283,-0.0005811322456395842
17,0.0,-0.0006042356343746411,0.002086276054218917,-0.000278413041139229
18,0.0,-0.00013438670304758308,0.0002646075261013181,6.878125468592679e-05
19,0.0,0.0002613723454180281,-0.0015570375421125062,0.00014247494431306675
20,0.0,0.00018624185706377723,-0.0018598730477959822,-9.475473085514434e-06
21,0.0,-2.8185918379860253e-05,-6.927953024365538e-05,-0.00018096237225198093
22,0.0,-0.00026524345189111705,0.0016881792528692218,-0.0001737433502733681
23,0.0,-0.00023412022830450455,0.0022348908082611262,-7.192170712152464e-05
24,0.0,-6.31441254429083e-05,0.000726905612367084,-5.9374547800114716e-06
25,0.0,0.00019198839298403516,-0.0012182905921297256,4.655457195376708e-06
26,0.0,0.00011870071772534656,-0.0025544140933571437,0.00023972154656676662
27,0.0,-0.00015865497594555488,-0.0019888357272476094,0.0009393258192962577
28,0.0,-0.00048330184170310527,-0.00046198358211876954,0.0020349802487475556
29,0.0,-0.000497520022643837,0.0013081583239897016,0.002941738161838404
30,0.0,-0.00036882859185325794,0.0017418129450559733,0.002985807506930307
31,0.0,-0.00011120945036395096,0.001079567685895414,0.0018823267238389297
32,0.0,-9.790531448416247e-05,-0.0005529017118577521,0.00014337647792214206
33,0.0,-0.0003418409792854379,-0.0016696768551187333,-0.0012644887355506796
34,0.0,-0.000730566770622983,-0.002062676832857138,-0.0015277860100712318
35,0.0,-0.0007660298661491974,-0.0012070169509270745,-0.0006606706559226729
36,0.0,-0.00048104481209669834,-0.0001457234244995333,0.0005726803644109258
37,0.0,0.00010848082627138925,0.0008920611625224024,0.0011895213126384752
38,0.0,0.0005456878887432234,0.0009836875819752137,0.0008049918787368502
39,0.0,0.0006205538072415503,0.0006743923135673078,-0.0001700256741352444
40,0.0,0.00022878128681407385,-8.38735690884652e-05,-0.0008556052718970179
41,0.0,-0.000146815892741472,-0.0003163943470484512,-0.0007001141985701919
42,0.0,-0.00027144692822613636,-0.0002710288341810087,0.00014982985695639772
43,0.0,9.819231652511227e-05,0.0003911611901977352,0.0009671647432437496
44,0.0,0.0006006493497488706,0.0007957449300346061,0.0011349435497126593
45,0.0,0.0009386051779834477,0.001034200349147857,0.0005844958288200034
46,0.0,0.0007245259622738303,0.0004948233767643681,-0.00016247134273188383
47,0.0,0.00012579342903053716,-0.0001556999362783079,-0.0005479314268581431
48,0.0,-0.0006057948173515774,-0.0009847786914826588,-0.0004016865106184013
49,0.0,-0.0009240806414376528,-0.0011392138999225879,-6.811543982293348e-05
50,0.0,-0.00083319676942543,-0.000946003047296074,3.361346283671493e-05
51,0.0,-0.00038448295004516516,-0.00011668585204874128,-0.00022230581139782136
52,0.0,1.6989283685877303e-05,0.0004777513433540453,-0.0005318844344663288
53,0.0,0.00018184068819998968,0.0008875829752266831,-0.0005496558055794623
54,0.0,-5.5787578695156275e-05,0.0004503252150080778,-0.00021627998657144595
55,0.0,-0.00036588849580019027,-0.0002457305049190468,0.00012864991164618367
56,0.0,-0.0006548981528653437,-0.0012589241913042745,0.00013993138898224904
57,0.0,-0.0006620408322116587,-0.00165138676210983,-0.0002051201110843823
58,0.0,-0.00044095709707064467,-0.0015577911704627847,-0.0005144293872752773
59,0.0,1.77654267549728e-06,-0.0005293301778372191,-0.0004098854811002898
60,0.0,0.0003966736295912655,0.0006356085249281577,0.00011277629536490608
61,0.0,0.0007029512912207131,0.0018486920053113567,0.0006145007360480628
62,0.0,0.0006833886354302569,0.002172518029566078,0.0007230030793104309
63,0.0,0.00048419272528756714,0.0018447699604507584,0.0005807521473060649
64,0.0,0.0001720846753019053,0.0005983268585259032,0.0008986981065601048
65,0.0,6.641703176367372e-05,-0.0006202529397592105,0.002275653179108872
66,0.0,0.00024756479452168605,-0.0016372029474566404,0.004492336592967885
67,0.0,0.0007175175304980683,-0.0015556760822162583,0.006311009484678521
68,0.0,0.0009941127804574015,-0.000731048313503718,0.0062942265461722255
69,0.0,0.0008773943833159102,0.000919557861225391,0.0039391658841204024
70,0.0,0.00023839042065373399,0.0022941026476174546,0.00035430757260389626
71,0.0,-0.0004464937972747967,0.003110908220913255,-0.0023720880483267277
72,0.0,-0.0006458955758748033,0.0024843067978727647,-0.0026090718436474706
73,0.0,-1.0779856925182686e-06,0.0008750942679161564,-0.0005112288550083715
74,0.0,0.0009339962968773441,-0.0015761172235700422,0.002031203669830396
75,0.0,0.0013382379141061071,-0.0034935457665781658,0.002753055988879612
76,0.0,0.0003948906471525078,-0.004280242575781797,0.0008783851775369912
77,0.0,-0.001400736975369147,-0.0027844873469935346,-0.0021116458401646133
78,0.0,-0.0023705538196280435,0.0007295357166880573,-0.0033287442780156108
79,0.0,-0.00021122989595220788,0.006158665382970375,-0.000565932806956558
80,0.0,0.006149041254553279,0.01200470634008955,0.0060235187747043435
81,0.0,0.01561639837305692,0.017338871219880744,0.013727637695451626
82,0.03489160100423865,0.02448398383019477,0.020528903013361653,0.01887727868042985
83,0.03489160100423865,0.0285610613603554,0.02123320776090952,0.018995089446118954
84,0.03489160100423865,0.02526282049819519,0.018955794427482617,0.014222187667021295
85,0.0,0.015640904391359425,0.01467478177248258,0.007023403615360049
86,0.0,0.003891485635337063,0.009021869713367603,0.0006680250993052931
87,0.0,-0.004613749910400548,0.0035924226397731455,-0.0026045615590399784
88,0.0,-0.006750406781616873,-0.0009825008688331138,-0.0024969208935318047
89,0.0,-0.003064117737719708,-0.0036612174374956383,-0.0004492777281188711
90,0.0,0.002414207912913063,-0.004665842727533736,0.001492137697267228
91,0.0,0.005204243756377538,-0.0038255772201437467,0.0018405074873783921
92,0.0,0.0031841590352606926,-0.0019854558570104497,0.00045572192646942773
93,0.0,-0.001740095144048923,0.0007549244541663557,-0.0014827134113503974
94,0.0,-0.005185227134751474,0.003616152277926776,-0.0020918908747149145
95,0.0,-0.0030285304630856607,0.006732860159572369,9.939122183650527e-05
96,0.0,0.005269358627881953,0.00955464741988688,0.005176895688236306
97,0.0,0.01627786128006966,0.012281426284015087,0.01140432597040657
98,0.028646905449843902,0.024310749494974426,0.014250291811737068,0.01590945557923614
99,0.028646905449843902,0.025119847285848203,0.015445588810085124,0.016180487363168437
100,0.028646905449843902,0.01829428492722356,0.015074500889080897,0.011729999048831864
101,0.0,0.007746494043534193,0.013231527491657617,0.004636476569723584
102,0.0,-0.0010864369425290937,0.009578827684322843,-0.001477473316943989
103,0.0,-0.00432934062178015,0.004941769996205808,-0.003710443824302496
104,0.0,-0.002108231965822505,-0.0001835765458572462,-0.0017586390393270037
105,0.0,0.002167014821969098,-0.004325731341310531,0.0018618106458164634
106,0.0,0.004215614415974714,-0.006772152440708868,0.0037105369091041222
107,0.0,0.0021948708551203042,-0.006429709535433966,0.0020201752225729244
108,0.0,-0.0022596544388555247,-0.003508118783690955,-0.001789762357372767
109,0.0,-0.004935239405943578,0.0018196439984912221,-0.004066968562184514
110,0.0,-0.0022316149393801243,0.008098047448370983,-0.0016210026990845878
111,0.0,0.006425955075397546,0.01427464746699663,0.0056620712825098075
112,0.0,0.017709372934036124,0.018665412154293595,0.014429363471860954
113,0.0350334803808058,0.02644304957011159,0.020697388436549433,0.01993239278915013
114,0.0350334803808058,0.028355377709454267,0.019752602680825262,0.01923540553399218
115,0.0350334803808058,0.0227224011909523,0.01657676298384162,0.013084767350140122
116,0.0,0.01242405521383689,0.011757594065445343,0.005267596010418033
117,0.0,0.002301639353258737,0.006781078152527391,-0.00011738140146591884
118,0.0,-0.003794447981719102,0.002355672890794682,-0.0012611253913985647
119,0.0,-0.004635085873893621,-0.0005207616325471675,0.0005734304630075127
120,0.0,-0.0019630990097588333,-0.002001569333486356,0.0025761592459780745
121,0.0,0.0012702354369610095,-0.0020328523595230592,0.0026752970362638323
122,0.0,0.0026841568271349084,-0.001474426569929107,0.000920520778873596
123,0.0,0.0018141621934522735,-0.0005798306071006125,-0.001073264645159895
124,0.0,-0.00027519959299746125,-7.803012205518113e-05,-0.001743174264798184
125,0.0,-0.0018920740028499413,0.00018878538774404067,-0.0009263665178168931
126,0.0,-0.0021517850123541626,-1.2142058845834062e-05,0.00026156336570000714
127,0.0,-0.001193074811398024,-0.00017141647026510073,0.0005706017345049283
128,0.0,2.7620742231067033e-05,-0.0004050052443690342,-0.0002048222983933067
129,0.0,0.0006642065294579191,-0.0003313000060648417,-0.0011909096154794979
130,0.0,0.000420436076785477,-0.00029623947542291816,-0.0013205380089679744
131,0.0,-0.00024099011224931432,-0.00012020744635839489,-0.0003960627705415089
132,0.0,-0.0007622015371287123,-0.00018691224841615135,0.0007966878137482068
133,0.0,-0.0006975101344718256,-0.00020180822495473655,0.0012236969712492473
134,0.0,-0.0001144786966959485,-0.00034179410910491106,0.0006063448519919032
135,0.0,0.0006176943064225645,-0.00017714271043508718,-0.0003945769562688161
136,0.0,0.0010513845293765045,9.57172998485157e-05,-0.0007999058805746337
137,0.0,0.0010250469089493825,0.0006897797288637961,-0.00027671537526908466
138,0.0,0.0005338913840191769,0.001121089346762561,0.0006193638895239547
139,0.0,-6.202412208777012e-05,0.001385842865313847,0.0009754943917850798
140,0.0,-0.00041214618802671535,0.0010348533199695106,0.0004565900922436644
141,0.0,-0.0002886052863766736,0.00036337724205003563,-0.00041438467097323683
142,0.0,0.00025168199603742373,-0.0005972789216115525,-0.0007354871932578128
143,0.0,0.0008827131846973126,-0.001154194912336213,-0.00015963305523714096
144,0.0,0.0010592401539964089,-0.0011755600681265673,0.0007900201651755177
145,0.0,0.0006087352348399899,-0.00031833772893194825,0.0011793560210520693
146,0.0,-0.0002459014275830206,0.0008795535625077955,0.0006339809428020335
147,0.0,-0.0008520956579807971,0.0020461485260321924,-0.00030128200635198745
148,0.0,-0.0005825828238001916,0.002308092444778739,-0.0006347566252650352
149,0.0,0.0005571376592730376,0.0015728569000010132,1.3403728303166202e-05
150,0.0,0.0017406852231016537,-0.00013151208138068902,0.0009956481533813868
151,0.0,0.001956910492013037,-0.0017916421166131809,0.0011945121788835874
152,0.0,0.0006666082125137208,-0.0026269677153449456,0.00031043379517268214
153,0.0,-0.0013812826223013538,-0.0017847113568560077,-0.0005571483110455823
154,0.0,-0.0025291046670578815,0.0003571810042138673,0.00039268726794974883
155,0.0,-0.0015737050009055021,0.0028974643288577394,0.0038598463991722978
156,0.0,0.0011563055205871028,0.004054768149511059,0.008282684566862408
157,0.0,0.003605040787031638,0.0027891649393299105,0.010394116953767284
158,0.0,0.003118374796309951,-0.0010410533380255924,0.007678297202538223
159,0.0,-0.0009970807766981258,-0.005536195258806237,0.000764189105428582
160,0.0,-0.006157573799164345,-0.007880277302879431,-0.006060969580875219
161,0.0,-0.007576370450575726,-0.004957249237592045,-0.007285028770805411
162,0.0,-0.0009249203813556247,0.004368261904239526,0.00010656935705260904
163,0.0,0.014210251616944853,0.01869675301359627,0.014002479952736735
164,0.0,0.03278581925337185,0.03357960911355813,0.027963364968437394
165,0.06075988349959932,0.04658048628340714,0.043625877596584615,0.03489651367020739
166,0.06075988349959932,0.04874236870897042,0.0444656881822678,0.031469363957058155
167,0.06075988349959932,0.03787220974709489,0.03546940794098168,0.019984195566829458
168,0.0,0.019238446432586907,0.019981876272346273,0.006756209084913771
169,0.0,0.00161564997693113,0.004292158552296518,-0.002071321894006415
170,0.0,-0.007674512599364092,-0.00578602186856823,-0.004036132568940642
171,0.0,-0.006955778236286146,-0.007586172022369827,-0.0012093388021654885
172,0.0,-0.0005663583024061081,-0.003095763005835634,0.002169780838033525
173,0.0,0.004968604733662563,0.0027765964077172134,0.0029239385195654138
174,0.0,0.005588320822354719,0.005316096668920333,0.0009572857244270707
175,0.0,0.0014924866021382374,0.00319384520908818,-0.001509055988191807
176,0.0,-0.003186081031945405,-0.0010803181170412869,-0.0021461950050842334
177,0.0,-0.004239427855391277,-0.0034755042204348712,-0.0005940801638354613
178,0.0,-0.0011714916809742143,-0.0019766275938835885,0.0015668792435589583
179,0.0,0.00292206627532976,0.0016178400603524047,0.0022890559254175043
180,0.0,0.004637603153148532,0.0035517158552138954,0.0009895484187183575
181,0.0,0.002330224678319589,0.001739335062037918,-0.0011359781038069886
182,0.0,-0.0020865535464683394,-0.001738944347129344,-0.0021284661540114285
183,0.0,-0.004631328475399153,-0.002999916188165907,-0.0011388630595678072
184,0.0,-0.0027805774561091936,-0.0005085051276609995,0.0009724661270965045
185,0.0,0.0016474387385814705,0.0023643170569533204,0.0022422297076263036
186,0.0,0.004736430135284922,0.0017873955690121185,0.0014551478620224891
187,0.0,0.0035153396805498575,-0.001579658182606036,-0.0009481482134600571
188,0.0,-0.0013805223829655247,-0.00220802183919156,-0.002953405924394771
189,0.0,-0.006194327011066175,0.0010877044210171442,-0.002680511658486023
190,0.0,-0.005306030850415281,0.002378920383177675,0.0005047706927843534
191,0.0,0.0029517359049196397,-0.0016727508425280792,0.005431848740421191
192,0.0,0.014823021085958683,0.0021071036241733904,0.010463977116739381
193,0.03543894589649275,0.023992107773441795,0.02476267478362182,0.014407087243236342
194,0.03543894589649275,0.027446616768773358,0.04467482798618172,0.017503084489993846
195,0.03543894589649275,0.02538208950085996,0.028283202644616864,0.02025221257457309
196,0.0,0.02383759640172238,0.007473114119691263,0.022975718502039374
197,0.040693672296406816,0.02777384536234583,0.02935331582395443,0.02437687535554716
198,0.040693672296406816,0.0370478837719783,0.0437414256541535,0.023353288696726055
199,0.040693672296406816,0.03877895866342262,0.03835588447574442,0.01831729439289921


==> Figures/NLA-teasers/Teaser_translated_5.csv <==
ind,X,db,leg,fou
0,0.0,-0.0011824779197032247,-0.0030800967976282127,-0.0012642374048267941
1,0.0,0.0008018959528792669,-0.0034238089846701097,9.76598219813092e-05
2,0.0,0.002319743828813369,-0.0025755544100131327,0.0017805232969857758
3,0.0,0.001457038303577269,-0.0007942341887489616,0.0017840609427364484
4,0.0,-0.0012064803491910736,0.0013408794987089599,-0.00033975937391679534
5,0.0,-0.003593392852385169,0.0028556892582054273,-0.0028799388335475507
6,0.0,-0.003569580784062141,0.0031739091832966855,-0.003073524661205399
7,0.0,-0.0006995579705711206,0.0020571511655112953,0.0005110555420669294
8,0.0,0.0031042688413873915,-0.00035698612213351223,0.006338592560071896
9,0.0,0.00491405489057286,-0.003089910700309191,0.010618709457596645
10,0.0,0.002869340384997286,-0.004764033770886401,0.010052301968973753
11,0.0,-0.0021163097986971273,-0.004473414627483309,0.0045938428479674305
12,0.0,-0.006495092890627258,-0.0020196993489143135,-0.0020759737723939783
13,0.0,-0.006062395194884301,0.0023603048677724703,-0.004882090724404834
14,0.0,0.0012419020327018068,0.008257904992306024,-0.0008732302481689012
15,0.0,0.013788308965731114,0.015033231035750381,0.008752216267689338
16,0.0,0.026844078577533088,0.021788109828732978,0.019568964419415563
17,0.052581810409871484,0.03538665530186496,0.027522964205445755,0.02704507932082975
18,0.052581810409871484,0.0369874937994777,0.031506734414418765,0.029401648940884262
19,0.052581810409871484,0.03312851726387383,0.033494508670279616,0.028177889294969873
20,0.0,0.028013351968702572,0.0337088368338233,0.026320259482234005
21,0.0,0.025651998334433008,0.03254463189147055,0.02559271444246225
22,0.046132281494268144,0.02701898368634304,0.030303555616972747,0.025379475929987173
23,0.046132281494268144,0.02961245976743673,0.027055073315972768,0.02366801242859711
24,0.046132281494268144,0.029272810338082246,0.022760657669869497,0.01911092812162363
25,0.0,0.023247221695056833,0.017470648196386322,0.012368910173961523
26,0.0,0.012340856902984827,0.011527974301351688,0.005681043836264292
27,0.0,0.0006841861975182238,0.005577474883024276,0.0012194531638725053
28,0.0,-0.006862716368222677,0.00044993875056629785,-0.00034460438460177207
29,0.0,-0.007680078325954626,-0.0031017085595043572,3.7218632796657944e-05
30,0.0,-0.003041470000925079,-0.004624782489284443,0.0008189027758095472
31,0.0,0.0029218635467833276,-0.004142487760573417,0.0010284641247268543
32,0.0,0.005938498975019071,-0.002147017997692568,0.0006336566914090219
33,0.0,0.004261852050633621,0.0005061115298766308,8.359633481100953e-05
34,0.0,-0.00044324190226594363,0.0028489151011157933,-0.00031735359523005853
35,0.0,-0.004478937738249711,0.004048833565917215,-0.0005575587441213391
36,0.0,-0.004935711705614817,0.0036660354744602,-0.0006389475790662717
37,0.0,-0.001588174017292766,0.0017708172262770436,-0.00037855028067716674
38,0.0,0.003001578889986341,-0.001037213683477996,0.0003338611737096356
39,0.0,0.0052973359081553255,-0.0037999916490051126,0.0011157781542571207
40,0.0,0.003339739677632353,-0.0054444435506571555,0.0011235141279727588
41,0.0,-0.0017189816892389507,-0.0051138715074603505,-0.00018881456701304514
42,0.0,-0.006277056717873777,-0.0024152145831877717,-0.00215550645216182
43,0.0,-0.006349372013070811,0.0024142036033703127,-0.0027891566258411585
44,0.0,-8.323911118562896e-05,0.008553520978687671,4.39623375489587e-05
45,0.0,0.010989992734767568,0.014772407175693043,0.006839118489745201
46,0.0,0.022631059987065594,0.019764730303985963,0.015455865045404707
47,0.039802941133892836,0.03004681220336132,0.02246725203415753,0.021950406907252428
48,0.039802941133892836,0.030250271740475856,0.02235132732936752,0.02289911512975652
49,0.039802941133892836,0.023531266381255234,0.019525200443542848,0.017655574568607862
50,0.0,0.01300082804699798,0.014702133859085868,0.008866426714976096
51,0.0,0.0029431853005951435,0.008969385582557528,0.0008231209887037728
52,0.0,-0.003245291688335034,0.0035120889245345305,-0.0032059502784559943
53,0.0,-0.004520440432483906,-0.0007069077351348663,-0.002775812476431841
54,0.0,-0.0022899664678799744,-0.0031397772105648523,-4.8039985249661565e-05
55,0.0,0.0008433788696533261,-0.0037552107804539104,0.0020873393550195343
56,0.0,0.0025451099325997915,-0.00295052415727191,0.002032265852513495
57,0.0,0.0019694767596823005,-0.0013983988859804484,0.00023895293184145037
58,0.0,-6.836940093541618e-05,0.00019942178982423108,-0.0016042999992664894
59,0.0,-0.0019378912856232824,0.0012905155261377123,-0.002068367567185829
60,0.0,-0.0023786891923917733,0.0016187206421158673,-0.0009580352263777837
61,0.0,-0.0012371185652767164,0.0012218606303056974,0.0008303678569792384
62,0.0,0.0004891605379070326,0.0003817629802606003,0.0021983973430349554
63,0.0,0.0015395685746411114,-0.0005310218687564974,0.0026622785693954567
64,0.0,0.0012465662194512059,-0.0011745455662551332,0.002518972702639438
65,0.0,-6.730544899786281e-05,-0.001364475499690118,0.0024318093008908652
66,0.0,-0.0013508598438892508,-0.0010912955750551165,0.0028899201227928113
67,0.0,-0.001633884482400752,-0.0005180594424508542,0.003943203413327371
68,0.0,-0.0008121817362918881,0.00012010856725127671,0.005251443018643575
69,0.0,0.0004462495513354094,0.0005852284170032691,0.00627843514305223
70,0.0,0.0011893563533483984,0.000739469745124905,0.006482689301947866
71,0.0,0.0008895819481558467,0.0005586793338056321,0.005520677789090305
72,0.0,-0.00014529389173990206,0.00014851824373653927,0.003467810840074435
73,0.0,-0.0010618848829980626,-0.0003287034401227773,0.0009394957686987698
74,0.0,-0.0011962333372595713,-0.0006941619902568585,-0.001098427040960657
75,0.0,-0.0004998347830311959,-0.0008375799151240055,-0.0018430422296800025
76,0.0,0.00038375072999575317,-0.0007245834851029025,-0.0011971814761071687
77,0.0,0.000713921545182116,-0.00042181757178131685,0.00011385328008657941
78,0.0,0.00027154930186181506,-3.919472189167558e-05,0.0010274812343107843
79,0.0,-0.0005239399679064507,0.0002909506475864747,0.0009217545003303968
80,0.0,-0.0009529475423600969,0.0004859702659582764,6.058234085433645e-05
81,0.0,-0.0005268995822088639,0.0005131975714586286,-0.0006760724854437595
82,0.0,0.0004859740035907318,0.00041860416642723066,-0.000574268548770556
83,0.0,0.0013480246757898377,0.00027665971242817896,0.00029634683935986813
84,0.0,0.0014565479846525894,0.00018160065980290965,0.001166402566302423
85,0.0,0.0007630345592877791,0.00018376043327294117,0.0012827312064315804
86,0.0,-0.00016998737134839883,0.00029584056362914933,0.0005977654260239299
87,0.0,-0.0005743061811786915,0.0004638869232922057,-0.00019771251790534156
88,0.0,-0.00017122848454884419,0.0006156836726950832,-0.00033995200120235606
89,0.0,0.0006878554189189128,0.0006639785473547701,0.0002712296061953391
90,0.0,0.0012730831661512529,0.0005675408802497017,0.0009611420467874436
91,0.0,0.0010510010675956845,0.0003219199790702725,0.0009259384116460268
92,0.0,0.0001395913182987944,-1.0123387668078058e-05,3.0231051380842813e-05
93,0.0,-0.0008275775605790636,-0.00034677232149326427,-0.0010097474313174434
94,0.0,-0.0012487209280229797,-0.0005880030730414649,-0.001278766447575093
95,0.0,-0.0009031776321348771,-0.0006780117900047586,-0.0005562335629605879
96,0.0,-0.0001764874275279868,-0.0005967347650349207,0.00041106585780587804
97,0.0,0.00029454832415030377,-0.00039471342415376223,0.0005956860224449801
98,0.0,0.00020433933809424926,-0.00014699510613964983,-0.00024568774142106194
99,0.0,-0.0002522752448716584,4.4549267047708345e-05,-0.0011285174324057467
100,0.0,-0.0006245265668769964,0.00011525291795601216,-0.00054851861915386
101,0.0,-0.0005370614351486438,3.07254692354609e-05,0.002166785855839171
102,0.0,-9.690674764820529e-05,-0.000172577087295131,0.006012498466350094
103,0.0,0.00024560448980746587,-0.00043005056716258737,0.008796148345272923
104,0.0,0.00011009725059852472,-0.0006420181236818124,0.008681707883666633
105,0.0,-0.0005009153139758684,-0.0007381705630009943,0.0055956458620744455
106,0.0,-0.0011425934572977653,-0.0006712200631879586,0.0013429055278493314
107,0.0,-0.0012447377636975183,-0.00046278976980048086,-0.001680477021226265
108,0.0,-0.000666586261160632,-0.00016426799207224353,-0.00217191385855116
109,0.0,0.0002703766378932394,0.00013069683189031837,-0.0006875726918367533
110,0.0,0.0009964230305928626,0.0003495343454616997,0.0010298466159693865
111,0.0,0.0010603599352942649,0.00043294389800029953,0.0015203506151487626
112,0.0,0.0005071364707868771,0.00038413393799349504,0.0006386251596054773
113,0.0,-0.0001727954038303909,0.00023162285191814856,-0.0006019691416288043
114,0.0,-0.0005264847230126494,4.678870579724848e-05,-0.0010908488501553235
115,0.0,-0.00039257745874936284,-0.00011762367330958324,-0.0005797942368918528
116,0.0,-1.198659012462363e-05,-0.00021586110171618086,0.00024485746312638204
117,0.0,0.00020034778322844854,-0.0002581632683565631,0.0005209347399739701
118,0.0,3.520646869526079e-05,-0.00027099536166654,1.5520178398162593e-05
119,0.0,-0.0003855889270424233,-0.0003152444011474255,-0.0007439039010000023
120,0.0,-0.0007724895102840183,-0.0004229429141798262,-0.0010588887784861274
121,0.0,-0.0008738684155219709,-0.000610986385497525,-0.0007402434773938695
122,0.0,-0.0007600350510921335,-0.0008327903589760287,-0.00023795894490105126
123,0.0,-0.0006868805562465255,-0.0010236190615819354,-0.00013644704598352774
124,0.0,-0.0007943710879965466,-0.0010866792449256287,-0.0005519718538045122
125,0.0,-0.0009971684311675273,-0.0009645490801911355,-0.001014425568705879
126,0.0,-0.0010198353200443024,-0.000629842739123017,-0.0009347800468032691
127,0.0,-0.0005702082169372584,-0.0001386423922269983,-0.0001798910928647053
128,0.0,0.0002909944888782,0.0004165621340164445,0.0007887982629430116
129,0.0,0.001187529896246843,0.0008955739826425279,0.0013312786947342922
130,0.0,0.0016832320856008864,0.0011909795646617895,0.0011746432674472347
131,0.0,0.00153736288560499,0.0012261053893851015,0.0005893271536637732
132,0.0,0.0008921854496304173,0.0010182918772484683,7.575432222739332e-05
133,0.0,0.0001843172251707567,0.0006357138640495871,-6.0717216198812984e-05
134,0.0,-0.00023444690261816025,0.00021228141603005465,0.00018153504531029992
135,0.0,-0.00024351105960287065,-0.0001361250816956415,0.0007688574268735748
136,0.0,-6.379792999858506e-06,-0.000311777178040859,0.0018811067786253287
137,0.0,0.00017537230730858128,-0.0003048468229503859,0.00376091675414833
138,0.0,0.0001511098849635877,-0.00015272879446238973,0.0062175192947081445
139,0.0,-2.129768658440353e-06,3.9893829901901777e-05,0.008326645687252799
140,0.0,-0.00014681572082741402,0.00018397129598326438,0.008795974834279012
141,0.0,-0.00015509119574289533,0.0002017462227928623,0.006896472242195763
142,0.0,-5.3670249688935936e-05,9.560169399004086e-05,0.0032176376450794536
143,0.0,1.2235973052647194e-05,-9.703045245089095e-05,-0.00048273557733958947
144,0.0,-4.272415763320966e-05,-0.00028254284796810816,-0.0023940337250515915
145,0.0,-0.000184804655752654,-0.0003939410379723399,-0.0019197935079677314
146,0.0,-0.00031486389288622164,-0.00037869362726692204,-8.376176455165915e-05
147,0.0,-0.0003096734116527486,-0.00026123721457165585,0.0013119344354609323
148,0.0,-0.00018602956816056275,-8.749368677678401e-05,0.0011117895317171252
149,0.0,-4.6604934617316593e-05,5.635209733104689e-05,-0.000328286175042371
150,0.0,3.810197043537933e-05,0.00012671445830487397,-0.0015472547341837891
151,0.0,4.380368391700374e-05,9.912713097009327e-05,-0.0012741492390651356
152,0.0,1.145824623450557e-05,2.0055702933537018e-05,0.00048255882426492157
153,0.0,3.6657131968454e-05,-6.22022759351563e-05,0.0024718422657548185
154,0.0,9.899866299048147e-05,-8.000035678091215e-05,0.003272749088113819
155,0.0,0.0001259018614052307,-2.4788140131754162e-05,0.002464560365131536
156,0.0,9.406177350108877e-05,9.42591657284296e-05,0.0008851792549022544
157,0.0,3.0368013093217572e-05,0.00021251868059382435,-0.00017127437836975362
158,0.0,1.30044353579953e-05,0.0002907053006889888,-7.818004330275708e-05
159,0.0,0.0001278922877390185,0.0002896394762722635,0.0006835237202012763
160,0.0,0.00031952949428620657,0.00023360967082102315,0.0010839296045457316
161,0.0,0.00044498049968096505,0.00014411866240878182,0.0005552121289333351
162,0.0,0.0003681564420033669,6.814921096673329e-05,-0.0004914778418549391
163,0.0,7.41749732233051e-05,1.277128684232576e-06,-0.0010583938435361857
164,0.0,-0.00027983129646136053,-5.745782233087778e-05,-0.00048262879943993247
165,0.0,-0.0004841339229923877,-0.00014017761981382414,0.0009801871804710376
166,0.0,-0.0004398675407430778,-0.0002232026960130232,0.0023827084466850924
167,0.0,-0.00017202558807043764,-0.0002731507721371287,0.0028902816360245006
168,0.0,0.0001311318741913894,-0.00021017058383856362,0.0023988146284951266
169,0.0,0.00028228809754553676,-1.81790051599684e-05,0.0014830921882950274
170,0.0,0.00028286297805966856,0.00027000920702946614,0.0007886630986232232
171,0.0,0.00023081840283965756,0.0005083813456273632,0.000508132976720053
172,0.0,0.00018391840698360205,0.0005603451241466632,0.00036969058802273813
173,0.0,0.00017870823199898155,0.00033064998216214916,7.844242425959536e-05
174,0.0,0.00012272329580891427,-9.81664626179851e-05,-0.00033032533414413854
175,0.0,-0.00012339788600896,-0.0005471788543841887,-0.0005562762371085927
176,0.0,-0.0005094977663976445,-0.0007818289887082088,-0.0004321716131456346
177,0.0,-0.0008063632382236555,-0.0007213508400274227,-0.00014442016918640393
178,0.0,-0.0008263755486307421,-0.00043385444728504734,-3.409651528449069e-05
179,0.0,-0.0005120912375489011,-0.0001408989768585715,-0.00014221888943190047
180,0.0,-4.43723400522759e-06,1.8858338654522764e-05,-6.339307639012759e-05
181,0.0,0.0003954708048408684,2.8221113563055382e-05,0.0006886421585984255
182,0.0,0.000418812080000779,2.978929660833981e-05,0.002059403040909556
183,0.0,0.00010218038809977678,7.502826266738376e-05,0.0032734245705607506
184,0.0,-0.0002525116311829489,0.0001058369164040547,0.0033442604950688
185,0.0,-0.0003788567733938428,-2.273197459666602e-05,0.0019673564447717407
186,0.0,-0.00020802331978220776,-0.00021215238332278656,-8.281981909079733e-05
187,0.0,0.00017221844677807233,-0.00019922350822738238,-0.0014393194958359262
188,0.0,0.00045059384170870084,0.0001865920684130023,-0.0012543905956105255
189,0.0,0.0003552779683982694,0.0005439532786187764,0.00010229315435993532
190,0.0,1.0578398848592723e-05,0.0003338568482884649,0.001326676488120913
191,0.0,-0.0002524882353804084,-0.00036383265127732376,0.0013432009522901126
192,0.0,-0.00027562085004335604,-0.0005377992558522911,0.00021231041859304454
193,0.0,-1.2539652559513099e-05,0.00016505307064548834,-0.000922727682233102
194,0.0,0.0003783360062892477,0.0006578469715416797,-0.0009701469818236855
195,0.0,0.0005326209531875933,0.00016558450000174693,0.00010952344835308219
196,0.0,0.0002779401098403835,0.00014444502621896376,0.0011817683220649224
197,0.0,-8.955545248757007e-05,0.0002613943140550949,0.0011145981490339565
198,0.0,-0.0002487889375732204,-0.000351858927130351,-0.0001855676038260807
199,0.0,-3.665432373995722e-05,-0.00010879434863514712,-0.001391783396664764


==> Figures/NLA-teasers/Teaser_translated_6.csv <==
ind,X,db,leg,fou
0,0.0,-0.0005776438855377794,0.0007822356168696598,0.003981316572020444
1,0.0,-0.0012995752019400863,0.0011677956455894657,0.005565653447648068
2,0.0,-0.0013563573787328258,-0.00040387811900303804,0.005578025905357817
3,0.0,-0.0006219750635204763,-0.002209143783843755,0.00365444869036053
4,0.0,0.0002793278975808852,-0.0018952264668303555,0.0013824719279453552
5,0.0,0.0007453640472949215,0.00048823642627165206,0.00014589721109860057
6,0.0,0.0005613864790925021,0.0036543054428388034,0.00017419187636487623
7,0.0,-1.986765244151201e-05,0.004359254852695545,0.0005910220300751472
8,0.0,-0.0004491293186079689,0.0013486182553435156,0.00040502589666198733
9,0.0,-0.0004114405776336007,-0.0031481680731965563,-0.00045911946572569626
10,0.0,1.1564225756391269e-05,-0.005837721608825988,-0.0012053166299377843
11,0.0,0.0003952184943674062,-0.004821013498136766,-0.0010036844610027003
12,0.0,0.00036930933627708274,-0.0005397370036050079,5.246833149200707e-05
13,0.0,-9.146255732444403e-05,0.00440319462147911,0.0010195992410022873
14,0.0,-0.0005301573541760127,0.006730455977166328,0.0009639664098252716
15,0.0,-0.00047846473756744045,0.004790470443390181,-4.955765546277925e-05
16,0.0,0.0001862319550366299,-8.648650473212794e-05,-0.0010106245425195149
17,0.0,0.0010233462341023342,-0.00451933163163479,-0.0008856580798203394
18,0.0,0.0013464321131149487,-0.00563928803629855,0.00029042579956936354
19,0.0,0.0007358583310440214,-0.0031165879583686363,0.0013985905512093862
20,0.0,-0.0004867606802294851,0.0008849760022552115,0.0012314483841454943
21,0.0,-0.0014789883422761305,0.0035841021471901477,-0.0002498348842791865
22,0.0,-0.0014046970536721235,0.003587557584773952,-0.0017726384185622656
23,0.0,-0.00019992306112165937,0.0015773890228867858,-0.0018216289328826874
24,0.0,0.001326530171195972,-0.0006120331760900823,-0.00013667267820254353
25,0.0,0.002002761933045672,-0.0015142324773673435,0.0019143243598929009
26,0.0,0.0011986695572379258,-0.000993883584371681,0.0024239371936109724
27,0.0,-0.0006467257429764467,-3.3275729363398144e-05,0.0007339412563063695
28,0.0,-0.0021732777169518424,0.00023504536605238144,-0.001838424577607294
29,0.0,-0.002219755385298518,-0.0005274565274917365,-0.003002033074824873
30,0.0,-0.0006867569137656931,-0.0016708447197065766,-0.0015726567078532408
31,0.0,0.001257705094165621,-0.0021022352508661686,0.0013353447127804983
32,0.0,0.0020001427763202974,-0.001164489527476526,0.0030953962904799867
33,0.0,0.0007791248542194677,0.0008446044191691928,0.0019254378112141105
34,0.0,-0.001510968783462643,0.0027814632290416286,-0.001318877651130226
35,0.0,-0.0029993935955191058,0.0033575431071253266,-0.0035288042209789677
36,0.0,-0.002203797661088522,0.0019132471275381893,-0.0019279932231618575
37,0.0,0.0005341157105120569,-0.0011278369434878839,0.0033246014394230855
38,0.0,0.0030195439795048175,-0.004429292844355565,0.008739322214539474
39,0.0,0.0027914012273176324,-0.006341613471001029,0.010041028920330031
40,0.0,-0.0007241209078708083,-0.00566087679650672,0.005706286465078747
41,0.0,-0.005204471919254546,-0.002091466191845208,-0.001288679987973281
42,0.0,-0.006316390615074912,0.0037029185327396917,-0.005242605851305635
43,0.0,-0.0006403826419911524,0.010494359834140052,-0.0018066281505859354
44,0.0,0.011723164008191574,0.01700994003235606,0.008595722141714618
45,0.0,0.02655125904364345,0.02238440781900849,0.020781300010128442
46,0.054247431344374625,0.0375858524854847,0.026284155064959056,0.028264516346248516
47,0.054247431344374625,0.04025279164290535,0.028787608999337994,0.02771000692149224
48,0.054247431344374625,0.03460836303555949,0.030073887682703693,0.02100168055204297
49,0.0,0.02509944761488015,0.0302013421348854,0.013566956413495954
50,0.0,0.01774898238543113,0.029020655534695867,0.01026113189477034
51,0.03437026973565575,0.01615584518642277,0.02633265608685767,0.012034527040343464
52,0.03437026973565575,0.019216257554086374,0.022101788558201087,0.01567811587075674
53,0.03437026973565575,0.02225371262238998,0.01667093710835165,0.016668698034461867
54,0.0,0.02057122854281081,0.010762327819690033,0.012683304856787456
55,0.0,0.012798779584753301,0.0053289136952296675,0.005214626876730564
56,0.0,0.0020988217603857408,0.0012282454957273587,-0.0017957753380898084
57,0.0,-0.006192169590955845,-0.0010501491170914466,-0.00493533038041342
58,0.0,-0.008274851279470922,-0.0015705112916502735,-0.0036415265593234035
59,0.0,-0.00434700690549595,-0.0008791077511058869,-0.00018787134985635847
60,0.0,0.0016815337591284522,0.00020361318585248732,0.002293489110215908
61,0.0,0.005090983900676516,0.0009290186663006436,0.00213384852043122
62,0.0,0.003822078910710696,0.0008690830439360363,1.4676272932726183e-06
63,0.0,-0.000565462090118954,6.349963901085139e-05,-0.002024522858470672
64,0.0,-0.004338395365055865,-0.0010787841453098487,-0.0022987180055406677
65,0.0,-0.00457464263514477,-0.001976251102399437,-0.0008093355308050094
66,0.0,-0.0014140264815627086,-0.0021745600372460607,0.0010051305417080204
67,0.0,0.0023621004557415745,-0.0015261067840400605,0.0015749673512466288
68,0.0,0.0037784608423786915,-0.0002753023331795346,0.0004713811017295908
69,0.0,0.0018556273611608804,0.0010762828517415968,-0.0012502699647197728
70,0.0,-0.0015474008660194046,0.0019629515383238045,-0.0018880065979352595
71,0.0,-0.0034814159445513727,0.002020754116419517,-0.0003677401161183545
72,0.0,-0.0024257135100964142,0.0012151046085315384,0.0029047059790297796
73,0.0,0.0006505012320516464,-0.00011950121304945269,0.006261602426968895
74,0.0,0.003122708256386617,-0.0014429158479633138,0.007820561581895862
75,0.0,0.002829857725348106,-0.002204198173794917,0.0067140797464289486
76,0.0,0.00010512156534936224,-0.002091673202980238,0.0036178292900464247
77,0.0,-0.0027226817582865666,-0.001133476507523395,0.00030452291200576995
78,0.0,-0.00328020093429225,0.00028518594313315347,-0.001537685963430988
79,0.0,-0.00105138577399677,0.0016002042708366468,-0.0013541385003237483
80,0.0,0.0020515203311152006,0.002264461602469308,1.1729606737751772e-05
81,0.0,0.0032974070888742214,0.0019928486368076207,0.0010779952989378525
82,0.0,0.0016129108897128552,0.0008525281424291757,0.0008761408409256339
83,0.0,-0.0016750412337552128,-0.0007270306830714499,-0.0003168283130278142
84,0.0,-0.0037383373318098643,-0.002139623289740168,-0.0013049583085043078
85,0.0,-0.002655144788966967,-0.002803067257032736,-0.001043949529200793
86,0.0,0.0007514937466751761,-0.002412912621192823,0.0003644563134676311
87,0.0,0.003626860857897903,-0.0010413576314004325,0.0016897726440565062
88,0.0,0.0034543811214043127,0.0008428379855692638,0.001604197564921574
89,0.0,8.111251346396906e-05,0.002558682820892516,-4.226264231464002e-05
90,0.0,-0.0036772672558440865,0.0034231431070212794,-0.0019070016748450082
91,0.0,-0.004387287121534281,0.0030323814863460947,-0.0021615182364866734
92,0.0,-0.0010053686701480158,0.0013998982011924923,-0.0001606192182019609
93,0.0,0.004108103574825612,-0.0009775355873556683,0.0027128088795692843
94,0.0,0.006672930963688168,-0.0032693374207169315,0.0038801289939252043
95,0.0,0.00383878260366762,-0.004508641478873422,0.0017073323841763713
96,0.0,-0.0028740077474700785,-0.003898102542463758,-0.0027471467492716575
97,0.0,-0.00829866163975826,-0.0010085928203210398,-0.005875992231321627
98,0.0,-0.0068978796247914816,0.004062538375609695,-0.003818728744729304
99,0.0,0.003323309702724422,0.010738670194464423,0.004683507929864473
100,0.0,0.018859905898256264,0.01806955808855987,0.016961126580047
101,0.053902594432828375,0.032857547869219315,0.0249835060700837,0.02782147176177331
102,0.053902594432828375,0.03964966962967116,0.03048474736084015,0.03275191544275845
103,0.053902594432828375,0.03794755504215072,0.033872624299266706,0.0307178177223081
104,0.0,0.03143831955714085,0.03480643147546369,0.024497200371112728
105,0.0,0.025683626002691876,0.033346297503604995,0.018450795419447146
106,0.03822386846132412,0.023800664520833598,0.0298499593379982,0.015403964794119077
107,0.03822386846132412,0.024680360729560813,0.024899617114817606,0.01501492458963161
108,0.03822386846132412,0.024409238285715198,0.019153290855191678,0.014634736652838945
109,0.0,0.019566273964087007,0.013285300264304647,0.011829760036457283
110,0.0,0.010431072566666706,0.00788155364507927,0.006422111296171407
111,0.0,0.0007637254488656775,0.0034265893698527425,0.000571019905443136
112,0.0,-0.005003847529235019,0.00022986856458254344,-0.0030361001590227107
113,0.0,-0.004863253604792887,-0.0015696843695216034,-0.0032176794341565364
114,0.0,-0.0007118417990679979,-0.002059455882788908,-0.000981267428244784
115,0.0,0.0032625980609975787,-0.0015109006249245922,0.0015925506861037284
116,0.0,0.004011823121398588,-0.0003705168028355372,0.00309222661353827
117,0.0,0.0014129816988578264,0.0008654965861539546,0.003679965184198586
118,0.0,-0.0019232927116034305,0.0017332880832631563,0.004434167303504236
119,0.0,-0.0029806282137411397,0.0019560393861070896,0.005935160428839357
120,0.0,-0.0010473717691803445,0.0014850899001177702,0.007412294735777027
121,0.0,0.0019895744718746505,0.0005423523272415908,0.007327049692711323
122,0.0,0.003508201950424745,-0.0004948830854905377,0.0048224563533707
123,0.0,0.0021488581532205613,-0.0011992296809488585,0.0007770693558910853
124,0.0,-0.0008311963227895282,-0.001290554651651687,-0.0026114939620191465
125,0.0,-0.0027793282657248546,-0.0007172789738399246,-0.0034066428755245995
126,0.0,-0.002104526835203982,0.00027852350560897795,-0.0014643570198200637
127,0.0,0.0005650634961513557,0.001280044186551969,0.0014306547706319926
128,0.0,0.0028943290597586865,0.0018249882995577098,0.0029206036549748672
129,0.0,0.0027041077099373245,0.0016338757150707842,0.001915170527703063
130,0.0,0.0001508311921073329,0.0007099900030956442,-0.0006242215597490469
131,0.0,-0.0025823418967720006,-0.0006017826465103215,-0.002518690384783903
132,0.0,-0.003160490596441643,-0.001768103343805354,-0.0021998737551505165
133,0.0,-0.0009647079009335798,-0.0022467000909286903,2.4946889141154097e-05
134,0.0,0.0021508530465277967,-0.0017600240693814433,0.002235178492516025
135,0.0,0.0033895486191984126,-0.0004127127797286621,0.002531913173828209
136,0.0,0.0016347015292185925,0.0012736867633144477,0.0006341007261611812
137,0.0,-0.0017476747712216125,0.0025763057478559075,-0.0018275571852932144
138,0.0,-0.0037952255648030357,0.002830817294291766,-0.002665399617826843
139,0.0,-0.002415991741147938,0.0017705006699251001,-0.0009948343886500566
140,0.0,0.0014572910460106615,-0.00033481390149342266,0.0018715232807574415
141,0.0,0.004505555772521328,-0.0026820312689409907,0.0033831868222873474
142,0.0,0.003743636381638841,-0.004235699728931445,0.0018365252642267545
143,0.0,-0.001029820209808323,-0.004089203792652113,-0.0019744835513058915
144,0.0,-0.006272707845877476,-0.0018751578535733287,-0.005018918887503552
145,0.0,-0.007074919453438353,0.0020855745433107703,-0.004114000659522353
146,0.0,-0.000955250936302449,0.006848318280686091,0.0015633244093032899
147,0.0,0.010120294626132923,0.011246213785983922,0.009550152102015458
148,0.0,0.020624007435821344,0.01434246522517385,0.01555149384833115
149,0.033054441814646666,0.024998320907618974,0.015862208089890053,0.01645678840882426
150,0.033054441814646666,0.021826139564015447,0.016270888177373908,0.012680926686160686
151,0.033054441814646666,0.014718856228415268,0.016561038014576257,0.008096885082459452
152,0.0,0.009865862167407004,0.017696983428665995,0.007353453889318524
153,0.0,0.011847042103093834,0.02008435046100368,0.01247800869581256
154,0.0,0.020217674506559626,0.02320893906774675,0.021135780058231298
155,0.04212281850362884,0.029712923742639348,0.025772621456469042,0.027986072529380446
156,0.04212281850362884,0.03395322726262325,0.02619982114515448,0.028198223323414512
157,0.04212281850362884,0.029440405625414386,0.023426006457533653,0.020769597218697693
158,0.0,0.01788311465219426,0.017488546832238796,0.009212102688831757
159,0.0,0.0049339261092188075,0.009710339017628763,-0.0007715302407579508
160,0.0,-0.0036758094352739726,0.0022249305882588535,-0.005028445269058908
161,0.0,-0.00545606579420602,-0.002882456343622832,-0.003369291671285267
162,0.0,-0.002088531270421755,-0.004522920992132459,0.0008440711222918587
163,0.0,0.002172938502764852,-0.0030694513129624853,0.0035127471522600033
164,0.0,0.003838439068527133,-0.00016043191616132074,0.0026991040953696734
165,0.0,0.0021665121369691463,0.0021769937883412594,-0.0003891622898907059
166,0.0,-0.0010577682177112565,0.0025618219332252043,-0.0029206721310019723
167,0.0,-0.003211176593348474,0.0009608410934456089,-0.002916034831642383
168,0.0,-0.0029314873620262844,-0.0014171907873370346,-0.0007516006900686421
169,0.0,-0.0009566915405501959,-0.0029296501792745915,0.001482493751326622
170,0.0,0.0010067345183170874,-0.002582316604233164,0.001904138301253055
171,0.0,0.0015960910139036187,-0.0006606049685587059,0.000433182036798975
172,0.0,0.0007355555395923523,0.0014842866351731725,-0.0013579768173515728
173,0.0,-0.0004460061866042367,0.0023990820118837586,-0.0017440433574289205
174,0.0,-0.0008308011853768029,0.001570712181832157,-0.00042331786405640296
175,0.0,-0.0002693307871542139,-0.00021807739514060037,0.0013287489511074541
176,0.0,0.0006008773966510188,-0.0015151660389709854,0.001848787027300673
177,0.0,0.0008836710343336314,-0.0013893122945397808,0.0006353336293277052
178,0.0,0.00023641292770745185,-0.00018426004726493163,-0.0012706122361850075
179,0.0,-0.0008143738548438648,0.0007912051539430394,-0.002216929461052046
180,0.0,-0.001396330447090857,0.0005288399698750854,-0.0014628499165017044
181,0.0,-0.0010636075628061828,-0.0006861680812108198,0.0002455355217856023
182,0.0,-0.0001281283753667045,-0.0014625874137210032,0.001355022237448787
183,0.0,0.000633239017795129,-0.0008125806662477429,0.000970101253881315
184,0.0,0.0007117172456939291,0.0006896632290288425,-0.00042894778888878334
185,0.0,0.000125317348442722,0.0012969498584544286,-0.0014353494819016963
186,0.0,-0.0006281450240723193,0.00018858319162150678,-0.001106618221090126
187,0.0,-0.0008837261275270877,-0.0013981584659552048,0.0002303609211918113
188,0.0,-0.0005228400308564527,-0.0013965534806829342,0.001239810444119232
189,0.0,-6.269639345211268e-05,0.0001121245268414235,0.0009223173426248909
190,0.0,6.374450641688453e-05,0.0008532969284338369,-0.000509645475895314
191,0.0,-0.00021166557273202005,-0.00047515299626540167,-0.001714494193802988
192,0.0,-0.0006776230856872719,-0.0015256322971916225,-0.0015644606596104762
193,0.0,-0.0008014170029120388,-0.00044854906170974063,-9.729779807776732e-05
194,0.0,-0.00030958363372820646,0.0006840337674866503,0.001341804335166638
195,0.0,0.0004163121444550203,-0.00011397921696534042,0.0014855013190466907
196,0.0,0.0006839806352931417,0.0004379405622364452,0.00014697484800176589
197,0.0,0.00031815698143039485,0.00021873033153347004,-0.0012548758431439756
198,0.0,-0.00039586471682118694,-0.0003572143116018962,-0.001256436932795255
199,0.0,-0.00042142177146323103,4.0542236547418554e-05,0.0009510455997783252


==> Figures/NLA-teasers/Teaser_translated_7.csv <==
ind,X,db,leg,fou
0,0.0,0.0015585534214573136,0.009389392068626816,0.0001797026680968556
1,0.0,-0.003201316041687206,0.008767091925469464,0.0007083124980094802
2,0.0,-0.004530171115107943,0.006060649242457711,0.0033706265882548336
3,0.0,-0.002064783362914257,0.0014122691624279598,0.006511265739382238
4,0.0,0.0010245334144260048,-0.00354106924865056,0.007695405121639346
5,0.0,0.002318228765137074,-0.007164052934607925,0.005870972216194675
6,0.0,0.0013321200072790526,-0.00725388235280927,0.0020910830361486744
7,0.0,-0.0006708815958033529,-0.004027446593212772,-0.0013087023837070214
8,0.0,-0.0017439523608890326,0.0007008290989600538,-0.00244076542008141
9,0.0,-0.0011610508942124455,0.004775421719631345,-0.001196190445419686
10,0.0,0.00046552112324842426,0.00634823955280176,0.0008813246475541239
11,0.0,0.0015498359328948443,0.004574724078534991,0.0018935376231190761
12,0.0,0.001075768432136003,0.0005827883049848098,0.0010754519339030686
13,0.0,-0.0007832675020130134,-0.0033015294805796938,-0.0007652370067854798
14,0.0,-0.0023726614154852663,-0.005040015152274146,-0.0020143888913738777
15,0.0,-0.00230319169051514,-0.004200646029856505,-0.0016296757113389963
16,0.0,-0.00041154971787428594,-0.0017362674238858159,5.913976709661799e-05
17,0.0,0.0018445491624291413,0.0007533240461259163,0.0016197047976395159
18,0.0,0.0026122994327350286,0.002075756262300308,0.0016859787562791236
19,0.0,0.0008244521051305073,0.0018351115561932416,4.2934220303654835e-05
20,0.0,-0.0023081130520916982,0.0006722392885900835,-0.002073093746643897
21,0.0,-0.0041073866738497436,-0.00014180865620353362,-0.0027357925290431434
22,0.0,-0.0019489116454930447,0.0008260096368689444,-0.0005521106236220995
23,0.0,0.004653820888502579,0.004286854495229259,0.004357567456555241
24,0.0,0.013651002558624465,0.009804677425207589,0.010292781889380015
25,0.028912963270507925,0.021136237193366134,0.01567784504181913,0.014776915336347918
26,0.028912963270507925,0.0237617609469885,0.01972544889338306,0.015850771589421116
27,0.028912963270507925,0.02036584979636248,0.02018387928456171,0.013071981988660233
28,0.0,0.012824719405263585,0.01666937266081271,0.007748134292092886
29,0.0,0.004558058387481908,0.010270640406577323,0.0022042490226809796
30,0.0,-0.0012229986621064464,0.0031500986960387705,-0.0014405926140918358
31,0.0,-0.003234465702218423,-0.002524815298308681,-0.0023563666975490376
32,0.0,-0.0022072891320260696,-0.00535794069410573,-0.0012510678146473576
33,0.0,-0.0002638440341920987,-0.00525611759082417,0.00027226270650231813
34,0.0,0.0009271063896011452,-0.0031358524499786873,0.0008606858021242311
35,0.0,0.0007461155796872804,-0.0004377394073206211,0.00021943540195728243
36,0.0,-0.00022145920233714026,0.00164719565793005,-0.0008833426803689283
37,0.0,-0.0010383143999856171,0.0024896507924633115,-0.0014021625084463009
38,0.0,-0.001010330940967376,0.0021786846324558743,-0.0008839542906316782
39,0.0,-0.0003293366473021458,0.0011715334901791928,0.00020272185538640862
40,0.0,0.0005203022564658001,5.7193340428383684e-05,0.000947961341247817
41,0.0,0.0009315910566434253,-0.0007966961150189134,0.0007883743829809825
42,0.0,0.0007740655170668184,-0.0012130864889560015,-2.632356844270634e-05
43,0.0,0.00024011608342507085,-0.0012337911931880779,-0.0007139159227155409
44,0.0,-0.00022864646832285423,-0.0009050527021990818,-0.0006574879248387944
45,0.0,-0.00040677316880253513,-0.0003146935942813588,5.9871139367081674e-05
46,0.0,-0.00012529844706516893,0.00048490239564547135,0.0007896414634531662
47,0.0,0.0003757137134576144,0.0013193070927323813,0.0009206444219513539
48,0.0,0.0008608499879640485,0.0019611544837708386,0.00043087217032890946
49,0.0,0.0010232150598597934,0.0020959602604328806,-0.00015285663307201426
50,0.0,0.0007464355242999019,0.0015525649274471288,-0.00027584696421571996
51,0.0,7.572477007548765e-05,0.0003556899202836717,0.000106833349206999
52,0.0,-0.0005450201826770404,-0.0011225779428077221,0.0005269850865389675
53,0.0,-0.0007952811297227424,-0.0023366765029126362,0.00047699195846561266
54,0.0,-0.0004256173936079906,-0.0026964544471981635,-6.717417636572277e-05
55,0.0,0.00028234093550046107,-0.001921760791024192,-0.0006274236976672902
56,0.0,0.0007850679534846233,-0.00014765024736143704,-0.0006812648920766855
57,0.0,0.0005867843960397457,0.001977942476020514,-0.00018143235976011236
58,0.0,-0.00016394560421931705,0.003580492072332183,0.00042121723671717596
59,0.0,-0.0008902769522471901,0.003829822977321102,0.0006298874701812355
60,0.0,-0.0007268005993730786,0.0023940251048351576,0.00039968354086872976
61,0.0,0.0004154440936306406,-0.000411743543454355,0.00011215537646969477
62,0.0,0.0017034102654033324,-0.0035687170293983253,8.065527970241172e-05
63,0.0,0.0017518696514634226,-0.005730314447926798,0.00010215536318221098
64,0.0,-8.21821769270001e-05,-0.0056214295237323325,-0.00031194464647009196
65,0.0,-0.002842099423526607,-0.002605266096932932,-0.0011421418762154658
66,0.0,-0.0037323156185476293,0.0030782122902082757,-0.001246469607836944
67,0.0,3.228018719342004e-05,0.010227831754417317,0.0011775374806768837
68,0.0,0.009307858514011972,0.017076904334139314,0.007098126470078354
69,0.03877869201721141,0.021440007085033616,0.02177583721899432,0.01515735834467357
70,0.03877869201721141,0.03104988304518776,0.02307109606397572,0.02165540858048306
71,0.03877869201721141,0.0327004914626847,0.020682176785176858,0.022480920168364858
72,0.0,0.024500905684799876,0.015502993651295536,0.015981998097420833
73,0.0,0.009595047187024232,0.009292710343642268,0.0046887309136689264
74,0.0,-0.004686524087812634,0.004205938126964614,-0.005573053094555124
75,0.0,-0.010837196077365024,0.002061702747836242,-0.008933830849186107
76,0.0,-0.0052634267747294315,0.0038361921854682852,-0.0030031765780806716
77,0.0,0.00952532399374658,0.009297776353937788,0.009668162798480253
78,0.0,0.026491865042386716,0.01713886428556994,0.023208068160175545
79,0.05155109003051606,0.03788529783361644,0.02531843650060446,0.03193311098709453
80,0.05155109003051606,0.039747941717743145,0.03173290274973503,0.03340433725053801
81,0.05155109003051606,0.033441196108757135,0.03476817832188047,0.02909805163841436
82,0.0,0.02429121836944824,0.03378849090126672,0.022646491874728947
83,0.0,0.0176997584712648,0.029196577093147366,0.017173191424503183
84,0.02893058465023087,0.015915743572910944,0.022285653792023824,0.013679237677049889
85,0.02893058465023087,0.01702482738756345,0.014735617352742734,0.011272711121517301
86,0.02893058465023087,0.01715041920482954,0.008142325873535325,0.008639035233603638
87,0.0,0.013342411632685514,0.00352608100873121,0.005328826363605209
88,0.0,0.005979225280456787,0.0011723559509936423,0.0019811286537354655
89,0.0,-0.0017469579435175926,0.0006323988894983352,-0.0004319505127635486
90,0.0,-0.0060872026553527095,0.001052614620302453,-0.0014434992277162122
91,0.0,-0.0054964829851928635,0.0015040005709922926,-0.0013395593722861842
92,0.0,-0.001423194753688472,0.0013760712549793553,-0.0007454287167291799
93,0.0,0.0026631021739391726,0.0005140495619721797,-0.00012020484664637827
94,0.0,0.003972171931899051,-0.0007532412787664264,0.0004047509815443086
95,0.0,0.00202893780647273,-0.0018634556114909412,0.0007926796906359304
96,0.0,-0.0011540983546260782,-0.0022642035779439416,0.0008914762716165556
97,0.0,-0.0029547236511262183,-0.0017177610286248765,0.0005035754175751987
98,0.0,-0.0020347652604622217,-0.00038017068967518224,-0.00030503850195781856
99,0.0,0.0005847438853135646,0.0012114598144564094,-0.0010576068038594465
100,0.0,0.0026600785896462534,0.0023948176933226415,-0.0010712063014977479
101,0.0,0.0023934596230217584,0.002622062038003345,7.875188120430438e-05
102,0.0,1.9977992736517644e-05,0.0017379613130315153,0.0022499240402084394
103,0.0,-0.0025427693407162263,3.3238276169780115e-05,0.004779452040821465
104,0.0,-0.003087144945663473,-0.0018097618376275713,0.006835851165017924
105,0.0,-0.0010582625699573217,-0.003008163610024302,0.00774170600294742
106,0.0,0.0020978669913007085,-0.0029610297784757114,0.00713910421718465
107,0.0,0.0038547446740173396,-0.0015498487027637267,0.005033514550253471
108,0.0,0.0027591662744519997,0.0007971508116903644,0.0019050476749734625
109,0.0,-0.0004988088244438017,0.003187380406275706,-0.0012255150130702193
110,0.0,-0.0033387389596955977,0.004604254256348308,-0.003018898887157411
111,0.0,-0.0033866664394018708,0.004271224474588063,-0.002529275198682861
112,0.0,-0.0002769443233876572,0.002028144698838331,-3.009974947240414e-05
113,0.0,0.0036237415107541883,-0.0015396802168633407,0.0027366530586393992
114,0.0,0.004947202676824215,-0.005173940651426091,0.0034632929257609243
115,0.0,0.0017967927843224902,-0.007323994196971927,0.0009718242638897088
116,0.0,-0.00422321691096057,-0.006620028469188733,-0.003434123560638765
117,0.0,-0.008609233275226889,-0.0023884423732963363,-0.006242475718497292
118,0.0,-0.0063711279087414465,0.005064894826828217,-0.0038037058880508465
119,0.0,0.0044252653590991405,0.014417917889562471,0.004979935625627937
120,0.0,0.020984551087707182,0.023664428294689677,0.01732132299886113
121,0.05648824169415925,0.036664395391502146,0.03063779713352435,0.027722764113815926
122,0.05648824169415925,0.04456781135831345,0.033652104912723545,0.031135905422373357
123,0.05648824169415925,0.04112511943872716,0.03197890934877235,0.02600916122687674
124,0.0,0.028202780004198815,0.026081891580355638,0.01518195825933299
125,0.0,0.01177487106383455,0.017459042053672633,0.0040046686219068015
126,0.0,-0.0012759584178511905,0.008210252925139378,-0.0029208721050936874
127,0.0,-0.006887121961609038,0.0004040980466417431,-0.004182496144835579
128,0.0,-0.005339241457765723,-0.004491248669572162,-0.0016616220170430802
129,0.0,-0.000409925818116883,-0.005990705488189841,0.0013738201348564678
130,0.0,0.0035730310927494405,-0.004620616881826416,0.002599340195496064
131,0.0,0.004107951655042064,-0.0016501393976075134,0.0017236880184895301
132,0.0,0.0016971792621750124,0.0014130989706731018,-4.2026943152114676e-05
133,0.0,-0.001329351496583343,0.0033371423952317605,-0.0013280914270982268
134,0.0,-0.0026903389718577653,0.003550080139210772,-0.0015085649236535104
135,0.0,-0.001805915961487309,0.002236807220609305,-0.0006832408564353363
136,0.0,0.0002706236868729407,0.00016645095566652983,0.0008793162183141867
137,0.0,0.0017446091622092905,-0.0016899278801749242,0.003025197342286472
138,0.0,0.0016610984982192178,-0.0025677822467811092,0.005485513443744647
139,0.0,0.00030800152519712935,-0.0022026749897463083,0.00751295476009905
140,0.0,-0.0010743236272326118,-0.0008868414317000508,0.008044795267246852
141,0.0,-0.0014394482909603102,0.0007049925834727092,0.00643117898360043
142,0.0,-0.0005917224115838181,0.0018403361181884498,0.003163303583344041
143,0.0,0.0006397838683042182,0.0020531112240073,-0.00019892480449953473
144,0.0,0.0013371215427934622,0.001328577158808338,-0.0019844961651151335
145,0.0,0.0010155260319820697,7.856211521013472e-05,-0.001598632265215839
146,0.0,4.7049004095831574e-05,-0.001078130243987795,7.954393937247448e-05
147,0.0,-0.0008176533729632502,-0.0016115893168996303,0.001416147381515422
148,0.0,-0.0009569706375334629,-0.0013274961679408765,0.0013248273893675779
149,0.0,-0.0004427322559258282,-0.0004333507512073952,4.160216225880476e-05
150,0.0,0.00026636561888371924,0.0005799998782640121,-0.0012030230935197864
151,0.0,0.0005796638012983686,0.001203685969478675,-0.0013225632548061923
152,0.0,0.00039871145838633746,0.0011596464943915555,-0.00027956017629353125
153,0.0,-1.6219113910945402e-05,0.0005405643642456339,0.0009562062327145081
154,0.0,-0.00022686430374271643,-0.00026526277046336297,0.001333702128905517
155,0.0,-7.641169965386516e-05,-0.0007829309833433615,0.0006265639930628916
156,0.0,0.0003322630158876076,-0.0007255793987379586,-0.00043159167493629397
157,0.0,0.0005826772058266794,-0.00013847610013921024,-0.0008869993103634476
158,0.0,0.0004994294580166023,0.0006172327759332225,-0.00042132633439975113
159,0.0,0.00015046831768880512,0.0010892326710974275,0.00040959752292175965
160,0.0,-0.00014616478369634047,0.0009843827769409773,0.0007681039863827948
161,0.0,-0.0002048089697164167,0.00036164458732653804,0.00032201726875708366
162,0.0,4.4045318776679095e-06,-0.0004146657246219817,-0.00046494002834340434
163,0.0,0.0002187245916693561,-0.0008725240705648757,-0.0008224845523617658
164,0.0,0.00027077047969961357,-0.0007387574777889394,-0.000402142122236131
165,0.0,9.058770217628518e-05,-9.137745998317619e-05,0.0004031147057359374
166,0.0,-8.42760625497433e-05,0.0006663209063582638,0.0008746420186370182
167,0.0,-3.4394497573829066e-05,0.001084339439444741,0.000648731954575585
168,0.0,0.00030051656375938175,0.0009383408296471775,5.3173614142867076e-05
169,0.0,0.0006661496931247104,0.00039922255084258316,-0.00025724111098662133
170,0.0,0.0008527374074393132,-0.00011536126240217057,5.5512859364217645e-05
171,0.0,0.0006670622035757154,-0.00022352552058911508,0.0006696401662829913
172,0.0,0.00023435939380731403,0.00010980532350167968,0.000943192586334178
173,0.0,-0.00015815809562261653,0.0005695055610159013,0.0005450368352674605
174,0.0,-0.00021380926291566865,0.0007190472258675005,-0.00018894183141072432
175,0.0,1.583268817715e-05,0.0003945787871624877,-0.0005862423940050068
176,0.0,0.0003359521296248254,-0.00016259566267363057,-0.00028175938452380204
177,0.0,0.00043949254291835024,-0.0004771941661945561,0.00039294113496515933
178,0.0,0.00023888346378842646,-0.00030037267616623295,0.0007311275880616249
179,0.0,-0.00018755331937297351,0.00015149518325256042,0.0003258776171748727
180,0.0,-0.0005185115889494179,0.00035195327357532386,-0.00048453530403746954
181,0.0,-0.0005322726445570018,2.8953287096579263e-05,-0.000921776802508692
182,0.0,-0.00019741682505023872,-0.0004984854298573879,-0.0004876396414871127
183,0.0,0.00023879849727883007,-0.0005531634570019862,0.0005035514260094444
184,0.0,0.0005773056852586605,0.0001303629701047431,0.0011900356864787097
185,0.0,0.0006226932727517565,0.0009811726093978297,0.0009249178076356913
186,0.0,0.00038223902328586655,0.001072232058333157,-8.093927078409548e-05
187,0.0,-1.0576684762270289e-05,0.00019540173950709537,-0.0009560703992967803
188,0.0,-0.00035934502891614,-0.0007992429500406171,-0.0009522450126427357
189,0.0,-0.0006145257926318297,-0.0010224312124823387,-0.0001969507502910908
190,0.0,-0.0007101365661250962,-0.0006700051584131781,0.00044374347829059845
191,0.0,-0.0006466927395730054,-0.0005328229620933296,0.00019030694369072404
192,0.0,-0.0004420882948969976,-0.00045570106285553304,-0.0007442009679958695
193,0.0,-0.0001743294164739779,0.00010910417147357758,-0.0012239472702905332
194,0.0,3.780634074249741e-05,0.0003741287656194616,-0.00010343992391337824
195,0.0,4.2621365681898266e-05,-0.00047876587290281153,0.0025574796974369325
196,0.0,-0.00022940255907226618,-0.0005342875359393297,0.005349703549964019
197,0.0,-0.0005565267548960478,-0.00038100629607612827,0.006392060009041987
198,0.0,-0.0006048779791561004,-0.00026934593276264234,0.005001339392604878
199,0.0,0.00027494567456858954,0.00033434800208922397,0.002170655440028564


==> Figures/NLA-teasers/Teaser_translated_8.csv <==
ind,X,db,leg,fou
0,0.0,-0.0012692870687208955,-0.0038378780304810568,-0.0005562550882216527
1,0.0,-0.002964299347862901,-0.0053391575800934,0.0002942387168987895
2,0.0,-0.0024724758257059845,-0.00515166092077806,0.0009303106622585481
3,0.0,-0.0001456836616969509,-0.0007731160707861058,0.0006518532250013169
4,0.0,0.001776935418380608,0.0032411071931187953,-0.00028873132889807
5,0.0,0.001596964424303981,0.0035369233872107908,-0.0012268270184425147
6,0.0,-0.0005738919883818194,0.0033686464261804914,-0.001543730785606146
7,0.0,-0.0027257427752591084,0.00244434755825214,-0.0010317933920053711
8,0.0,-0.002624285412336474,-0.0007623760404700437,2.5834252390496642e-05
9,0.0,-0.0003283027475830721,-0.004223037150750089,0.0010235505422085246
10,0.0,0.0022387946572999225,-0.005005667059521921,0.001303250275844923
11,0.0,0.0027418080181074835,-0.003384808258651879,0.000538203899036482
12,0.0,0.00019062385389965767,-0.0014394025458989562,-0.0009470722186577023
13,0.0,-0.003919423724481366,-0.0001448992539159336,-0.0020841732032499355
14,0.0,-0.005616439130587724,0.001488905273231024,-0.0014852677237231335
15,0.0,-0.0018631546636076167,0.004583906817169133,0.001755697414913546
16,0.0,0.007159588267960364,0.00920701914778408,0.007294897836120563
17,0.0,0.018099172392803016,0.014381584718460967,0.013478105316733498
18,0.03882222412117315,0.02639709556148287,0.019177130216122988,0.018157278460287286
19,0.03882222412117315,0.028773020380027915,0.023030910609680988,0.019986759424524145
20,0.03882222412117315,0.0259339666284178,0.025708006652784277,0.019234239308802643
21,0.0,0.02163389857638933,0.026852523256845475,0.01749098350990942
22,0.0,0.019742000394229207,0.026205532018457087,0.016382187917803822
23,0.03663776700413672,0.021229968055771497,0.023791397688516916,0.01627721896367724
24,0.03663776700413672,0.023722662320343983,0.02020360268251606,0.01598708993931947
25,0.03663776700413672,0.023104406538895006,0.016193293617879786,0.013787892557492604
26,0.0,0.016953687192107197,0.012319718671539793,0.008979285103080555
27,0.0,0.006587995004672956,0.008556461285872917,0.0027856229230317636
28,0.0,-0.003201056362865095,0.00463370356459459,-0.002215605922914775
29,0.0,-0.007757377057753748,0.0004399325293897973,-0.003768652301253326
30,0.0,-0.0056219696118700166,-0.003438089014978728,-0.0015501122390038022
31,0.0,0.0005053477081714548,-0.005916834098883272,0.002519293446544113
32,0.0,0.005682234933863894,-0.0058883353299735205,0.005501248377751601
33,0.0,0.005967145306574888,-0.003107152699544271,0.005394226644078745
34,0.0,0.0016222519880914302,0.0014931756640586054,0.002416108376487595
35,0.0,-0.0036775019244853833,0.005905003774140888,-0.0012435719512303716
36,0.0,-0.0056923502523558685,0.008001524244810761,-0.0030420005096280663
37,0.0,-0.0028364268679797675,0.006470294159632248,-0.0019014616093039377
38,0.0,0.002637518297845057,0.0016517047789007628,0.0010173695050485372
39,0.0,0.006085752916472766,-0.004562037239176588,0.0031716880859577246
40,0.0,0.004447901568855829,-0.009349619578923595,0.0025372686266616224
41,0.0,-0.0014835717034996693,-0.010232373889531349,-0.0007128917434143386
42,0.0,-0.0070773443203161306,-0.0060323834274923155,-0.00398483692792992
43,0.0,-0.006988057715703675,0.0025053113679316583,-0.0037625250784541126
44,0.0,0.0012122714568350115,0.013069417326051864,0.001998306066673408
45,0.0,0.015020592185097617,0.022556298271410615,0.012146224165282169
46,0.0431174152776246,0.02848283980473872,0.028308081363126132,0.022498198575616454
47,0.0431174152776246,0.03532093659253134,0.028929435368559027,0.02801838443981285
48,0.0431174152776246,0.03283032866305465,0.024766469658213313,0.025752536445294013
49,0.0,0.02290467023311999,0.017532863681575195,0.016695504201002156
50,0.0,0.010556487491862642,0.009662966015703184,0.005299038107138637
51,0.0,0.0008389854359153692,0.0033080078602721903,-0.003122951052617976
52,0.0,-0.0035730619183435178,-0.0002641983144072319,-0.005464404601414343
53,0.0,-0.0034647168020784345,-0.0010400000777238628,-0.00235746993326332
54,0.0,-0.0013218143621346852,4.6268638671071566e-05,0.0027456803133437077
55,0.0,0.0004728702206300237,0.0015536757067325419,0.00617603891159651
56,0.0,0.0010405066408844558,0.002264090130493914,0.006385580501898511
57,0.0,0.000861668086077098,0.0015569428810527201,0.0044290600106264
58,0.0,0.0008598622600640703,-0.00033184330953464164,0.0024626126165682794
59,0.0,0.0010853727849510087,-0.002576545392794619,0.0017061290817334132
60,0.0,0.0009731568308208688,-0.004059953709741383,0.0015915110728101655
61,0.0,-0.0001669065667685928,-0.003915977240577016,0.000744524386473891
62,0.0,-0.001956586895728792,-0.001764215670994112,-0.0012192228584550831
63,0.0,-0.0028060036932404217,0.0020856768526774302,-0.002799986045924792
64,0.0,-0.000709300333812987,0.006849630065120193,-0.0016010132789427577
65,0.0,0.005108875252982446,0.011456307431167089,0.0035307579954341724
66,0.0,0.013527042783978288,0.014964213407762692,0.01101363184630357
67,0.031684345373754745,0.02132614489067269,0.016724151412479595,0.017121001163456225
68,0.031684345373754745,0.024951964480216998,0.01658725157495397,0.018380288282227066
69,0.031684345373754745,0.02242845620575545,0.01477989300199509,0.014019447242569542
70,0.0,0.014651156771211711,0.011852581969643705,0.006543054047043121
71,0.0,0.00489301349072745,0.008407092599853139,-6.3969772602157825e-06
72,0.0,-0.0026266255278590465,0.005029105891400397,-0.0027807716339930608
73,0.0,-0.005330090583314043,0.0021062570812142526,-0.0017775780164999194
74,0.0,-0.0033186778993400594,-0.00010470570489345358,0.0006880004247326811
75,0.0,0.0008198497717096546,-0.0015392259051302138,0.0020700710968712915
76,0.0,0.003839550362053379,-0.00219336980148279,0.0014539316373762094
77,0.0,0.0037635365259675994,-0.0021781538776172306,-0.00017236572045287488
78,0.0,0.0011265602689933946,-0.00161872534178346,-0.0011952451043082948
79,0.0,-0.002013070851772106,-0.0007383813861293068,-0.0008892860968416548
80,0.0,-0.0033810243186927036,0.00023746546043559378,0.00011732450572490454
81,0.0,-0.002266260396096909,0.0010273453409879786,0.0006633593621388083
82,0.0,0.00017511878046730552,0.0014346318047328867,0.0002235662810135523
83,0.0,0.0019087819743517404,0.0013266016228962005,-0.0006613378373041883
84,0.0,0.0017839063666008445,0.0007654221924121774,-0.000997463574455386
85,0.0,6.992715107883005e-05,-7.250500244886664e-05,-0.00027210009916779247
86,0.0,-0.0015528241719184265,-0.0008640345314201499,0.0011963354497004433
87,0.0,-0.0016216737654405743,-0.0013189712821812414,0.002755954604031146
88,0.0,2.4009029342983623e-05,-0.0012084988991816299,0.004130675451350491
89,0.0,0.002082328014831652,-0.0005335541230985425,0.005562803621342608
90,0.0,0.0029444161516586223,0.0005328031246630261,0.007228912573632649
91,0.0,0.0018127849280943926,0.0016161259098877853,0.008617377386999055
92,0.0,-0.0003340742258830716,0.0023393642480889795,0.008639850547614318
93,0.0,-0.0018357034193525242,0.002385680103864709,0.006557884426508082
94,0.0,-0.0015166581191921394,0.0016978244703413697,0.002887793886877545
95,0.0,0.0003027411214240867,0.00044466563114112364,-0.0006514363696032488
96,0.0,0.0020729585058978247,-0.0009469966238713018,-0.0023012491519404724
97,0.0,0.002152621375200952,-0.0020048197347068628,-0.0016051676814861525
98,0.0,0.0004688688520978888,-0.002305952062617341,0.0002411050354522167
99,0.0,-0.0016974983749466343,-0.0017104320318632891,0.0014137780026601137
100,0.0,-0.0024804546367902334,-0.0003583432333431075,0.0009871366858056532
101,0.0,-0.0010770841302554467,0.001288366577361655,-0.0003631161765226369
102,0.0,0.0015600363779912387,0.002667368956567604,-0.0011133029367585698
103,0.0,0.003364926131769997,0.0032433410244051795,-0.00038476373776669115
104,0.0,0.002987560319446708,0.002780763173162615,0.0011981511261575045
105,0.0,0.0006142067416171836,0.0013794858312327195,0.0021055703428482647
106,0.0,-0.0017989294872970394,-0.0004664788338014206,0.0013824321392759264
107,0.0,-0.0022895104637556604,-0.002097690243296926,-0.00038558971676544993
108,0.0,-0.0004726585648941943,-0.0028537510193673414,-0.001588714833926451
109,0.0,0.002067061531161387,-0.0023965141220389278,-0.0011272947967888817
110,0.0,0.0031274303151319796,-0.0007968022557225327,0.00048651978334810853
111,0.0,0.001461166426351771,0.0013807882868756872,0.0015903931603551214
112,0.0,-0.0017174778731641372,0.0033152638992336512,0.0010218124485770247
113,0.0,-0.003778041599555187,0.004145841905892208,-0.0006035443255315797
114,0.0,-0.002644493078972779,0.0033745339929672105,-0.001347217250457551
115,0.0,0.0012806313955230956,0.0010408095999250532,0.00012798233703542386
116,0.0,0.005143927603159369,-0.0021320555051276835,0.0029163326711389025
117,0.0,0.005462334605037097,-0.004961221346766994,0.004269578088743803
118,0.0,0.001205997289139848,-0.006074891979891198,0.0020286546851393714
119,0.0,-0.005131501264763195,-0.004426534554122302,-0.002873117586751134
120,0.0,-0.008375951993082593,0.0003816276948419389,-0.006239681459332142
121,0.0,-0.00401621476327033,0.0078092282845501826,-0.0033999084653244718
122,0.0,0.008595247818159962,0.01650285861281813,0.006937467766089707
123,0.0,0.025140687565737282,0.024547939383089235,0.02087612398559134
124,0.05364717346553984,0.038603313722269085,0.030053720622431952,0.0313020503571905
125,0.05364717346553984,0.04275247958997443,0.031628324631728336,0.03247593994475646
126,0.05364717346553984,0.035887970533081286,0.0288626847419606,0.02390143372639606
127,0.0,0.021491394906727995,0.022398481541976174,0.010592755011884386
128,0.0,0.0061421001468731935,0.01381797928955654,-0.0004457858995210825
129,0.0,-0.004213079782753188,0.00511862363176202,-0.004824130964228334
130,0.0,-0.00702249660373966,-0.001797550700925178,-0.0030927721456047177
131,0.0,-0.004082509314187729,-0.005722896900061954,0.00066566356934813
132,0.0,0.0005889955339875694,-0.006375907462691526,0.002464402364497635
133,0.0,0.003281598446466985,-0.004461485195660211,0.001257767611670339
134,0.0,0.0026968665171336736,-0.0012867476365474393,-0.001051170785800716
135,0.0,4.5412366965585115e-05,0.0016626106400776238,-0.0019498045140983287
136,0.0,-0.002243840948880509,0.003295665698936895,-0.0007129696033471816
137,0.0,-0.0026213789431042997,0.003176848486557616,0.0011996572259168425
138,0.0,-0.0010743458140013097,0.0016540694558596339,0.0018012348397072335
139,0.0,0.0009471498955471022,-0.0004369207858130452,0.0005737578575305094
140,0.0,0.0019139133251758857,-0.002101078426058295,-0.0010816147952475077
141,0.0,0.001239322265564162,-0.0026692211625962766,-0.0012399764596484203
142,0.0,-0.00032755153712394833,-0.0019857509289186977,0.0006740592144541963
143,0.0,-0.0015586281809526039,-0.000492831767692248,0.003303205294206769
144,0.0,-0.0014925359531833312,0.0010720831086106313,0.004544147559321312
145,0.0,-0.00033190418464746274,0.001963457684784818,0.003398879839636975
146,0.0,0.0009862685391151492,0.0018304920985633439,0.0007964536634450589
147,0.0,0.0014341171531308578,0.0007946803071477535,-0.001277597965001056
148,0.0,0.0007343079282623871,-0.0005656938573994655,-0.0015100602864222459
149,0.0,-0.0005716908557923709,-0.001575525110173028,-0.0002627169305211218
150,0.0,-0.0013735425789056057,-0.00172976696201414,0.0009532934162617482
151,0.0,-0.0011146902404861017,-0.0010036793135857036,0.0009614240042775859
152,0.0,7.882367763451489e-06,0.0002126790356422272,-6.279626838981092e-05
153,0.0,0.0011163015797091543,0.001255580655633639,-0.0009006439003307765
154,0.0,0.001375626378430243,0.001604862570560935,-0.0005592453002017333
155,0.0,0.0005484727852974441,0.0010903486067179791,0.0007654591498676075
156,0.0,-0.0006118414108314455,5.06475562604507e-05,0.0018950715922125098
157,0.0,-0.0012050428536283303,-0.0009243174789012491,0.001814793349657265
158,0.0,-0.0007186928841500075,-0.0012553542865054714,0.0006149480269508206
159,0.0,0.000453965461471447,-0.0007820009051805594,-0.0006277237597797585
160,0.0,0.0013796214958224284,0.00020522940998195282,-0.0008987444318671553
161,0.0,0.0012103170022471628,0.001051983566234256,-0.0001723133109800616
162,0.0,2.9075022352447044e-05,0.0012075972686705163,0.0006325723799427023
163,0.0,-0.0013347153144091393,0.000504666430908731,0.0006119770095886131
164,0.0,-0.001757800255231424,-0.0006250794881653039,-0.0002315423248511318
165,0.0,-0.000911677436413798,-0.0014705364355183325,-0.0010072901460376447
166,0.0,0.0005808926025305255,-0.0014129194136323735,-0.0008621360499625772
167,0.0,0.00155886944186463,-0.00044908308856853084,0.00013762744006945364
168,0.0,0.0012420486674445405,0.0008270918901241895,0.0010216145798385792
169,0.0,-0.00022941625311051679,0.001486568279348891,0.0008670855570223152
170,0.0,-0.0016061006086876169,0.000996211436659142,-0.00026765492060406085
171,0.0,-0.0017998205373959437,-0.000432531607532038,-0.0013309462981814933
172,0.0,-0.0007007480954388033,-0.0018035289870346576,-0.0012814410570928926
173,0.0,0.0007562304705720145,-0.0021124671396189113,-0.0001248949396753103
174,0.0,0.001295803440017934,-0.0010397390976483653,0.0010123661688510018
175,0.0,0.00022363105807721905,0.0005726077527878371,0.0009564220975607156
176,0.0,-0.0016054448564623406,0.0013959106473103583,-0.0003204632006937208
177,0.0,-0.002530656178321747,0.0006114378750659915,-0.001530376868986505
178,0.0,-0.0014606669349637282,-0.0010758626696294074,-0.0012538140673039773
179,0.0,0.0010675912997025216,-0.0019534159519616007,0.0005951249166804189
180,0.0,0.0031511866848915417,-0.0007066086534640204,0.0024000427865140026
181,0.0,0.0027771456071429912,0.001797367072591317,0.002173488177040323
182,0.0,-0.0003677471556291516,0.002898491859910153,-0.0004675165723784535
183,0.0,-0.0041072587367018566,0.0004866833100757828,-0.003371712661100253
184,0.0,-0.0047669863525853715,-0.0036069954604411683,-0.0030816585867523474
185,0.0,0.0001625671946866918,-0.0036798369240193295,0.002566640633539232
186,0.0,0.010028583232891856,0.0054826547386626345,0.012372665562781555
187,0.03418919065050462,0.02102601454522822,0.021667675006338587,0.022042927319301416
188,0.03418919065050462,0.027872209737151363,0.03420873359890469,0.02671112034818121
189,0.03418919065050462,0.026902897803536375,0.031820647122248545,0.024057540105075957
190,0.0,0.01861081443120279,0.015318384208588331,0.015695069630542468
191,0.0,0.007339445983614305,-0.001136468588260812,0.006008976463286186
192,0.0,-0.0016678557972354359,-0.004386518808896975,-0.0007405561325367618
193,0.0,-0.004889816564749724,0.0009968854317707972,-0.0028018854436761675
194,0.0,-0.002740906462379726,0.0018933176754854213,-0.0014388868670874326
195,0.0,0.0012436704096567145,-0.0016041685370929836,0.0006665251943678713
196,0.0,0.0028592175133899805,0.00043386095784310013,0.0014335796703562847
197,0.0,0.001148978918913901,0.00013073633688582195,0.0006342339556640458
198,0.0,-0.002064035736473786,-0.0005726528750438102,-0.0006673892334079421
199,0.0,-0.0015371580992931185,0.00046170494753126044,-0.001138377312098798


==> Figures/NLA-teasers/Teaser_translated_9.csv <==
ind,X,db,leg,fou
0,0.0,-0.004379134658880273,-0.0006899049716109313,-0.0002354608671721647
1,0.0,-0.005383530083589924,0.00044074260932885635,0.0006056129688711211
2,0.0,-0.00308186630587756,0.002498457100011364,0.0008791827880513608
3,0.0,0.0009683269866856618,0.002873705001448193,7.153316990988225e-05
4,0.0,0.0038376433857914617,0.0004253676971115384,-0.0007858912488437176
5,0.0,0.0038790466870618104,-0.00410402003382136,-0.0006071903258337774
6,0.0,0.0014359722071147535,-0.005878418183632721,0.000556466530730095
7,0.0,-0.0016290155081453935,-0.0038399045215173726,0.001478737579410704
8,0.0,-0.003237508471460035,0.0004090206221562551,0.0010219107780969445
9,0.0,-0.0025143610921363434,0.005084326418829979,-0.0005432401308266584
10,0.0,2.2831744894967684e-05,0.00768249674653351,-0.0015998143669467462
11,0.0,0.002723186980202232,0.006030861110471923,-0.0006902082475415274
12,0.0,0.0038380190311570724,0.0007830222551458276,0.0018311598477834664
13,0.0,0.002377720010957496,-0.004943529698062726,0.0037368184006048182
14,0.0,-0.0010396420843497296,-0.008174346226404028,0.002747822745979194
15,0.0,-0.004583619061224216,-0.007811404475203187,-0.0011192594066959647
16,0.0,-0.005807957512851566,-0.004023689560019791,-0.004858178540432227
17,0.0,-0.00257005137552729,0.002828843062788005,-0.004295202838346106
18,0.0,0.005943717102733753,0.012182149466041986,0.0026894754375062727
19,0.0,0.01808406019111099,0.022375136938224627,0.01408595184331449
20,0.050312012692124264,0.030212929107833044,0.030496947277964377,0.024547703340795705
21,0.050312012692124264,0.03776378625932237,0.033598975864948956,0.02871742444706429
22,0.050312012692124264,0.037207011563677714,0.030482740827123364,0.024681845651030446
23,0.0,0.02807079466655263,0.02253344842246937,0.015124151234244513
24,0.0,0.013801259374254535,0.012939164017682407,0.005375527109684258
25,0.0,0.00013339277628954678,0.004880480300251692,-7.883911891322368e-05
26,0.0,-0.0075703309607657995,-2.2692772195090546e-06,-0.00018199459923315511
27,0.0,-0.00735372502485894,-0.0019393297986273655,0.0026970026132688805
28,0.0,-0.0015997002485909888,-0.0022094967974940066,0.004959492237325762
29,0.0,0.004511958779837288,-0.0019534040974488773,0.0043979316149346135
30,0.0,0.006403947867335689,-0.0015225626849957837,0.0013837099766055667
31,0.0,0.00301513084871556,-0.0006564570668321555,-0.0018755187827289987
32,0.0,-0.002555164927838639,0.0008091934265900353,-0.003188900536180612
33,0.0,-0.005789639277373099,0.002414096569325074,-0.001892126747068716
34,0.0,-0.004024295875899884,0.0031347910696618506,0.0008525875496284887
35,0.0,0.0013391296470563526,0.0020717825684055686,0.002967361896787006
36,0.0,0.005706220189018705,-0.0007784303489240278,0.002827015504501979
37,0.0,0.004968147150637599,-0.004157209982021402,0.00032021432594125595
38,0.0,-0.0007983237211829066,-0.0059648839308068455,-0.0029368095711366435
39,0.0,-0.006997799170945964,-0.004224041888193102,-0.004301010865952215
40,0.0,-0.007104434834060959,0.0018281152858489202,-0.0014997099815887687
41,0.0,0.002448047578986981,0.011188450142233271,0.005907074169818359
42,0.0,0.01903711766271107,0.021292688023105036,0.015777819649784846
43,0.04718416584766077,0.03485883043617199,0.029000600058291838,0.024044322070977217
44,0.04718416584766077,0.04156928838494102,0.03181097057933684,0.026692696830666624
45,0.04718416584766077,0.03540281673142822,0.02886872496235772,0.022115492339176146
46,0.0,0.019904674070946517,0.021227134598250128,0.012305261709964092
47,0.0,0.00335530104611455,0.011402985242968764,0.0019300747749268548
48,0.0,-0.006403185299769097,0.0023377947170128764,-0.004363705117362314
49,0.0,-0.006594077629150616,-0.003652467035910047,-0.00469867995768287
50,0.0,-0.0006792357321448476,-0.0056434772431832305,-0.0009075384389437476
51,0.0,0.004808362927308643,-0.004194809805419741,0.0030347447533673124
52,0.0,0.005411273347103621,-0.0009409557029615477,0.003925020578431663
53,0.0,0.0012221130890146936,0.0022201670786642052,0.0014771721980609649
54,0.0,-0.003688116737783337,0.003841887548398937,-0.0018662924258741756
55,0.0,-0.004952851215800573,0.003419213206229358,-0.0031643797076343692
56,0.0,-0.001647465706839271,0.00137201943023781,-0.0014366616561893482
57,0.0,0.003192195302972118,-0.0012475051735279853,0.0016249907275203285
58,0.0,0.005328182265272895,-0.0032943830012912216,0.003171211526299562
59,0.0,0.002567272751234677,-0.003920773031942373,0.0016611478116013414
60,0.0,-0.0030194266342648277,-0.002833942933777439,-0.0017678491397567096
61,0.0,-0.006680249479951056,-0.0002104688752337183,-0.00409196582662484
62,0.0,-0.004550804039871778,0.0034733784436441653,-0.002696326028446005
63,0.0,0.003662735667850429,0.0077380310142198885,0.002699870956210624
64,0.0,0.014482468339863403,0.012211552442055497,0.009943749733020372
65,0.0,0.02301625219682209,0.016685612939177988,0.0161491408755606
66,0.040358314171358,0.026645365251679334,0.020955061911182377,0.019714387053831044
67,0.040358314171358,0.026093668411796514,0.02472584280562534,0.021077106686729397
68,0.040358314171358,0.024310122410433264,0.02749823418223751,0.021731174479649486
69,0.0,0.023917784539172936,0.028684770754179918,0.02252447430899969
70,0.034561359603778846,0.024958915215983993,0.027751956876040686,0.022740583107141384
71,0.034561359603778846,0.025060808491714437,0.02451074211167252,0.02075560740561726
72,0.034561359603778846,0.02191726599985391,0.019240779331855428,0.015651646174662477
73,0.0,0.01500136520776539,0.012763377953085046,0.008403501097623355
74,0.0,0.0064110288501702285,0.006221241652684496,0.0015825345298448744
75,0.0,-0.0005006059531652779,0.0008206926704729938,-0.0022247750835825983
76,0.0,-0.003580120953007912,-0.0025715818736379435,-0.0021024078515491378
77,0.0,-0.0030383928612288443,-0.0036354563292185353,0.0006800392831053228
78,0.0,-0.0007629643466208922,-0.0027281500670140765,0.003631618254957448
79,0.0,0.0009283120292488014,-0.0006893083163646125,0.004725056093093081
80,0.0,0.0011577679622623443,0.0014090522070644834,0.00355193838566888
81,0.0,0.0005177781973203363,0.0026806809802123726,0.0012421190678524575
82,0.0,-1.666572121977535e-05,0.0026569665604685385,-0.0006260644652608975
83,0.0,2.992467639319478e-05,0.0014588245562510375,-0.0011774005509335005
84,0.0,0.00032202251434575434,-0.0003540412847875356,-0.0006438362213163447
85,0.0,7.68983856890864e-05,-0.0019836273455766814,0.00013732608791284484
86,0.0,-0.0006534235334255653,-0.002772725654515253,0.000549350093812447
87,0.0,-0.0012098586694022858,-0.00240710581684118,0.0006430450754641554
88,0.0,-0.0009378411484401033,-0.0010790840223336283,0.0008845350956452236
89,0.0,0.00021145988281221645,0.0006577775606789052,0.0015419314979018758
90,0.0,0.0013514238147714788,0.0020666132554314344,0.0022966021301849913
91,0.0,0.0013257247665961196,0.002580472613138297,0.002463926683962574
92,0.0,9.070079694353578e-05,0.0019754485261656986,0.0016185002357132208
93,0.0,-0.001468933449274778,0.0005141868658817801,8.052657755837287e-05
94,0.0,-0.0020205231126280455,-0.0012139565866381517,-0.0012176644527941958
95,0.0,-0.000893889531311461,-0.002473312897399993,-0.001413815122476725
96,0.0,0.0010808514709827483,-0.002732618057155146,-0.0004243906551782394
97,0.0,0.0022685801981062524,-0.00182690955787663,0.0009423074153793522
98,0.0,0.0017660492938249787,-8.83692933078392e-05,0.0015935921966618212
99,0.0,-0.000126005409507482,0.0018307230722208235,0.0010348535963009343
100,0.0,-0.001758424056278336,0.0031527366300137293,-0.00021992185493285572
101,0.0,-0.0016207186727228873,0.003338136672870029,-0.0010685172820373095
102,0.0,0.000194939385616091,0.002250503250289857,-0.0007718949652653229
103,0.0,0.002160361982419932,0.0002820811551222507,0.00038194610488907245
104,0.0,0.002566529561760906,-0.001840958354361805,0.0012910688763847296
105,0.0,0.0007358835202660146,-0.003276457632854722,0.0010154464860637714
106,0.0,-0.0019157291345970546,-0.0034543671798811823,-0.0003327191734358777
107,0.0,-0.0032222414580491522,-0.0022560829649482523,-0.001597074482191252
108,0.0,-0.002092505421855237,-0.00013889152517356445,-0.0015810146076007847
109,0.0,0.0006621890960449145,0.0020800305174825087,-0.0001891737315016545
110,0.0,0.0028141115991677066,0.0034764850110819943,0.001350644254782885
111,0.0,0.0024369930622003527,0.003445712668082574,0.0015435576053240403
112,0.0,-0.00010288773227779955,0.0019071045908570288,0.00011417421694287597
113,0.0,-0.002683480167927072,-0.0005716016823780909,-0.001434719776883986
114,0.0,-0.003004019260808382,-0.003021938423738166,-0.0009261981715015454
115,0.0,-0.0005550596689398677,-0.004384160073834317,0.0024814440028139532
116,0.0,0.002628886896460648,-0.003996724853751207,0.007095296272401287
117,0.0,0.003620916012122573,-0.0018466391311515364,0.009608467447603259
118,0.0,0.0012984642634599512,0.0013021565059592349,0.0076920407691205206
119,0.0,-0.002803134582600763,0.004203325419026551,0.0022424027913148185
120,0.0,-0.005167666440428373,0.005531453699087905,-0.002803986335020453
121,0.0,-0.0032689144321530954,0.004484683748983911,-0.0033139767591996994
122,0.0,0.0019158895136462519,0.0011334623128616504,0.0015822328151468765
123,0.0,0.00636836645322764,-0.003408999761447115,0.008332326396022827
124,0.0,0.005989047727611458,-0.007316142435511346,0.011405550913942734
125,0.0,-0.000136180820435877,-0.008569624590060406,0.007771046722803151
126,0.0,-0.007778570870186168,-0.00573317381667977,-0.0001146524834417139
127,0.0,-0.010066253553226805,0.001513959750187568,-0.005465502881839196
128,0.0,-0.002077042638524004,0.01206764067935078,-0.002027831570376958
129,0.0,0.015530386154560961,0.023670617527670593,0.01089182979685234
130,0.0,0.03598642307259016,0.033484845091770604,0.02716034729545303
131,0.06323530228087483,0.04985865324693625,0.03900473103766244,0.03757889911378689
132,0.06323530228087483,0.05084936376977785,0.03879137011003099,0.036055218132311405
133,0.06323530228087483,0.03895911022854009,0.03298357687176273,0.023685870195764326
134,0.0,0.020283572527270265,0.02319309203150249,0.007751421658102494
135,0.0,0.0032513416653711033,0.012022535870826176,-0.003474354784023035
136,0.0,-0.00625093470444304,0.002171889141874724,-0.006142738026923147
137,0.0,-0.007424074224503887,-0.004348325693648655,-0.002529236830795062
138,0.0,-0.0035258839508472135,-0.006816747968400219,0.001803930354045153
139,0.0,0.0007528809689449308,-0.005818959112366209,0.0027235025709705634
140,0.0,0.0025809084046685892,-0.002894964905688496,0.00025983898621409154
141,0.0,0.0018696689164230782,0.0002025492079607799,-0.0024521240519803
142,0.0,0.0001265694053193555,0.002147787228171747,-0.0026032261824708225
143,0.0,-0.001106290283776638,0.002498604236569484,-0.00026148004638090093
144,0.0,-0.0012546271551794788,0.0016368646657396683,0.0020424600600551235
145,0.0,-0.0008513613177587557,0.0004257990198278374,0.0020086000137219673
146,0.0,-0.00026582030835812517,-0.00037707658314939846,-0.00017936464116553099
147,0.0,0.0004365589490702462,-0.0004959429835912132,-0.002131346528898064
148,0.0,0.0011829343634322622,-0.00025417370483845524,-0.0017239781299681171
149,0.0,0.0015973064241576605,-0.00024002988969561539,0.0006930846813836738
150,0.0,0.000982744570529595,-0.0008398336984280189,0.0025234461567606326
151,0.0,-0.0010586008199686804,-0.001790746815805708,0.0015002653244132829
152,0.0,-0.003383101852517382,-0.002159120634294883,-0.0017876024997368076
153,0.0,-0.0037500248259502537,-0.0007161164753970235,-0.0038680487401430764
154,0.0,4.804227516192583e-06,0.003329753117016912,-0.001177065232514961
155,0.0,0.008204238292124466,0.00970380640469299,0.006643603133075016
156,0.0,0.018292288334867412,0.016836820397372446,0.015821360318976917
157,0.033792248138294366,0.025813056604891634,0.02232876819840741,0.020921980504217234
158,0.033792248138294366,0.027087780487120097,0.023921886560595053,0.01881066265795539
159,0.033792248138294366,0.021179076222748363,0.020605240539378983,0.010957641212791032
160,0.0,0.010864405893450294,0.013250457685398218,0.002230245950290981
161,0.0,0.0009698287422247603,0.004399891618743208,-0.0027425831220920134
162,0.0,-0.004552521960738676,-0.0027925062178519276,-0.002698561275471311
163,0.0,-0.004668768730229171,-0.006011956480927254,4.4004452365314255e-05
164,0.0,-0.0013137877184106847,-0.004859826970008811,0.0020904902967498135
165,0.0,0.002045188515998125,-0.0009996415015644591,0.0018670032199145014
166,0.0,0.0030819041130426697,0.0028296313492601863,0.0004480123087581175
167,0.0,0.0016934361308172938,0.00433280918914711,-5.3006211801934254e-05
168,0.0,-0.0004561422205401087,0.0029567944437893976,0.001193600367801227
169,0.0,-0.0014662328651724402,3.801189293100768e-05,0.002949745572158484
170,0.0,-0.0006625354028811093,-0.002155057990633408,0.003239346090562128
171,0.0,0.0009965555532306344,-0.002080279696320364,0.0014201995994640548
172,0.0,0.0021447666935157056,5.9209568953160215e-05,-0.0010957671191507438
173,0.0,0.0018878592599721245,0.0024238692524534444,-0.002135456726318823
174,0.0,0.0005261425477544651,0.003048167907549106,-0.0008696202583896777
175,0.0,-0.0008114313423723144,0.0013198654061131257,0.0013498349750944135
176,0.0,-0.001252646481998406,-0.001374896790536791,0.0022195029107053986
177,0.0,-0.0008580058747081067,-0.0028921765979482584,0.0007163176098440186
178,0.0,-0.00016442074235558835,-0.0020456650304412557,-0.0018242482659396376
179,0.0,0.00011438638707608937,0.00014527066284394124,-0.002812149325618199
180,0.0,-0.00019150469662982834,0.0015408915287968038,-0.0008154463943111347
181,0.0,-0.0006234179018828593,0.0007877687850077212,0.0029738168906405533
182,0.0,-0.0006281217496990947,-0.0010273772389609406,0.005568149904305875
183,0.0,-0.0002075574647540952,-0.001733190638643036,0.004745783044531491
184,0.0,0.00022404214501390272,-0.0003493714755794339,0.0010478882725096983
185,0.0,0.0001691028528967304,0.001200817343450633,-0.002500299069525394
186,0.0,-0.0003906563752143911,0.0006393170351613738,-0.0028535609395492086
187,0.0,-0.0010841888430511825,-0.001797298937227159,0.0005801186061001266
188,0.0,-0.0012838539033305594,-0.0026231703008277214,0.005457899330284999
189,0.0,-0.0006750577259536524,-0.0003686537128830618,0.008496222795956361
190,0.0,0.0002994289597861269,0.0021159266816969434,0.008083262186851608
191,0.0,0.0008446214246050518,0.0009187134978095889,0.005433220358647135
192,0.0,0.0007375853230373947,-0.0011151888431415625,0.0032574999659239984
193,0.0,0.0001752524345546256,-3.490739805345082e-05,0.0033940604158787116
194,0.0,-0.0003573528429166284,0.0014791985922603266,0.00529162483281904
195,0.0,-0.0002709581508606114,-0.001288140561152704,0.006791517625920201
196,0.0,0.00031994717586845376,0.00033025310980950515,0.006091042674824139
197,0.0,0.0005921379141670531,0.0011193825703845375,0.003411386772943549
198,0.0,0.00010040898132450654,-0.0007399265120468598,0.0005086153718304108
199,0.0,-0.0003408780198872617,0.00039277167130847185,-0.0007379546306768526


==> Figures/daubechies/AdaubS.dat <==
0 0 0.5052363120857486
0 1 0.0014582399784070174
0 2 -1.9086249322592705e-06
0 3 0.42867912193840796
0 4 1.347941342778636e-06
0 5 -0.0007539354872757376
0 6 1.0088575698415474
0 7 1.208272307064424e-06
0 8 3.3711906538560914e-06
0 9 -2.007706199069582e-05
0 10 -0.00030217900477469656
0 11 1.406426084094156
0 12 8.302547399813749e-07
0 13 -6.84759336930364e-07
0 14 5.7640460910002025e-08
0 15 6.653888216144198e-07
0 16 -6.589831842366478e-07
0 17 1.0412177728349937e-05
0 18 -1.1480344576725673e-05
0 19 -6.052255595909816e-06
0 20 1.8823950976494286

1 0 -0.0017950038900112907
1 1 0.5013015755585988
1 2 -0.1197746726783118
1 3 -0.032209577551310535
1 4 0.008033487360226344
1 5 -0.16783937616894748
1 6 -0.0001307151306042743
1 7 0.006820463374406948
1 8 0.016290703880737622
1 9 -0.009160917187419647
1 10 0.0009279235564018779
1 11 0.0003546255664305327
1 12 0.004682369066079456
1 13 -0.004085301690166488
1 14 0.0002965142406288104
1 15 -0.0004473331561928287
1 16 -0.00240928482159897
1 17 -0.0009881414331585328
1 18 0.00033807462126359325
1 19 0.0002755539041075173
1 20 0.0011351400364750155

2 0 -5.614033807242885e-05
2 1 0.12240565268016915
2 2 0.49995617721244867
2 3 -0.00039938179013489293
2 4 -0.11943040103441656
2 5 -0.03441964716949159
2 6 1.021992765829265e-06
2 7 0.00843656998382514
2 8 -0.16753434188311633
2 9 -0.000821933934831489
2 10 1.1845708503216148e-05
2 11 8.735403282692405e-06
2 12 0.005825644098919674
2 13 0.016369706067822974
2 14 -0.009110822027401384
2 15 0.0009106999710211776
2 16 5.7402517746346586e-05
2 17 -1.4982190750889703e-05
2 18 4.212949024978096e-06
2 19 3.431889471697396e-06
2 20 2.0046464898929223e-05

3 0 -0.01463828235502595
3 1 0.04078931474967087
3 2 -4.689834017528769e-07
3 3 11.91329892764974
3 4 2.4793249369538703e-08
3 5 0.003229051664937306
3 6 40.35597138898831
3 7 2.240548092768637e-08
3 8 1.0579179168490455e-06
3 9 0.0001035522512493079
3 10 -0.006969236549887462
3 11 39.0207473159547
3 12 1.538534783886752e-08
3 13 -1.407587044444612e-08
3 14 2.437165816870521e-08
3 15 1.0768986574638635e-06
3 16 -4.596922846488104e-06
3 17 -4.194156069898741e-06
3 18 -0.00018738900206363989
3 19 -0.0015465893857444242
3 20 48.674799304044

4 0 -4.231617385400165e-05
4 1 -0.0056846484385585936
4 2 0.11982867043401103
4 3 -0.0007450901373553241
4 4 0.5004824581203706
4 5 -0.004264683403681585
4 6 -2.957829235709437e-06
4 7 -0.1188453091941954
4 8 -0.033908951716456304
4 9 -0.00022024852337349424
4 10 2.147317460878729e-05
4 11 8.311623994017934e-06
4 12 0.007170517144667787
4 13 -0.1680777065362364
4 14 -0.0008234538124157369
4 15 7.775508031515995e-07
4 16 -5.470337289681824e-05
4 17 -2.2871958876443143e-05
4 18 7.821048878618567e-06
4 19 6.374636905505582e-06
4 20 2.6407641076967058e-05

5 0 0.0007484498746413548
5 1 0.09292779287969001
5 2 0.017892341209922523
5 3 -0.0014350915717298322
5 4 -2.1196915715902967e-07
5 5 0.4609523067698421
5 6 1.0860199524929927e-06
5 7 -1.6674576027146687e-07
5 8 0.0014392799089667312
5 9 -1.3940764347600878
5 10 -0.09062989786004298
5 11 -1.2827715828063102e-06
5 12 -1.1459696186118734e-07
5 13 5.022758688394468e-07
5 14 4.630697448085633e-05
5 15 -0.0028741719412693264
5 16 0.026399016530779595
5 17 -0.5317554425174863
5 18 -0.001009741875214983
5 19 4.0938164831173706e-07
5 20 -1.1373999636001195e-06

6 0 -0.11346554986988346
6 1 -0.0025569675541965713
6 2 1.5276034303159335e-06
6 3 -12.341238269970223
6 4 -9.376800924867159e-08
6 5 -0.00024700805802500375
6 6 20.27835081914728
6 7 -7.927909905676486e-08
6 8 -2.612450293811854e-07
6 9 -7.75610695287788e-06
6 10 0.010619348658832134
6 11 77.85244127788373
6 12 -5.442167618975312e-08
6 13 4.7798773655016415e-08
6 14 -5.163628699096185e-09
6 15 -7.027141233624961e-08
6 16 3.6905461127836365e-07
6 17 5.4749426881232845e-06
6 18 0.0002874065828677771
6 19 -0.01609206714920176
6 20 72.85577083000146

7 0 -3.180122875778594e-05
7 1 -0.00461004574830874
7 2 -0.007494216090980885
7 3 -0.0005569211455478428
7 4 0.12041193145996544
7 5 -0.003622888878455363
7 6 -2.2003973596394552e-06
7 7 0.5012289437719342
7 8 -0.003802837148146532
7 9 -0.0001741859436709113
7 10 1.6051974203559216e-05
7 11 6.229730743960108e-06
7 12 -0.12051994315169083
7 13 -0.03373999214666675
7 14 -0.00020573231131610766
7 15 1.2695878158760803e-05
7 16 -3.971242233974718e-05
7 17 -1.7145910481352956e-05
7 18 5.845968797718091e-06
7 19 4.764819607649582e-06
7 20 1.976216473384808e-05

8 0 -8.928299523680215e-07
8 1 -0.010593691369198204
8 2 0.09292562319204828
8 3 -5.486972414058901e-07
8 4 0.01789232792672059
8 5 -0.0014360141611215662
8 6 9.98079352159714e-10
8 7 -1.9530868933356e-07
8 8 0.46099576370370576
8 9 1.1244951692651371e-06
8 10 2.3285224413468397e-09
8 11 2.6707447134179495e-09
8 12 -1.2433987920349921e-07
8 13 0.0014372505144192031
8 14 -1.395567729976591
8 15 -0.09059902284889096
8 16 4.195829488950419e-08
8 17 -5.637245625749672e-09
8 18 1.18111878941528e-09
8 19 9.711877784359386e-10
8 20 5.776385115999344e-09

9 0 -1.973946220159871e-06
9 1 0.002454717380345122
9 2 -0.00012700111510410283
9 3 1.5192725807800594e-06
9 4 2.931402360319144e-06
9 5 1.3954623080019233
9 6 5.536092835619544e-05
9 7 1.63746799778072e-06
9 8 -3.6090943969474726e-05
9 9 0.46628603937495416
9 10 0.0025402127081006845
9 11 5.352100267548008e-05
9 12 1.1238923948558718e-06
9 13 -1.1581363970982916e-06
9 14 -1.1490976388303882e-06
9 15 0.004551246242098227
9 16 -2.602001817015658
9 17 -0.1484068210245036
9 18 2.843612630857018e-05
9 19 5.971850219071448e-08
9 20 6.688270480517203e-05

10 0 0.00025328543465292445
10 1 -0.0005006198669437336
10 2 -3.278506087584018e-08
10 3 0.0027459276910342056
10 4 -1.9694001191419115e-10
10 5 0.09057258231278827
10 6 -0.004470585766193715
10 7 -1.6728948346480627e-10
10 8 -2.873036029660013e-09
10 9 3.506042605837747e-07
10 10 0.3935078200771469
10 11 -5.13836405338943e-07
10 12 -1.1484660351158895e-10
10 13 9.949819638068328e-11
10 14 -8.684146959763967e-11
10 15 4.859330932144982e-09
10 16 -4.020201302282963e-08
10 17 0.007505329121490218
10 18 -3.806955984752952
10 19 -0.23599580259359013
10 20 -6.705095067072284e-06

11 0 -0.08014825207772862
11 1 -0.0009941903116771982
11 2 -8.325029747815936e-07
11 3 -2.8351222641875466
11 4 5.78001646193931e-08
11 5 -6.960400436240174e-05
11 6 -25.8514092902745
11 7 4.913949040443218e-08
11 8 9.710526555849151e-08
11 9 -2.2590580481084964e-06
11 10 -0.0006132132418732056
11 11 39.01666177485931
11 12 3.3736181795650446e-08
11 13 -2.9361607191754795e-08
11 14 1.655043618600652e-09
11 15 -2.466090077582952e-08
11 16 7.82492102021001e-08
11 17 -2.8207433249814476e-07
11 18 -1.6437589740819732e-05
11 19 0.025029571133880896
11 20 153.20533436251554

12 0 -2.2979662992889472e-05
12 1 -0.003606891359096576
12 2 -0.005813411124581443
12 3 -0.00040225047038963197
12 4 -0.006889531081745868
12 5 -0.00262510589818081
12 6 -1.5884650368756177e-06
12 7 0.12116651617978691
12 8 -0.0032207929583343135
12 9 -0.00012599369976149433
12 10 1.1594051442862893e-05
12 11 4.500940956915214e-06
12 12 0.5014866621502423
12 13 -0.0036151994061552873
12 14 -0.00016061860648603128
12 15 9.409041334014012e-06
12 16 -2.8660691281989245e-05
12 17 -1.2384701176052962e-05
12 18 4.222406373679757e-06
12 19 3.4415170108712247e-06
12 20 1.4275597651778823e-05

13 0 4.912878181052617e-09
13 1 -6.750968011940614e-05
13 2 -0.010590736725256072
13 3 9.518162271223894e-09
13 4 0.09298922919266217
13 5 -4.999832435993463e-07
13 6 4.018181728918633e-11
13 7 0.017888538339843756
13 8 -0.0014363041217946443
13 9 9.390523196460003e-11
13 10 -2.676506562181089e-10
13 11 -9.385502897438359e-11
13 12 -9.353940676837512e-08
13 13 0.5001934658268847
13 14 1.0560823479580302e-06
13 15 -1.1271220124249693e-09
13 16 9.920391478533898e-10
13 17 2.493884021844483e-10
13 18 -9.647550008848956e-11
13 19 -7.86051227966929e-11
13 20 -3.1336009373585523e-10

14 0 -4.863347597184188e-09
14 1 8.560605946688304e-05
14 2 0.002471299265838266
14 3 7.68472551957087e-08
14 4 -0.00012775895491475334
14 5 -1.3822070018777542e-05
14 6 1.5229553043872215e-08
14 7 2.979338249232355e-06
14 8 1.3955231565797592
14 9 -2.086591948163327e-06
14 10 -1.2703062131064335e-07
14 11 1.50526505163919e-08
14 12 1.373961371825255e-06
14 13 -3.598750091675365e-05
14 14 0.5392441990231616
14 15 0.0025377378778686063
14 16 6.281829100577991e-08
14 17 -7.320725186703679e-07
14 18 -2.1481974664990422e-09
14 19 -6.159020715952127e-10
14 20 1.7646223030920087e-08

15 0 -7.205752382760212e-07
15 1 0.00025469182482391704
15 2 -0.0005054221014547774
15 3 -4.605000989683079e-07
15 4 -4.267590491410206e-08
15 5 0.0027469097857295895
15 6 1.7085853122381644e-09
15 7 -3.3412071499923745e-10
15 8 0.09052814592581021
15 9 -0.004467196016925684
15 10 9.702416662614759e-09
15 11 1.6671518337213274e-09
15 12 -2.2864755647801614e-10
15 13 -2.118477109657818e-09
15 14 6.429007935978681e-07
15 15 0.5001909398944677
15 16 2.828673211126645e-06
15 17 4.9422192520807716e-08
15 18 8.346583064274236e-11
15 19 -2.081326439992771e-11
15 20 2.0426540632004446e-09

16 0 1.0554762299264547e-06
16 1 0.0006033682447454149
16 2 -2.7289194160331502e-05
16 3 -1.7036485695326736e-06
16 4 -4.604254956060929e-07
16 5 0.007361605979995437
16 6 -2.8765341120627473e-06
16 7 -3.151083873043125e-08
16 8 2.4732242204913725e-07
16 9 2.600380994070478
16 10 -5.7089042817016935e-05
16 11 -2.7775465009150537e-06
16 12 -2.1522263844134877e-08
16 13 8.922795573301642e-08
16 14 -3.307165365021006e-09
16 15 -0.00012988156406715538
16 16 0.5730050916625637
16 17 0.004238984013279115
16 18 -6.398792081482003e-07
16 19 -2.0745106040003512e-09
16 20 -3.467861967264525e-06

17 0 -1.038186276335508e-05
17 1 0.0005165586856961449
17 2 3.391841221410062e-06
17 3 1.5927542333754663e-06
17 4 -5.044434879070402e-10
17 5 0.5359062191294519
17 6 -2.243052505355379e-06
17 7 -4.5729184924965614e-10
17 8 -2.3026505052407132e-08
17 9 0.16319089512284776
17 10 -0.007497097466724925
17 11 -1.3773517957347087e-09
17 12 -3.139459531784542e-10
17 13 2.621418785395555e-10
17 14 -7.246766877224325e-10
17 15 3.528847132280366e-08
17 16 7.54833185284177e-07
17 17 0.5001992007094525
17 18 4.60133390719715e-06
17 19 -1.1571722454178286e-08
17 20 -2.6760270428001246e-09

18 0 3.013677603472663e-06
18 1 -0.00017368687203898493
18 2 -3.320407341003432e-07
18 3 -2.71244053662225e-05
18 4 1.316884948189138e-08
18 5 -0.0015192315245347813
18 6 5.229902351776034e-06
18 7 1.1183894595503096e-08
18 8 1.57490945771542e-08
18 9 1.0648600863499974e-05
18 10 3.8069535242352606
18 11 8.23028031967164e-05
18 12 7.677943995792524e-09
18 13 -6.701260343000844e-09
18 14 1.334054309735716e-10
18 15 2.114237144059124e-08
18 16 -2.0500089654157314e-07
18 17 -0.00021074186607213983
18 18 0.6067304362416253
18 19 0.006610124732971086
18 20 6.924311460027706e-05

19 0 -3.8062470599385716e-05
19 1 -0.0001523155969736029
19 2 -1.8289164601515307e-09
19 3 0.0009438887068363743
19 4 1.2267614466639558e-10
19 5 -1.8739120124381097e-07
19 6 0.006389353517659577
19 7 1.0415266073632017e-10
19 8 2.4874315363867025e-10
19 9 -1.4440585766803797e-10
19 10 0.23581105863912996
19 11 -0.010536387811877273
19 12 7.150263360364557e-11
19 13 -6.238498148265237e-11
19 14 4.527455180671098e-12
19 15 -6.873873056753528e-12
19 16 -3.6558280733291526e-11
19 17 -1.4508924738415201e-08
19 18 1.6724941162125849e-06
19 19 0.5001912231015536
19 20 2.952327720018164e-06

20 0 -0.055335490987343965
20 1 -0.0006738714971114624
20 2 9.304433320317373e-08
20 3 -0.890095976534768
20 4 -6.071242398012178e-09
20 5 -5.2794618355376556e-05
20 6 -6.473555377610955
20 7 -5.173644617839181e-09
20 8 -2.879714547272768e-08
20 9 -1.6920777311277708e-06
20 10 -9.80272718570835e-05
20 11 -53.49606801075413
20 12 -3.551821115289858e-09
20 13 3.1115270593172464e-09
20 14 -6.081753019673566e-10
20 15 -1.730453972966765e-08
20 16 7.705273000403067e-08
20 17 -3.6980707096950956e-08
20 18 -2.690364456683664e-06
20 19 -0.0014179123422089247
20 20 69.56329809443156



==> Figures/daubechies/AdaubT.dat <==
0 0 0.005513382124024356
0 1 0.004853078255418854
0 2 -0.0005568326898311503
0 3 0.41766927068437815
0 4 0.00013925136315234713
0 5 -0.001601331492337923
0 6 1.0068486927693265
0 7 0.00021891771227289508
0 8 1.3786974364934165e-05
0 9 -3.486231431153243e-05
0 10 -0.0004024945642408606
0 11 1.4053540654776489
0 12 -6.361973131344036e-05
0 13 -7.219216001377357e-06
0 14 1.7545705189476268e-07
0 15 1.6956945465595873e-06
0 16 -1.3850031316749926e-06
0 17 1.692326940803585e-05
0 18 -1.4434235724008388e-05
0 19 -5.369612138327805e-06
0 20 1.882125553770737

1 0 -0.0052047075336579636
1 1 5.64904849560208
1 2 -3.762422923173075
1 3 -0.06552077746215174
1 4 0.9022743862247715
1 5 -0.4007999169073988
1 6 2.833696084922168e-05
1 7 1.2602068527440409
1 8 0.07063073764868008
1 9 -0.020129057857037894
1 10 0.000548891604676457
1 11 0.0003253499199413113
1 12 -0.34984958940943045
1 13 -0.04269924026835275
1 14 0.001181088685317383
1 15 -0.0015442932334771196
1 16 -0.004507345597152105
1 17 -0.0015238741867157016
1 18 0.0004175245885802795
1 19 0.0003130042307631149
1 20 0.0011381446411480175

2 0 -0.0001978781555195546
2 1 19.07897440988631
2 2 10.3089458331741
2 3 -0.0008130849248499166
2 4 -8.854199742210145
2 5 -0.13624478068777884
2 6 2.984496870273257e-06
2 7 -0.14723054972160554
2 8 -0.8001662250293602
2 9 -0.0013217412679402951
2 10 7.294376280668326e-06
2 11 8.366477678836348e-06
2 12 -1.0614653889216683
2 13 0.14214251907635864
2 14 -0.04006825078802259
2 15 0.0010496381204015747
2 16 5.7955988039767105e-05
2 17 -2.3530295870925802e-05
2 18 5.202419837287893e-06
2 19 3.898322904356321e-06
2 20 2.008265874539554e-05

3 0 0.007585800082310738
3 1 0.08249198786037132
3 2 -1.244168941173183e-05
3 3 11.434314880437594
3 4 2.8534332094406114e-06
3 5 0.006813027911772792
3 6 40.637445024598065
3 7 4.120756382185341e-06
3 8 4.376643041572673e-06
3 9 0.00016739822780142144
3 10 -0.009275661607114625
3 11 39.01924761137689
3 12 -1.1565397108436576e-06
3 13 -1.4549278531106944e-07
3 14 7.799703802031374e-08
3 15 2.9634710633539834e-06
3 16 -7.626680941103842e-06
3 17 -1.1209971002246582e-05
3 18 -0.00023272729350853574
3 19 -0.0018073178709103722
3 20 48.67833592309208

4 0 -0.0001247236229769747
4 1 19.45060776277997
4 2 36.8223176645848
4 3 -0.0015156590831867439
4 4 18.86263098551567
4 5 -0.010821024011956292
4 6 7.212070722010255e-07
4 7 -20.284492615326343
4 8 -0.2701241129823464
4 9 -0.0004782431284621988
4 10 1.2708669171316377e-05
4 11 7.634256503232557e-06
4 12 -5.032469209335389
4 13 -1.6037124158046223
4 14 -0.0026436302757576096
4 15 -2.2165522408849885e-05
4 16 -0.0001029248596549268
4 17 -3.527518501499607e-05
4 18 9.659043429250552e-06
4 19 7.241009273905873e-06
4 20 2.647711869588767e-05

5 0 0.0015818931336160752
5 1 0.2211770020895208
5 2 0.07274883546071778
5 3 -0.0030298401817525763
5 4 -7.142697995765265e-06
5 5 -0.06748332102442611
5 6 1.7568989566921747e-06
5 7 -2.7508908098228648e-05
5 8 0.006073887980835355
5 9 -2.408637935163035
5 10 -0.14543677655576812
5 11 -1.287722383591447e-06
5 12 9.739043935013108e-06
5 13 4.349531415145366e-06
5 14 0.0001498617474962293
5 15 -0.007640138056799703
5 16 0.046632422107597604
5 17 -0.8783883048988351
5 18 -0.0012182008568204002
5 19 5.025955787729415e-07
5 20 -1.1373029627779854e-06

6 0 -0.10455980114006455
6 1 -0.005927341613039999
6 2 4.4477681782532436e-05
6 3 -12.61648015965694
6 4 -1.061869173373919e-05
6 5 -0.0005192952188972723
6 6 19.778608668739285
6 7 -1.4676144256737069e-05
6 8 -1.1225537073252727e-06
6 9 -1.2490736474961935e-05
6 10 0.014396026379469764
6 11 78.13433769037276
6 12 4.055991834449573e-06
6 13 4.990470406211347e-07
6 14 -1.9505641704331137e-08
6 15 -1.9036405592322752e-07
6 16 6.167301961463009e-07
6 17 9.153616906263293e-06
6 18 0.00035533148049530816
6 19 -0.018373963997257207
6 20 72.85018758805435

7 0 -9.306542451894692e-05
7 1 25.056988423516206
7 2 37.20211481023316
7 3 -0.0011329042589617595
7 4 71.3358459968143
7 5 -0.009856204551470448
7 6 5.49481459800047e-07
7 7 34.3399719766201
7 8 -0.019437067500229305
7 9 -0.00037194005492397923
7 10 9.50165577098593e-06
7 11 5.723405018626799e-06
7 12 -46.73952721345172
7 13 -0.5383838429351822
7 14 -0.0008964225120313659
7 15 -2.856924899381049e-06
7 16 -7.539685023238818e-05
7 17 -2.645120271124826e-05
7 18 7.219800051637074e-06
7 19 5.4124028833120804e-06
7 20 1.9814091984058493e-05

8 0 -3.220874743795912e-06
8 1 -0.04841929067279836
8 2 0.44235667544085144
8 3 -2.033963054107362e-06
8 4 0.14553288829061364
8 5 -0.006061710698320166
8 6 1.5686524033823025e-09
8 7 3.8646422697561776e-05
8 8 -0.1349499018095075
8 9 3.5819518985683447e-06
8 10 4.2302368245574105e-10
8 11 2.5674785318575955e-09
8 12 3.1810574656087644e-05
8 13 0.012133573495732044
8 14 -4.822775198729295
8 15 -0.29079363236398426
8 16 7.868047268413842e-08
8 17 -8.504959422911764e-09
8 18 1.4590011331666617e-09
8 19 1.103179786520271e-09
8 20 5.7870946789852536e-09

9 0 -1.26660666024695e-05
9 1 0.006180403883150068
9 2 -0.0024398481637776647
9 3 9.342048127123426e-06
9 4 0.00029347074463750237
9 5 2.4109847643386
9 6 5.579120839880882e-05
9 7 0.0003156823155577096
9 8 -0.00014991515360440703
9 9 -0.06752404121238324
9 10 0.004076465377764739
9 11 5.351209102966005e-05
9 12 -7.91529584493883e-05
9 13 -1.185509347743822e-05
9 14 -3.5844350019255543e-06
9 15 0.012347701997122802
9 16 -4.824083078851149
9 17 -0.2661963444106614
9 18 3.431369226390768e-05
9 19 6.716781289302996e-08
9 20 6.688843449261975e-05

10 0 0.00033811700340802796
10 1 -0.0002870014768808642
10 2 -3.7431331475617466e-08
10 3 0.003646670510835377
10 4 -2.215021143853309e-08
10 5 0.14536588252078764
10 6 -0.006066078645547854
10 7 -3.091454208275884e-08
10 8 -1.2170664754158474e-08
10 9 5.241941298844957e-07
10 10 -0.13496823396045282
10 11 1.6071525286577263e-07
10 12 8.579197037598244e-09
10 13 1.0415116782227852e-09
10 14 -2.8647707228196777e-10
10 15 1.2920811081201548e-08
10 16 -7.245136105843264e-08
10 17 0.012135655902361098
10 18 -4.822776099404565
10 19 -0.29079360334022947
10 20 -6.711022983829778e-06

11 0 -0.07724054460207823
11 1 -0.0017728977345722369
11 2 -2.694161040260269e-05
11 3 -2.828016049617858
11 4 6.472229372457051e-06
11 5 -0.0001473004055452064
11 6 -26.132415171690184
11 7 9.073366242477764e-06
11 8 4.241682677693406e-07
11 9 -3.6925398744320023e-06
11 10 -0.0008349793653449131
11 11 38.51731439807015
11 12 -2.522864235391287e-06
11 13 -3.0701186051159347e-07
11 14 6.9103963367356825e-09
11 15 -7.026020670644116e-08
11 16 1.2581173483081947e-07
11 17 -3.6067408919017713e-07
11 18 -2.029749749525547e-05
11 19 0.028809914999680778
11 20 153.48263981956904

12 0 -6.724097340961513e-05
12 1 34.40601889993821
12 2 49.180037850028484
12 3 -0.000818269142888445
12 4 73.16371068497345
12 5 -0.007152943270318027
12 6 3.9770191477959354e-07
12 7 140.892479886488
12 8 -0.017745080260780716
12 9 -0.00026892084472990155
12 10 6.862962780431334e-06
12 11 4.135232456180746e-06
12 12 65.77578042761016
12 13 -0.03671369158182504
12 14 -0.0006872435388349737
12 15 -1.7815041214831044e-06
12 16 -5.4427798740919555e-05
12 17 -1.9106128912886564e-05
12 18 5.214692357937497e-06
12 19 3.909251165413762e-06
12 20 1.4313103097394183e-05

13 0 4.866959548231895e-08
13 1 -0.0009713950062984491
13 2 -0.0965371994576306
13 3 2.126189095246842e-08
13 4 0.8853757609345871
13 5 -3.947527597708578e-06
13 6 -5.264361824678738e-12
13 7 0.2908068914561358
13 8 -0.012123315078103122
13 9 1.9170169453996627e-09
13 10 -1.613292748458113e-10
13 11 -8.551469442362275e-11
13 12 0.00015489040156686806
13 13 2.6141950490504347e-05
13 14 6.912552936109492e-06
13 15 -1.0088925180741657e-08
13 16 1.6841060889136803e-09
13 17 3.805750890789711e-10
13 18 -1.1914868689854391e-10
13 19 -8.928826959293628e-11
13 20 -3.1422068845469556e-10

14 0 1.026969022948801e-08
14 1 0.004947138011576816
14 2 0.01220481462186106
14 3 1.6530748144636334e-07
14 4 -0.005198749063743124
14 5 -1.1982633535009845e-05
14 6 1.494958804525569e-08
14 7 0.00011126850839555426
14 8 4.82257827693869
14 9 -3.5576590513433796e-06
14 10 -2.0174905748500245e-07
14 11 1.511416029252795e-08
14 12 -0.00022460947085020146
14 13 -0.0002989637963339771
14 14 0.1349579452435034
14 15 0.008145525442922106
14 16 1.0141140431457372e-07
14 17 -1.2095665758034122e-06
14 18 -2.6134084648626364e-09
14 19 -6.995667539153442e-10
14 20 1.7639647835009177e-08

15 0 -1.9065236973641468e-06
15 1 0.0008640240033387863
15 2 -0.0005856782410225217
15 3 -1.2714565284276249e-06
15 4 -5.475235167666394e-07
15 5 0.007294816490200071
15 6 1.7073398803569126e-09
15 7 -9.824941113582782e-08
15 8 0.2905657941693993
15 9 -0.012124276511242545
15 10 1.5640542865904144e-08
15 11 1.6691669085917087e-09
15 12 3.6890062037685946e-09
15 13 -1.7181500116743217e-08
15 14 2.0578192530568608e-06
15 15 5.63100489398426e-07
15 16 7.01371179951674e-06
15 17 8.060081510517963e-08
15 18 9.997143866300968e-11
15 19 -2.3648005258210163e-11
15 20 2.0425347767009772e-09

16 0 2.344280247447669e-06
16 1 0.0011357458808671892
16 2 6.90194262107137e-05
16 3 -3.35497974567992e-06
16 4 -3.6783354760912755e-05
16 5 0.020889316289439904
16 6 -2.897965776188761e-06
16 7 -1.1402572933154434e-05
16 8 6.908043727038028e-07
16 9 4.821259530241464
16 10 -9.16004470107875e-05
16 11 -2.777210803703352e-06
16 12 -4.402001772154231e-07
16 13 8.37298302932384e-07
16 14 -4.717027170084893e-08
16 15 -0.0003516291301880774
16 16 0.13499732691127078
16 17 0.00759214644161572
16 18 -7.721317111164172e-07
16 19 -2.3359037095110113e-09
16 20 -3.468147413163177e-06

17 0 -1.6902620690658974e-05
17 1 0.000786643302304827
17 2 5.415790634624186e-06
17 3 4.51443782637103e-06
17 4 -5.810691039691159e-08
17 5 0.8858331932847385
17 6 -3.6105171628976696e-06
17 7 -8.40959501261917e-08
17 8 -9.727806973674482e-08
17 9 0.2906026015398076
17 10 -0.01212231674923863
17 11 -1.3640753295754396e-09
17 12 2.3603220548369455e-08
17 13 2.7612294857959757e-09
17 14 -2.357327161678692e-09
17 15 9.334610513073078e-08
17 16 1.3469468331190949e-06
17 17 1.3976339127564844e-05
17 18 7.036974353531713e-06
17 19 -1.4256803209167989e-08
17 20 -2.677335812944068e-09

18 0 3.2778527211253167e-06
18 1 -0.00021535655206208226
18 2 -6.7210593426873046e-06
18 3 -3.476429291666269e-05
18 4 1.4790711149060754e-06
18 5 -0.002842787050074565
18 6 2.1101006523211262e-05
18 7 2.066350831495003e-06
18 8 6.954609427610409e-08
18 9 1.8393355807269873e-05
18 10 4.822777245245407
18 11 8.269367405752708e-05
18 12 -5.736974260940858e-07
18 13 -7.003512177937387e-08
18 14 7.945313432256247e-10
18 15 5.561843156576079e-08
18 16 -3.62495187942728e-07
18 17 -0.00034015227376023224
18 18 0.13496793326438714
18 19 0.008145242419478177
18 20 6.923324834370833e-05

19 0 -4.5231821446781874e-05
19 1 -0.00017292980765730895
19 2 -5.745396273749883e-08
19 3 0.0010934237700296631
19 4 1.3778242056827318e-08
19 5 -2.967507889124317e-07
19 6 0.0072898353443240594
19 7 1.9244131180867907e-08
19 8 1.0784667650195629e-09
19 9 -3.1465355668639127e-10
19 10 0.2905658160452211
19 11 -0.012131338028247474
19 12 -5.342405130796031e-09
19 13 -6.52042487476002e-10
19 14 1.8033999659092397e-11
19 15 -2.36998348530164e-11
19 16 -6.843177617085194e-11
19 17 -2.34587821844161e-08
19 18 2.058757127373936e-06
19 19 5.650019137616817e-07
19 20 3.6351267966719635e-06

20 0 -0.054968414938895295
20 1 -0.0013615990738460061
20 2 2.860699316518257e-06
20 3 -0.8924256666104314
20 4 -6.836020695608547e-07
20 5 -0.00011138814097505072
20 6 -6.471045578966893
20 7 -9.558237401327118e-07
20 8 -1.2145022623464675e-07
20 9 -2.7315970553033427e-06
20 10 -0.0001360432817308735
20 11 -53.77634356843629
20 12 2.6541718042659215e-07
20 13 3.24917450509285e-08
20 14 -2.1123742515607007e-09
20 15 -4.7402450569888863e-08
20 16 1.281868212638638e-07
20 17 1.3374597970497143e-08
20 18 -3.3071735870533917e-06
20 19 -0.001634742454923556
20 20 69.04517499357009



==> Figures/daubechies/Daubechies_frame.csv <==
x,phi_0,phi_1,phi_2,psi1_0,psi1_1,psi1_2,psi2_0,psi2_1,psi2_2,psi2_3,psi2_4,psi2_5
0.0,0.007592346152976409,0.0,0.0,0.08033702034375274,0.011909595802754963,6.300998322463058e-05,0.1264654137899042,-0.004088852640083854,0.00039049647832281836,0.0,0.0,0.0
1.0,0.011992523967407024,0.0,0.0,0.06446984684843174,0.009895595615769368,0.0007515630616403111,0.09117413177716863,-0.0029599390370404544,-0.00039458454146555546,-0.0,-0.0,-0.0
2.0,0.01830893751118573,0.0,0.0,0.041920481123866406,0.007543634021360529,0.0005017174435075689,0.017178691879222538,-0.0019503132522810075,0.00038510640269860327,0.0,0.0,0.0
3.0,0.027109993658339264,0.0,0.0,0.01214716951971258,0.004619256897344143,-0.0003504343939118471,-0.08499717310354164,0.002388610491123262,-0.0004030554556443042,-0.0,-0.0,-0.0
4.0,0.0390252599980988,0.0,0.0,-0.023126870625755837,-0.0001799354626885223,-0.0003799624456680781,-0.1821754479579749,0.006559637776408205,0.00037272851020658516,0.0,0.0,0.0
5.0,0.05471878974853999,0.0,0.0,-0.06010207748320106,-0.006524783236903523,8.391271265376236e-05,-0.24284035857546432,0.012735541253744676,-0.0004166563875612004,-0.0,-0.0,-0.0
6.0,0.07484088951403668,0.0,0.0,-0.09592431236759603,-0.012799211933701848,-0.0003741544549372843,-0.23340405075157394,0.01581916145449026,0.00036483057301482284,0.0,0.0,0.0
7.0,0.09996401186880657,0.0,0.0,-0.12881749461678102,-0.01877774159019845,-0.0014344807958197399,-0.14228197984291513,0.01684271190663781,-0.00040632726817935763,-0.0,-0.0,-0.0
8.0,0.13052762514950753,0.0,0.0,-0.15552567087521846,-0.025296188022250313,-0.0016745728235167145,0.023440674252195502,0.0106683095425871,0.000414488174559726,0.0,0.0,0.0
9.0,0.16679657046055363,0.0,0.0,-0.17171406429448358,-0.03160198855431161,-0.0013650729007399507,0.21574630307455042,-0.00025446717168600106,-0.00029701765515247226,-0.0,-0.0,-0.0
10.0,0.2088024696932478,0.0,0.0,-0.1750202681910209,-0.0357351832711627,-0.0018666111540465008,0.3691611391887215,-0.01810081910432874,0.0005985033864979524,0.0,0.0,0.0
11.0,0.2562482571882348,0.0,0.0,-0.16504158704284694,-0.03727411397452565,-0.0028538705979476264,0.41242215049803144,-0.035774212177406235,-5.258808207351664e-05,-0.0,-0.0,-0.0
12.0,0.3084071074112264,2.4876747149081547e-07,0.0,-0.1406678860832036,-0.03705994555515786,-0.0028912554290757854,0.30567754181281354,-0.050537180835966436,0.0008517758580713238,0.0003939783074117416,0.0,0.0
13.0,0.36406459204214103,-9.533930767690182e-07,0.0,-0.10060855278757294,-0.03452379229366617,-0.0021950580358589887,0.047416500187177635,-0.052410677624912784,8.910957284119191e-05,-0.00039347019177570945,-0.0,-0.0
14.0,0.42151062338277717,5.040015126200636e-08,0.0,-0.04662781903286385,-0.028030848966922574,-0.002092992964990091,-0.2868313971511153,-0.03964160677385379,0.0007095356130875436,0.0003930140784457637,0.0,0.0
15.0,0.47855970386292546,3.718316247394897e-06,0.0,0.01657505971931233,-0.017663263773187412,-0.0022875365551510663,-0.5638747420341104,-0.007073450526651212,-0.0005373480438562482,-0.0003926412463025904,-0.0,-0.0
16.0,0.5326155564237974,1.478182242465156e-05,0.0,0.08444340710516093,-0.005001684833782649,-0.0013790797261258756,-0.6256312207842822,0.03756543298034782,-0.0005291343045946067,0.00039214939663808317,0.0,0.0
17.0,0.5808219690814921,5.0765130121537154e-05,0.0,0.15255567391994262,0.00956592778968412,0.00040314436258614,-0.3859808393607015,0.08649588558977143,-0.0023682035981988,-0.00039242489848281484,-0.0,-0.0
18.0,0.6202725921826288,0.00014497163603030417,0.0,0.21410731981965925,0.026562772398612714,0.0016890026758866084,0.1283485623935064,0.12009370213806335,-0.002639786809729407,0.00039049647832281836,0.0,0.0
19.0,0.6481771942729644,0.0003498091071864744,0.0,0.2610363448708958,0.04469184527404978,0.0026732350015255413,0.6818528702652852,0.1264654137899042,-0.004088852640083854,-0.00039458454146555546,0.0,0.0
20.0,0.661950812756206,0.0007480865319083553,0.0,0.2878694295911514,0.061161827245263145,0.0046383643538256344,0.8938537859400735,0.09117413177716863,-0.0029599390370404544,0.00038510640269860327,0.0,0.0
21.0,0.6593375561883702,0.0014659496565196484,-0.0,0.2916264993286969,0.07459136996321226,0.007249723064586955,0.4682195754723202,0.017178691879222538,-0.0019503132522810075,-0.0004030554556443042,-0.0,-0.0
22.0,0.6386673411603332,0.0026791706624441345,-0.0,0.26874402550928356,0.08491907115962193,0.009005387582603894,-0.3667911290462696,-0.08499717310354164,0.002388610491123262,0.00037272851020658516,-0.0,-0.0
23.0,0.5991594536139049,0.004619721676604856,-0.0,0.2161466626722748,0.09070851316523264,0.009935223879164914,-0.9247816998915046,-0.1821754479579749,0.006559637776408205,-0.0004166563875612004,-0.0,-0.0
24.0,0.5411156614099768,0.007592346152976409,-0.0,0.1355671156695533,0.08942455167640391,0.011185836337154932,-0.6515122547305703,-0.24284035857546432,0.012735541253744676,0.00036483057301482284,-0.0,-0.0
25.0,0.4660010352991291,0.011992523967407024,-0.0,0.03352852882248664,0.08033702034375274,0.012353337841131904,0.16349125330348013,-0.23340405075157394,0.01581916145449026,-0.00040632726817935763,-0.0,-0.0
26.0,0.37650092551498937,0.01830893751118573,-0.0,-0.08232166082238064,0.06446984684843174,0.011909595802754963,0.6944854832320185,-0.14228197984291513,0.01684271190663781,0.000414488174559726,-0.0,-0.0
27.0,0.27647599268140377,0.027109993658339264,0.0,-0.20282042598276528,0.041920481123866406,0.009895595615769368,0.45124245625628395,0.023440674252195502,0.0106683095425871,-0.00029701765515247226,-0.0,-0.0
28.0,0.17063560797739885,0.0390252599980988,0.0,-0.313900137275963,0.01214716951971258,0.007543634021360529,-0.15017575967595184,0.21574630307455042,-0.00025446717168600106,0.0005985033864979524,0.0,0.0
29.0,0.06401827252561121,0.05471878974853999,0.0,-0.3987196538321344,-0.023126870625755837,0.004619256897344143,-0.42507669987639735,0.3691611391887215,-0.01810081910432874,-5.258808207351664e-05,0.0,0.0
30.0,-0.03835661755059659,0.07484088951403668,0.0,-0.4442190301691565,-0.06010207748320106,-0.0001799354626885223,-0.1795593276084256,0.41242215049803144,-0.035774212177406235,0.0008517758580713238,0.0,0.0
31.0,-0.1315403443029199,0.09996401186880657,0.0,-0.44238807873858393,-0.09592431236759603,-0.006524783236903523,0.15132366902042874,0.30567754181281354,-0.050537180835966436,8.910957284119191e-05,0.0,0.0
32.0,-0.21075014218563565,0.13052762514950753,0.0,-0.38655141316355324,-0.12881749461678102,-0.012799211933701848,0.20246175731753907,0.047416500187177635,-0.052410677624912784,0.0007095356130875436,0.0003939783074117416,0.0
33.0,-0.27178876535006685,0.16679657046055363,-0.0,-0.27292966892002746,-0.15552567087521846,-0.01877774159019845,0.0207993982270085,-0.2868313971511153,-0.03964160677385379,-0.0005373480438562482,-0.00039347019177570945,0.0
34.0,-0.31155491808412594,0.2088024696932478,-0.0,-0.10778248600195718,-0.17171406429448358,-0.025296188022250313,-0.09943748701207283,-0.5638747420341104,-0.007073450526651212,-0.0005291343045946067,0.0003930140784457637,-0.0
35.0,-0.3283089584045779,0.2562482571882348,-0.0,0.09075613882399307,-0.1750202681910209,-0.03160198855431161,-0.06475291292285892,-0.6256312207842822,0.03756543298034782,-0.0023682035981988,-0.0003926412463025904,-0.0
36.0,-0.32182399590742855,0.3084071074112264,-0.0,0.297585014153284,-0.16504158704284694,-0.0357351832711627,0.022362795578152465,-0.3859808393607015,0.08649588558977143,-0.002639786809729407,0.00039214939663808317,-0.0
37.0,-0.29367486756326316,0.36406459204214103,-0.0,0.48214278833609425,-0.1406678860832036,-0.03727411397452565,0.040578697351773683,0.1283485623935064,0.12009370213806335,-0.004088852640083854,-0.00039242489848281484,-0.0
38.0,-0.24736015791214502,0.42151062338277717,2.4876747149081547e-07,0.6064152687407913,-0.10060855278757294,-0.03705994555515786,0.009172972077518332,0.6818528702652852,0.1264654137899042,-0.0029599390370404544,0.00039049647832281836,-0.0
39.0,-0.18773913262408873,0.47855970386292546,-9.533930767690182e-07,0.6320500734274945,-0.04662781903286385,-0.03452379229366617,-0.015665622866452664,0.8938537859400735,0.09117413177716863,-0.0019503132522810075,-0.00039458454146555546,-0.0
40.0,-0.1200285449631263,0.5326155564237974,5.040015126200636e-08,0.5377530324046176,0.01657505971931233,-0.028030848966922574,-0.009399799432644074,0.4682195754723202,0.017178691879222538,0.002388610491123262,0.00038510640269860327,-0.0
41.0,-0.04923256408860428,0.5808219690814921,3.718316247394897e-06,0.33108123690076396,0.08444340710516093,-0.017663263773187412,0.0019801780713776256,-0.3667911290462696,-0.08499717310354164,0.006559637776408205,-0.0004030554556443042,0.0
42.0,0.019753479983477755,0.6202725921826288,1.478182242465156e-05,0.04672138135364719,0.15255567391994262,-0.005001684833782649,0.004906960949287249,-0.9247816998915046,-0.1821754479579749,0.012735541253744676,0.00037272851020658516,0.0
43.0,0.08209439684454918,0.6481771942729644,5.0765130121537154e-05,-0.25936049462768723,0.21410731981965925,0.00956592778968412,0.0006393251242758594,-0.6515122547305703,-0.24284035857546432,0.01581916145449026,-0.0004166563875612004,0.0
44.0,0.1334878534497651,0.661950812756206,0.00014497163603030417,-0.5160455136690587,0.2610363448708958,0.026562772398612714,-0.0012088995640527525,0.16349125330348013,-0.23340405075157394,0.01684271190663781,0.00036483057301482284,0.0
45.0,0.170640049365205,0.6593375561883702,0.0003498091071864744,-0.6539194111105054,0.2878694295911514,0.04469184527404978,-0.0007638219079331395,0.6944854832320185,-0.14228197984291513,0.0106683095425871,-0.00040632726817935763,0.0
46.0,0.19129255191425487,0.6386673411603332,0.0007480865319083553,-0.6329950175197893,0.2916264993286969,0.061161827245263145,0.000250364385621688,0.45124245625628395,0.023440674252195502,-0.00025446717168600106,0.000414488174559726,0.0
47.0,0.1943236646546866,0.5991594536139049,0.0014659496565196484,-0.4606887333461235,0.26874402550928356,0.07459136996321226,0.0002105486521363997,-0.15017575967595184,0.21574630307455042,-0.01810081910432874,-0.00029701765515247226,-0.0
48.0,0.18040742804697474,0.5411156614099768,0.0026791706624441345,-0.18648293176705438,0.2161466626722748,0.08491907115962193,3.534024994598797e-05,-0.42507669987639735,0.3691611391887215,-0.035774212177406235,0.0005985033864979524,-0.0
49.0,0.15247294786410615,0.4660010352991291,0.004619721676604856,0.11560577387557826,0.1355671156695533,0.09070851316523264,-7.369788768106129e-05,-0.1795593276084256,0.41242215049803144,-0.050537180835966436,-5.258808207351664e-05,-0.0
50.0,0.11495616187650792,0.37650092551498937,0.007592346152976409,0.3640992037801506,0.03352852882248664,0.08942455167640391,2.717475236533458e-06,0.15132366902042874,0.30567754181281354,-0.052410677624912784,0.0008517758580713238,-0.0
51.0,0.07234150213924381,0.27647599268140377,0.011992523967407024,0.49107539462897654,-0.08232166082238064,0.08033702034375274,-9.857210393956633e-06,0.20246175731753907,0.047416500187177635,-0.03964160677385379,8.910957284119191e-05,0.0003939783074117416
52.0,0.028439048209483748,0.17063560797739885,0.01830893751118573,0.4681963286126976,-0.20282042598276528,0.06446984684843174,2.4846787444957292e-05,0.0207993982270085,-0.2868313971511153,-0.007073450526651212,0.0007095356130875436,-0.00039347019177570945
53.0,-0.013357709727617687,0.06401827252561121,0.027109993658339264,0.31907660077809236,-0.313900137275963,0.041920481123866406,-2.6181663123159457e-05,-0.09943748701207283,-0.5638747420341104,0.03756543298034782,-0.0005373480438562482,0.0003930140784457637
54.0,-0.049956959846250606,-0.03835661755059659,0.0390252599980988,0.10433671152598221,-0.3987196538321344,0.01214716951971258,2.9740271650217467e-05,-0.06475291292285892,-0.6256312207842822,0.08649588558977143,-0.0005291343045946067,-0.0003926412463025904
55.0,-0.07902767245843768,-0.1315403443029199,0.05471878974853999,-0.10619029803670677,-0.4442190301691565,-0.023126870625755837,-3.5282723520193965e-05,0.022362795578152465,-0.3859808393607015,0.12009370213806335,-0.0023682035981988,0.00039214939663808317
56.0,-0.09912464211943281,-0.21075014218563565,0.07484088951403668,-0.25327118207354765,-0.44238807873858393,-0.06010207748320106,4.0379343648418486e-05,0.040578697351773683,0.1283485623935064,0.1264654137899042,-0.002639786809729407,-0.00039242489848281484
57.0,-0.1091293407417188,-0.27178876535006685,0.09996401186880657,-0.3005746170069993,-0.38655141316355324,-0.09592431236759603,-4.518439622166291e-05,0.009172972077518332,0.6818528702652852,0.09117413177716863,-0.004088852640083854,0.00039049647832281836
58.0,-0.10814004118833281,-0.31155491808412594,0.13052762514950753,-0.24668189861727713,-0.27292966892002746,-0.12881749461678102,4.976630486996789e-05,-0.015665622866452664,0.8938537859400735,0.017178691879222538,-0.0029599390370404544,-0.00039458454146555546
59.0,-0.09647169162576741,-0.3283089584045779,0.16679657046055363,-0.12696761817721455,-0.10778248600195718,-0.15552567087521846,-5.402908903119955e-05,-0.009399799432644074,0.4682195754723202,-0.08499717310354164,-0.0019503132522810075,0.00038510640269860327
60.0,-0.07647944900561916,-0.32182399590742855,0.2088024696932478,0.005587288877333311,0.09075613882399307,-0.17171406429448358,5.7960681087800715e-05,0.0019801780713776256,-0.3667911290462696,-0.1821754479579749,0.002388610491123262,-0.0004030554556443042
61.0,-0.05182543516967964,-0.29367486756326316,0.2562482571882348,0.10700199251837382,0.297585014153284,-0.1750202681910209,-6.157444373750692e-05,0.004906960949287249,-0.9247816998915046,-0.24284035857546432,0.006559637776408205,0.00037272851020658516
62.0,-0.025953726013021816,-0.24736015791214502,0.3084071074112264,0.15423277081968656,0.48214278833609425,-0.16504158704284694,6.487920457025372e-05,0.0006393251242758594,-0.6515122547305703,-0.23340405075157394,0.012735541253744676,-0.0004166563875612004
63.0,-0.0014765783908975054,-0.18773913262408873,0.36406459204214103,0.1431620815301769,0.6064152687407913,-0.1406678860832036,-6.788854315304812e-05,-0.0012088995640527525,0.16349125330348013,-0.14228197984291513,0.01581916145449026,0.00036483057301482284
64.0,0.019524387909603442,-0.1200285449631263,0.42151062338277717,0.08710191292613088,0.6320500734274945,-0.10060855278757294,7.06216230646789e-05,-0.0007638219079331395,0.6944854832320185,0.023440674252195502,0.01684271190663781,-0.00040632726817935763
65.0,0.03558069387892845,-0.04923256408860428,0.47855970386292546,0.014707395530917117,0.5377530324046176,-0.04662781903286385,-7.309748483180332e-05,0.000250364385621688,0.45124245625628395,0.21574630307455042,0.0106683095425871,0.000414488174559726
66.0,0.04635742695266397,0.019753479983477755,0.5326155564237974,-0.04314896573855921,0.33108123690076396,0.01657505971931233,7.533301373695205e-05,0.0002105486521363997,-0.15017575967595184,0.3691611391887215,-0.00025446717168600106,-0.00029701765515247226
67.0,0.0523589502679189,0.08209439684454918,0.5808219690814921,-0.07031292137038592,0.04672138135364719,0.08444340710516093,-7.734340355446637e-05,3.534024994598797e-05,-0.42507669987639735,0.41242215049803144,-0.01810081910432874,0.0005985033864979524
68.0,0.05378743607483036,0.1334878534497651,0.6202725921826288,-0.06820992118576172,-0.25936049462768723,0.15255567391994262,7.914243092857754e-05,-7.369788768106129e-05,-0.1795593276084256,0.30567754181281354,-0.035774212177406235,-5.258808207351664e-05
69.0,0.0501973384900966,0.170640049365205,0.6481771942729644,-0.04578722382933557,-0.5160455136690587,0.21410731981965925,-8.074241399835667e-05,2.717475236533458e-06,0.15132366902042874,0.047416500187177635,-0.050537180835966436,0.0008517758580713238
70.0,0.041580574849535014,0.19129255191425487,0.661950812756206,-0.013475799306520748,-0.6539194111105054,0.2610363448708958,8.215425147870728e-05,-9.857210393956633e-06,0.20246175731753907,-0.2868313971511153,-0.052410677624912784,8.910957284119191e-05
71.0,0.029297703008789026,0.1943236646546866,0.6593375561883702,0.015812884399600116,-0.6329950175197893,0.2878694295911514,-8.338755672741621e-05,2.4846787444957292e-05,0.0207993982270085,-0.5638747420341104,-0.03964160677385379,0.0007095356130875436
72.0,0.015531672353889222,0.18040742804697474,0.6386673411603332,0.030472413084520093,-0.4606887333461235,0.2916264993286969,8.445079833179658e-05,-2.6181663123159457e-05,-0.09943748701207283,-0.6256312207842822,-0.007073450526651212,-0.0005373480438562482
73.0,0.0022073133769374537,0.15247294786410615,0.5991594536139049,0.02869347206915574,-0.18648293176705438,0.26874402550928356,-8.535141777080515e-05,2.9740271650217467e-05,-0.06475291292285892,-0.3859808393607015,0.03756543298034782,-0.0005291343045946067
74.0,-0.00920283827450379,0.11495616187650792,0.5411156614099768,0.018205324386376724,0.11560577387557826,0.2161466626722748,8.60959266284125e-05,-3.5282723520193965e-05,0.022362795578152465,0.1283485623935064,0.08649588558977143,-0.0023682035981988
75.0,-0.01741483188779533,0.07234150213924381,0.4660010352991291,0.006486270759648052,0.3640992037801506,0.1355671156695533,-8.668998834088293e-05,4.0379343648418486e-05,0.040578697351773683,0.6818528702652852,0.12009370213806335,-0.002639786809729407
76.0,-0.021758530382930935,0.028439048209483748,0.37650092551498937,-0.003941852146600674,0.49107539462897654,0.03352852882248664,8.713848732020966e-05,-4.518439622166291e-05,0.009172972077518332,0.8938537859400735,0.1264654137899042,-0.004088852640083854
77.0,-0.022816327861000234,-0.013357709727617687,0.27647599268140377,-0.011077268160379721,0.4681963286126976,-0.08232166082238064,-8.744558725213246e-05,4.976630486996789e-05,-0.015665622866452664,0.4682195754723202,0.09117413177716863,-0.0029599390370404544
78.0,-0.02194025283338589,-0.049956959846250606,0.17063560797739885,-0.011757980035438032,0.31907660077809236,-0.20282042598276528,8.761477991890424e-05,-5.402908903119955e-05,-0.009399799432644074,-0.3667911290462696,0.017178691879222538,-0.0019503132522810075
79.0,-0.019967469883908594,-0.07902767245843768,0.06401827252561121,-0.006646661920616059,0.10433671152598221,-0.313900137275963,-8.764892561600248e-05,5.7960681087800715e-05,0.0019801780713776256,-0.9247816998915046,-0.08499717310354164,0.002388610491123262
80.0,-0.016825846153038823,-0.09912464211943281,-0.03835661755059659,-0.0011118468876874965,-0.10619029803670677,-0.3987196538321344,8.755028601659553e-05,-6.157444373750692e-05,0.004906960949287249,-0.6515122547305703,-0.1821754479579749,0.006559637776408205
81.0,-0.012390917075306342,-0.1091293407417188,-0.1315403443029199,0.0014001973422280048,-0.25327118207354765,-0.4442190301691565,-8.732055015914612e-05,6.487920457025372e-05,0.0006393251242758594,0.16349125330348013,-0.24284035857546432,0.012735541253744676
82.0,-0.007135256549339075,-0.10814004118833281,-0.21075014218563565,0.002427768573843818,-0.3005746170069993,-0.44238807873858393,8.696085408377623e-05,-6.788854315304812e-05,-0.0012088995640527525,0.6944854832320185,-0.23340405075157394,0.01581916145449026
83.0,-0.0017566737012177252,-0.09647169162576741,-0.27178876535006685,0.003469745362258609,-0.24668189861727713,-0.38655141316355324,-8.647179451062982e-05,7.06216230646789e-05,-0.0007638219079331395,0.45124245625628395,-0.14228197984291513,0.01684271190663781
84.0,0.0032607287256709075,-0.07647944900561916,-0.31155491808412594,0.0029835397327202845,-0.12696761817721455,-0.27292966892002746,-0.0,-7.309748483180332e-05,0.000250364385621688,-0.15017575967595184,0.023440674252195502,0.0106683095425871
85.0,0.007376559949597118,-0.05182543516967964,-0.3283089584045779,0.00045207113075842917,0.005587288877333311,-0.10778248600195718,0.0,7.533301373695205e-05,0.0002105486521363997,-0.42507669987639735,0.21574630307455042,-0.00025446717168600106
86.0,0.00978618794985429,-0.025953726013021816,-0.32182399590742855,-0.0013752077723186993,0.10700199251837382,0.09075613882399307,0.0,-7.734340355446637e-05,3.534024994598797e-05,-0.1795593276084256,0.3691611391887215,-0.01810081910432874
87.0,0.01002782694986658,-0.0014765783908975054,-0.29367486756326316,-0.0008548210795152099,0.15423277081968656,0.297585014153284,0.0,7.914243092857754e-05,-7.369788768106129e-05,0.15132366902042874,0.41242215049803144,-0.035774212177406235
88.0,0.008607074748917339,0.019524387909603442,-0.24736015791214502,-2.5313998076426617e-05,0.1431620815301769,0.48214278833609425,-0.0,-8.074241399835667e-05,2.717475236533458e-06,0.20246175731753907,0.30567754181281354,-0.050537180835966436
89.0,0.0065875051713753,0.03558069387892845,-0.18773913262408873,-0.0005401036507184049,0.08710191292613088,0.6064152687407913,-0.0,8.215425147870728e-05,-9.857210393956633e-06,0.0207993982270085,0.047416500187177635,-0.052410677624912784
90.0,0.00465938758160618,0.04635742695266397,-0.1200285449631263,-0.0008746315618181092,0.014707395530917117,0.6320500734274945,0.0,-8.338755672741621e-05,2.4846787444957292e-05,-0.09943748701207283,-0.2868313971511153,-0.03964160677385379
91.0,0.002924381629817022,0.0523589502679189,-0.04923256408860428,0.00017703435484073688,-0.04314896573855921,0.5377530324046176,0.0,8.445079833179658e-05,-2.6181663123159457e-05,-0.06475291292285892,-0.5638747420341104,-0.007073450526651212
92.0,0.0013891110805728903,0.05378743607483036,0.019753479983477755,0.0009400128951003842,-0.07031292137038592,0.33108123690076396,0.0,-8.535141777080515e-05,2.9740271650217467e-05,0.022362795578152465,-0.6256312207842822,0.03756543298034782
93.0,0.00016464410440262365,0.0501973384900966,0.08209439684454918,0.00014888037969535106,-0.06820992118576172,0.04672138135364719,-0.0,8.60959266284125e-05,-3.5282723520193965e-05,0.040578697351773683,-0.3859808393607015,0.08649588558977143
94.0,-0.0008194165944494265,0.041580574849535014,0.1334878534497651,-0.0005968756843798629,-0.04578722382933557,-0.25936049462768723,0.0,-8.668998834088293e-05,4.0379343648418486e-05,0.009172972077518332,0.1283485623935064,0.12009370213806335
95.0,-0.001816183103573019,0.029297703008789026,0.170640049365205,2.4989330385639803e-05,-0.013475799306520748,-0.5160455136690587,-0.0,8.713848732020966e-05,-4.518439622166291e-05,-0.015665622866452664,0.6818528702652852,0.1264654137899042
96.0,-0.0028049974833597273,0.015531672353889222,0.19129255191425487,0.000612134842412032,0.015812884399600116,-0.6539194111105054,0.0,-8.744558725213246e-05,4.976630486996789e-05,-0.009399799432644074,0.8938537859400735,0.09117413177716863
97.0,-0.0033568195017392778,0.0022073133769374537,0.1943236646546866,-5.2112276138419576e-05,0.030472413084520093,-0.6329950175197893,-0.0,8.761477991890424e-05,-5.402908903119955e-05,0.0019801780713776256,0.4682195754723202,0.017178691879222538
98.0,-0.003139431496127261,-0.00920283827450379,0.18040742804697474,-0.000638461188169391,0.02869347206915574,-0.4606887333461235,0.0,-8.764892561600248e-05,5.7960681087800715e-05,0.004906960949287249,-0.3667911290462696,-0.08499717310354164
99.0,-0.0023241920729068282,-0.01741483188779533,0.15247294786410615,1.921545167496941e-06,0.018205324386376724,-0.18648293176705438,-0.0,8.755028601659553e-05,-6.157444373750692e-05,0.0006393251242758594,-0.9247816998915046,-0.1821754479579749
100.0,-0.0013370043759789612,-0.021758530382930935,0.11495616187650792,0.000584871624133877,0.006486270759648052,0.11560577387557826,0.0,-8.732055015914612e-05,6.487920457025372e-05,-0.0012088995640527525,-0.6515122547305703,-0.24284035857546432
101.0,-0.0004344826371983125,-0.022816327861000234,0.07234150213924381,-6.97010031309606e-06,-0.003941852146600674,0.3640992037801506,-0.0,8.696085408377623e-05,-6.788854315304812e-05,-0.0007638219079331395,0.16349125330348013,-0.23340405075157394
102.0,0.00028918579371174744,-0.02194025283338589,0.028439048209483748,-0.0005535262183114009,-0.011077268160379721,0.49107539462897654,0.0,-8.647179451062982e-05,7.06216230646789e-05,0.000250364385621688,0.6944854832320185,-0.14228197984291513
103.0,0.0006990572922847994,-0.019967469883908594,-0.013357709727617687,1.756933189301289e-05,-0.011757980035438032,0.4681963286126976,-0.0,-0.0,-7.309748483180332e-05,0.0002105486521363997,0.45124245625628395,0.023440674252195502
104.0,0.0007100373342650459,-0.016825846153038823,-0.049956959846250606,0.0005378092080244083,-0.006646661920616059,0.31907660077809236,0.0,0.0,7.533301373695205e-05,3.534024994598797e-05,-0.15017575967595184,0.21574630307455042
105.0,0.0004980870358770983,-0.012390917075306342,-0.07902767245843768,-1.8513231537126217e-05,-0.0011118468876874965,0.10433671152598221,-0.0,-0.0,-7.734340355446637e-05,-7.369788768106129e-05,-0.42507669987639735,0.3691611391887215
106.0,0.0003716187507900321,-0.007135256549339075,-0.09912464211943281,-0.0005197399225655335,0.0014001973422280048,-0.10619029803670677,0.0,0.0,7.914243092857754e-05,2.717475236533458e-06,-0.1795593276084256,0.41242215049803144
107.0,0.00043104360788534524,-0.0017566737012177252,-0.1091293407417188,2.1029547758208774e-05,0.002427768573843818,-0.25327118207354765,-0.0,-0.0,-8.074241399835667e-05,-9.857210393956633e-06,0.15132366902042874,0.30567754181281354
108.0,0.0005207895389332637,0.0032607287256709075,-0.10814004118833281,0.0005034017920006438,0.003469745362258609,-0.3005746170069993,0.0,0.0,8.215425147870728e-05,2.4846787444957292e-05,0.20246175731753907,0.047416500187177635
109.0,0.0004991370688097785,0.007376559949597118,-0.09647169162576741,-2.494865305989967e-05,0.0029835397327202845,-0.24668189861727713,-0.0,-0.0,-8.338755672741621e-05,-2.6181663123159457e-05,0.0207993982270085,-0.2868313971511153
110.0,0.0003833267055842367,0.00978618794985429,-0.07647944900561916,-0.0004901505836442686,0.00045207113075842917,-0.12696761817721455,0.0,0.0,8.445079833179658e-05,2.9740271650217467e-05,-0.09943748701207283,-0.5638747420341104
111.0,0.00022321707481082203,0.01002782694986658,-0.05182543516967964,2.8552507713653194e-05,-0.0013752077723186993,0.005587288877333311,-0.0,-0.0,-8.535141777080515e-05,-3.5282723520193965e-05,-0.06475291292285892,-0.6256312207842822
112.0,1.04324167395524e-05,0.008607074748917339,-0.025953726013021816,0.00047885684297501054,-0.0008548210795152099,0.10700199251837382,0.0,0.0,8.60959266284125e-05,4.0379343648418486e-05,0.022362795578152465,-0.3859808393607015
113.0,-0.00022424952808516196,0.0065875051713753,-0.0014765783908975054,-3.195019297210397e-05,-2.5313998076426617e-05,0.15423277081968656,-0.0,-0.0,-8.668998834088293e-05,-4.518439622166291e-05,0.040578697351773683,0.1283485623935064
114.0,-0.00035836261741806295,0.00465938758160618,0.019524387909603442,-0.0004691883342375668,-0.0005401036507184049,0.1431620815301769,0.0,0.0,8.713848732020966e-05,4.976630486996789e-05,0.009172972077518332,0.6818528702652852
115.0,-0.00031182617340072934,0.002924381629817022,0.03558069387892845,3.519009164815746e-05,-0.0008746315618181092,0.08710191292613088,-0.0,-0.0,-8.744558725213246e-05,-5.402908903119955e-05,-0.015665622866452664,0.8938537859400735
116.0,-0.00015665635863988,0.0013891110805728903,0.04635742695266397,0.00046099111825209795,0.00017703435484073688,0.014707395530917117,0.0,0.0,8.761477991890424e-05,5.7960681087800715e-05,-0.009399799432644074,0.4682195754723202
117.0,-2.409094536999272e-05,0.00016464410440262365,0.0523589502679189,-3.820433523524218e-05,0.0009400128951003842,-0.04314896573855921,-0.0,-0.0,-8.764892561600248e-05,-6.157444373750692e-05,0.0019801780713776256,-0.3667911290462696
118.0,3.789590270257158e-05,-0.0008194165944494265,0.05378743607483036,-0.0004540602716359811,0.00014888037969535106,-0.07031292137038592,0.0,0.0,8.755028601659553e-05,6.487920457025372e-05,0.004906960949287249,-0.9247816998915046
119.0,5.657209793439234e-05,-0.001816183103573019,0.0501973384900966,4.098439063934563e-05,-0.0005968756843798629,-0.06820992118576172,-0.0,-0.0,-8.732055015914612e-05,-6.788854315304812e-05,0.0006393251242758594,-0.6515122547305703
120.0,4.535200054213442e-05,-0.0028049974833597273,0.041580574849535014,0.0004482342458480211,2.4989330385639803e-05,-0.04578722382933557,0.0,0.0,8.696085408377623e-05,7.06216230646789e-05,-0.0012088995640527525,0.16349125330348013
121.0,-2.324064946601112e-07,-0.0033568195017392778,0.029297703008789026,-4.353970671466169e-05,0.000612134842412032,-0.013475799306520748,-0.0,-0.0,-8.647179451062982e-05,-7.309748483180332e-05,-0.0007638219079331395,0.6944854832320185
122.0,-4.87066461241838e-05,-0.003139431496127261,0.015531672353889222,-0.00044339167019196313,-5.2112276138419576e-05,0.015812884399600116,0.0,0.0,0.0,7.533301373695205e-05,0.000250364385621688,0.45124245625628395
123.0,-4.923508794082965e-05,-0.0023241920729068282,0.0022073133769374537,4.587652550962665e-05,-0.000638461188169391,0.030472413084520093,-0.0,-0.0,-0.0,-7.734340355446637e-05,0.0002105486521363997,-0.15017575967595184
124.0,-6.076442492341223e-07,-0.0013370043759789612,-0.00920283827450379,0.00043943013001666046,1.921545167496941e-06,0.02869347206915574,0.0,0.0,0.0,7.914243092857754e-05,3.534024994598797e-05,-0.42507669987639735
125.0,4.6184649737808996e-05,-0.0004344826371983125,-0.01741483188779533,-4.800444922836735e-05,0.000584871624133877,0.018205324386376724,-0.0,-0.0,-0.0,-8.074241399835667e-05,-7.369788768106129e-05,-0.1795593276084256
126.0,5.553165337093766e-05,0.00028918579371174744,-0.021758530382930935,-0.0004362643484378903,-6.97010031309606e-06,0.006486270759648052,0.0,0.0,0.0,8.215425147870728e-05,2.717475236533458e-06,0.15132366902042874
127.0,3.86715484326229e-05,0.0006990572922847994,-0.022816327861000234,4.9937028567477234e-05,-0.0005535262183114009,-0.003941852146600674,-0.0,-0.0,-0.0,-8.338755672741621e-05,-9.857210393956633e-06,0.20246175731753907


==> Figures/error-analysis/error-compare.tikz <==
% \documentclass[border=5mm]{standalone}
% \usepackage{tikz}
% \usepackage{tikz-3dplot}
% \usepackage{xcolor}
% \colorlet{estColor}{green!40!black}
% \colorlet{errColor}{red}
% \colorlet{ubColor}{blue}
% \tikzset{>=latex} % for LaTeX arrow head
% \tikzstyle{vector}=[-stealth,thick,line cap=round]
% \usepackage{pgfplots}
% \usepackage{pgfplotstable}
% \pgfplotsset{compat=1.5}

% \begin{document}

\tdplotsetmaincoords{60}{110}
\resizebox{5cm}{!}{%
\begin{tikzpicture}[scale=3.5,tdplot_main_coords]

  % % VARIABLES
  \def\prvec{1}
  \def\pthetavec{40}
  \def\pphivec{70}
  \def\grvec{1.1}
  \def\gthetavec{28}
  \def\gphivec{63}
  \def\brvec{1.45}
  
  % AXES
  \coordinate (O) at (0,0,0);
  \draw[thick,->] (0,0,0) -- (0.75,0,0) node[below left=0]{$c_1$};
  \draw[thick,->] (0,0,0) -- (0,1,0) node[right=0]{$c_2$};
  \draw[thick,->] (0,0,0) -- (0,0,1) node[above=0]{$c_3$};
  
  % VECTORS
  \tdplotsetcoord{P}{\prvec}{\pthetavec}{\pphivec}
  \tdplotsetcoord{G}{\grvec}{\gthetavec}{\gphivec}
  \tdplotsetcoord{B}{\brvec}{\pthetavec}{\pphivec}
  %\draw[vector, black] (O) -- (P); 
  \shade[tdplot_screen_coords, ball color = white, opacity=80] (P) circle (.3);
  \draw[vector,ubColor,dashed] (P)  -- (B) node[above right=1] {UB};
  \draw[tdplot_screen_coords, vector, ubColor] (P) circle (0.3);
  \draw[vector, estColor!70, dashdotted] (O) -- (P); 
  \draw[vector, black!60, dotted] (O) -- (G); 
  \draw[vector,errColor] (P) -- (G) node[below=-0.5] {Err};
  \fill[tdplot_screen_coords, color = black] (G) circle (0.02) node[right] {GT};
  \fill[tdplot_screen_coords, color = estColor] (P) circle (0.02) node[below right] {Est};

\end{tikzpicture}
}
\resizebox{8cm}{!}{% 
\begin{tikzpicture}
    \begin{semilogyaxis}[
    	%title = {Picture 1},  % whatever name you want
    	xlabel = {Time Step},
    	ylabel = {Value},
        legend style={font=\small},
        legend cell align=left,        
        legend style={at={(0.95,0.4)},anchor=east},
        x post scale = 1.3,
        %ymax = 5e-3
        ]
        \addplot [errColor, thick] table [col sep=comma,x=ind, y=err] {Figures/error-analysis/error_analysis_subsamp.csv};
        \addplot [estColor, thick, dashdotted] table [col sep=comma,x=ind, y=norm] {Figures/error-analysis/error_analysis_subsamp.csv};
        \addplot [ubColor, thick, dashed] table [col sep=comma,x=ind, y=ub] {Figures/error-analysis/error_analysis_subsamp.csv};
        \legend{Actual Error, Magnitude of Estimate, Error Upper Bound}
    \end{semilogyaxis}
\end{tikzpicture}
}
% \end{document}

==> Figures/error-analysis/error_analysis_UpperBound.csv <==
0.000000
0.000034
0.000034
0.000034
0.000035
0.000035
0.000035
0.000035
0.000036
0.000036
0.000036
0.000036
0.000037
0.000037
0.000037
0.000037
0.000038
0.000038
0.000038
0.000038
0.000038
0.000039
0.000039
0.000039
0.000039
0.000039
0.000040
0.000040
0.000040
0.000040
0.000040
0.000040
0.000041
0.000041
0.000041
0.000041
0.000041
0.000041
0.000041
0.000042
0.000042
0.000042
0.000042
0.000042
0.000042
0.000042
0.000042
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000043
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000044
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000045
0.000046
0.000046
0.000046
0.000046
0.000046
0.000046
0.000046
0.000046
0.000047
0.000047
0.000047
0.000047
0.000047
0.000048
0.000048
0.000048
0.000048
0.000049
0.000049
0.000049
0.000049
0.000050
0.000050
0.000050
0.000051
0.000051
0.000051
0.000052
0.000052
0.000052
0.000053
0.000053
0.000054
0.000054
0.000054
0.000055
0.000055
0.000056
0.000056
0.000057
0.000057
0.000058
0.000058
0.000059
0.000059
0.000060
0.000060
0.000061
0.000061
0.000062
0.000062
0.000063
0.000064
0.000064
0.000065
0.000065
0.000066
0.000067
0.000067
0.000068
0.000069
0.000069
0.000070
0.000071
0.000071
0.000072
0.000073
0.000073
0.000074
0.000075
0.000075
0.000076
0.000077
0.000077
0.000078
0.000079
0.000079
0.000080
0.000081
0.000081
0.000082
0.000083
0.000083
0.000084
0.000085
0.000085
0.000086
0.000087
0.000087
0.000088
0.000088
0.000089
0.000090
0.000090
0.000091
0.000091
0.000092
0.000092
0.000093
0.000093
0.000094
0.000094
0.000095
0.000095
0.000096
0.000096
0.000097
0.000097
0.000098
0.000098
0.000098
0.000099
0.000099
0.000099
0.000100
0.000100
0.000100
0.000100
0.000100
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000101
0.000109
0.000109
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000114
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000115
0.000116
0.000116
0.000118
0.000118
0.000119
0.000119
0.000121
0.000121
0.000123
0.000123
0.000124
0.000124
0.000126
0.000126
0.000127
0.000127
0.000129
0.000129
0.000130
0.000130
0.000131
0.000131
0.000132
0.000132
0.000133
0.000133
0.000134
0.000134
0.000134
0.000134
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000135
0.000137
0.000137
0.000140
0.000140
0.000142
0.000142
0.000144
0.000144
0.000147
0.000147
0.000148
0.000148
0.000150
0.000150
0.000152
0.000152
0.000153
0.000153
0.000154
0.000154
0.000155
0.000155
0.000156
0.000156
0.000156
0.000156
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000157
0.000158
0.000161
0.000162
0.000165
0.000166
0.000168
0.000170
0.000172
0.000174
0.000176
0.000177
0.000180
0.000181
0.000183
0.000185
0.000187
0.000188
0.000190
0.000192
0.000194
0.000195
0.000197
0.000198
0.000200
0.000201
0.000203
0.000204
0.000206
0.000207
0.000209
0.000210
0.000212
0.000213
0.000214
0.000215
0.000217
0.000217
0.000219
0.000220
0.000221
0.000221
0.000223
0.000223
0.000225
0.000225
0.000227
0.000227
0.000228
0.000228
0.000230
0.000230
0.000231
0.000231
0.000232
0.000232
0.000233
0.000233
0.000233
0.000233
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000234
0.000236
0.000239
0.000241
0.000243
0.000245
0.000248
0.000250
0.000252
0.000254
0.000256
0.000259
0.000261
0.000263
0.000265
0.000267
0.000269
0.000271
0.000273
0.000275
0.000277
0.000278
0.000280
0.000282
0.000284
0.000286
0.000287
0.000289
0.000290
0.000292
0.000294
0.000295
0.000296
0.000298
0.000299
0.000301
0.000302
0.000303
0.000304
0.000305
0.000306
0.000308
0.000308
0.000309
0.000310
0.000311
0.000312
0.000313
0.000313
0.000314
0.000315
0.000315
0.000316
0.000316
0.000316
0.000317
0.000317
0.000317
0.000317
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000318
0.000320
0.000322
0.000324
0.000325
0.000327
0.000328
0.000329
0.000331
0.000332
0.000333
0.000334
0.000335
0.000336
0.000336
0.000337
0.000338
0.000338
0.000338
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000339
0.000340
0.000341
0.000342
0.000343
0.000344
0.000345
0.000346
0.000347
0.000348
0.000349
0.000350
0.000350
0.000351
0.000352
0.000353
0.000354
0.000355
0.000356
0.000357
0.000358
0.000358
0.000359
0.000360
0.000361
0.000362
0.000363
0.000363
0.000364
0.000365
0.000365
0.000366
0.000367
0.000367
0.000368
0.000369
0.000369
0.000370
0.000370
0.000371
0.000371
0.000372
0.000372
0.000372
0.000373
0.000373
0.000373
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000374
0.000376
0.000380
0.000384
0.000388
0.000392
0.000396
0.000400
0.000404
0.000408
0.000412
0.000416
0.000420
0.000424
0.000427
0.000431
0.000435
0.000438
0.000441
0.000445
0.000448
0.000451
0.000455
0.000458
0.000461
0.000464
0.000467
0.000469
0.000472
0.000475
0.000477
0.000480
0.000482
0.000484
0.000486
0.000489
0.000491
0.000492
0.000494
0.000496
0.000497
0.000499
0.000500
0.000501
0.000503
0.000504
0.000505
0.000505
0.000506
0.000507
0.000507
0.000507
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000508
0.000512
0.000515
0.000518
0.000521
0.000524
0.000526
0.000528
0.000530
0.000532
0.000533
0.000535
0.000537
0.000539
0.000541
0.000543
0.000544
0.000546
0.000548
0.000549
0.000549
0.000549
0.000549
0.000549
0.000549
0.000549
0.000549
0.000549
0.000549
0.000549


==> Figures/error-analysis/error_analysis_subsamp.csv <==
ind,err,norm,ub
0,0.000563,0.000563,0.000034
100,0.000072,0.000768,0.000045
200,0.000052,0.001002,0.000092
300,0.000042,0.001217,0.000101
400,0.000035,0.00117,0.000101
500,0.000026,0.001183,0.000109
600,0.000016,0.001246,0.000115
700,0.000011,0.001246,0.000115
800,0.00001,0.001218,0.000115
900,0.000009,0.001252,0.000116
1000,0.000009,0.001282,0.000135
1100,0.000009,0.00124,0.000135
1200,0.000008,0.001271,0.000135
1300,0.000008,0.001239,0.000135
1400,0.000009,0.001218,0.000135
1500,0.000009,0.001308,0.000157
1600,0.000009,0.001279,0.000157
1700,0.000009,0.001276,0.000157
1800,0.000008,0.001283,0.000157
1900,0.000008,0.00125,0.000157
2000,0.000008,0.001232,0.000157
2100,0.000008,0.001212,0.000157
2200,0.000008,0.001193,0.000157
2300,0.000008,0.001229,0.000157
2400,0.000008,0.001239,0.000157
2500,0.000008,0.001237,0.000157
2600,0.000008,0.001217,0.000157
2700,0.000008,0.001202,0.000157
2800,0.000008,0.001255,0.000157
2900,0.000008,0.001255,0.000157
3000,0.000008,0.001263,0.000157
3100,0.000008,0.001257,0.000157
3200,0.000008,0.001248,0.000157
3300,0.000008,0.001256,0.000157
3400,0.000008,0.001262,0.000157
3500,0.000009,0.001302,0.000157
3600,0.000009,0.001298,0.000157
3700,0.000009,0.001362,0.000225
3800,0.00001,0.001461,0.000234
3900,0.00001,0.001448,0.000234
4000,0.000009,0.001433,0.000234
4100,0.000009,0.001427,0.000234
4200,0.000009,0.001452,0.000234
4300,0.000009,0.001468,0.000234
4400,0.000009,0.001474,0.000234
4500,0.000009,0.001468,0.000234
4600,0.000009,0.001454,0.000234
4700,0.000009,0.001444,0.000234
4800,0.000009,0.001439,0.000234
4900,0.000009,0.001455,0.000234
5000,0.000009,0.001455,0.000234
5100,0.000009,0.001443,0.000234
5200,0.000009,0.001455,0.000234
5300,0.000009,0.00146,0.000234
5400,0.000009,0.001454,0.000234
5500,0.000009,0.001444,0.000234
5600,0.000009,0.001435,0.000234
5700,0.000009,0.001423,0.000234
5800,0.000009,0.00142,0.000234
5900,0.000009,0.001413,0.000234
6000,0.000009,0.001432,0.000234
6100,0.000009,0.001424,0.000234
6200,0.000009,0.001417,0.000234
6300,0.000009,0.001408,0.000234
6400,0.000009,0.00141,0.000234
6500,0.000009,0.001421,0.000234
6600,0.000009,0.001411,0.000234
6700,0.000009,0.001401,0.000234
6800,0.000009,0.001401,0.000234
6900,0.000009,0.001399,0.000234
7000,0.000009,0.001395,0.000234
7100,0.000009,0.00139,0.000234
7200,0.000009,0.001385,0.000234
7300,0.000009,0.001425,0.000234
7400,0.00001,0.001439,0.000234
7500,0.000009,0.001432,0.000234
7600,0.000009,0.001432,0.000234
7700,0.00001,0.001461,0.000287
7800,0.00001,0.001576,0.000318
7900,0.00001,0.001615,0.000318
8000,0.00001,0.001672,0.000318
8100,0.000009,0.001732,0.000318
8200,0.000009,0.001787,0.000318
8300,0.000009,0.001816,0.000318
8400,0.000009,0.001852,0.000318
8500,0.000009,0.001914,0.000318
8600,0.000009,0.001935,0.000318
8700,0.000009,0.001963,0.000318
8800,0.000009,0.001962,0.000318
8900,0.000009,0.001972,0.000318
9000,0.000009,0.002004,0.000318
9100,0.000009,0.002019,0.000318
9200,0.000009,0.00202,0.000318
9300,0.000009,0.002012,0.000318
9400,0.000009,0.002001,0.000318
9500,0.000009,0.001992,0.000318
9600,0.000009,0.001982,0.000318
9700,0.000009,0.001974,0.000318
9800,0.000009,0.001969,0.000318
9900,0.000008,0.001963,0.000318
10000,0.000008,0.001958,0.000318
10100,0.000008,0.001949,0.000318
10200,0.000009,0.001941,0.000318
10300,0.000009,0.00194,0.000318
10400,0.000009,0.001931,0.000318
10500,0.000009,0.001923,0.000318
10600,0.000009,0.001914,0.000318
10700,0.000009,0.001905,0.000318
10800,0.000009,0.001898,0.000318
10900,0.000009,0.00189,0.000318
11000,0.000009,0.001882,0.000318
11100,0.000009,0.001878,0.000318
11200,0.000009,0.001876,0.000318
11300,0.000008,0.001879,0.000318
11400,0.000008,0.001878,0.000318
11500,0.000008,0.00187,0.000318
11600,0.000008,0.001868,0.000318
11700,0.000009,0.001868,0.000318
11800,0.000009,0.00186,0.000318
11900,0.000009,0.001858,0.000318
12000,0.000009,0.001878,0.000318
12100,0.000009,0.001888,0.000318
12200,0.000009,0.001887,0.000318
12300,0.000009,0.001899,0.000318
12400,0.000009,0.001926,0.000318
12500,0.000009,0.001928,0.000318
12600,0.000009,0.001924,0.000318
12700,0.000009,0.001918,0.000318
12800,0.000009,0.001915,0.000318
12900,0.000009,0.001918,0.000318
13000,0.000009,0.001912,0.000318
13100,0.000009,0.001909,0.000318
13200,0.00001,0.001905,0.000318
13300,0.00001,0.001909,0.000318
13400,0.00001,0.001904,0.000318
13500,0.00001,0.001897,0.000318
13600,0.00001,0.00189,0.000318
13700,0.00001,0.001885,0.000318
13800,0.000009,0.00188,0.000318
13900,0.00001,0.001875,0.000318
14000,0.000009,0.001874,0.000318
14100,0.000009,0.001868,0.000318
14200,0.000009,0.001865,0.000318
14300,0.00001,0.001864,0.000318
14400,0.00001,0.001863,0.000318
14500,0.00001,0.001858,0.000318
14600,0.00001,0.001852,0.000318
14700,0.00001,0.001847,0.000318
14800,0.00001,0.001849,0.000318
14900,0.00001,0.001843,0.000318
15000,0.00001,0.001841,0.000318
15100,0.00001,0.001839,0.000318
15200,0.000011,0.001838,0.000318
15300,0.000011,0.001833,0.000318
15400,0.000011,0.001837,0.000318
15500,0.000011,0.001836,0.000318
15600,0.000011,0.00184,0.000318
15700,0.000011,0.001838,0.000318
15800,0.000011,0.001836,0.000318
15900,0.000011,0.001832,0.000318
16000,0.000011,0.001827,0.000318
16100,0.000011,0.001824,0.000318
16200,0.00001,0.001825,0.000318
16300,0.00001,0.001832,0.000318
16400,0.00001,0.001838,0.000318
16500,0.00001,0.001835,0.000318
16600,0.00001,0.001831,0.000318
16700,0.00001,0.001829,0.000318
16800,0.000011,0.001825,0.000318
16900,0.00001,0.001827,0.000318
17000,0.00001,0.001828,0.000318
17100,0.00001,0.001832,0.000318
17200,0.00001,0.001828,0.000318
17300,0.00001,0.001828,0.000318
17400,0.00001,0.001838,0.000318
17500,0.00001,0.001836,0.000318
17600,0.00001,0.001835,0.000318
17700,0.00001,0.001836,0.000318
17800,0.00001,0.001831,0.000318
17900,0.00001,0.00183,0.000318
18000,0.00001,0.001826,0.000318
18100,0.00001,0.001831,0.000318
18200,0.00001,0.001835,0.000318
18300,0.00001,0.001835,0.000318
18400,0.00001,0.001833,0.000318
18500,0.00001,0.001828,0.000318
18600,0.00001,0.001824,0.000318
18700,0.00001,0.00182,0.000318
18800,0.00001,0.001817,0.000318
18900,0.00001,0.001812,0.000318
19000,0.00001,0.001809,0.000318
19100,0.00001,0.001805,0.000318
19200,0.00001,0.001801,0.000318
19300,0.00001,0.001799,0.000318
19400,0.00001,0.001796,0.000318
19500,0.00001,0.001792,0.000318
19600,0.00001,0.001789,0.000318
19700,0.00001,0.001785,0.000318
19800,0.00001,0.001781,0.000318
19900,0.00001,0.001778,0.000318
20000,0.00001,0.001781,0.000318
20100,0.00001,0.001792,0.000318
20200,0.00001,0.001799,0.000318
20300,0.00001,0.001795,0.000318
20400,0.000011,0.001801,0.000318
20500,0.000011,0.001814,0.000318
20600,0.000011,0.00182,0.000318
20700,0.000011,0.001816,0.000318
20800,0.000011,0.001813,0.000318
20900,0.000011,0.001811,0.000318
21000,0.000011,0.001811,0.000318
21100,0.000011,0.001815,0.000318
21200,0.000011,0.001814,0.000318
21300,0.000011,0.001819,0.000318
21400,0.000011,0.001824,0.000318
21500,0.000011,0.001836,0.000318
21600,0.000011,0.001834,0.000318
21700,0.000011,0.001833,0.000318
21800,0.000011,0.001834,0.000318
21900,0.000011,0.001834,0.000318
22000,0.000011,0.001831,0.000318
22100,0.000011,0.00183,0.000318
22200,0.000011,0.001829,0.000318
22300,0.000011,0.001827,0.000318
22400,0.000011,0.001823,0.000318
22500,0.000011,0.001821,0.000318
22600,0.000011,0.001823,0.000318
22700,0.000011,0.001819,0.000318
22800,0.000011,0.001817,0.000318
22900,0.000012,0.001818,0.000318
23000,0.000012,0.001814,0.000318
23100,0.000012,0.001818,0.000318
23200,0.000012,0.001816,0.000318
23300,0.000012,0.001813,0.000318
23400,0.000012,0.00181,0.000318
23500,0.000012,0.001807,0.000318
23600,0.000012,0.001804,0.000318
23700,0.000012,0.001802,0.000318
23800,0.000012,0.001803,0.000318
23900,0.000012,0.001801,0.000318
24000,0.000012,0.001798,0.000318
24100,0.000012,0.001795,0.000318
24200,0.000012,0.001793,0.000318
24300,0.000012,0.001791,0.000318
24400,0.000012,0.001788,0.000318
24500,0.000012,0.001786,0.000318
24600,0.000012,0.001782,0.000318
24700,0.000012,0.001779,0.000318
24800,0.000012,0.001777,0.000318
24900,0.000012,0.001775,0.000318
25000,0.000012,0.001772,0.000318
25100,0.000013,0.001777,0.000318
25200,0.000013,0.001776,0.000318
25300,0.000013,0.001773,0.000318
25400,0.000013,0.001771,0.000318
25500,0.000013,0.001767,0.000318
25600,0.000013,0.001764,0.000318
25700,0.000013,0.001763,0.000318
25800,0.000013,0.001763,0.000318
25900,0.000013,0.001763,0.000318
26000,0.000013,0.001764,0.000318
26100,0.000013,0.001761,0.000318
26200,0.000013,0.001758,0.000318
26300,0.000013,0.001757,0.000318
26400,0.000013,0.001756,0.000318
26500,0.000013,0.001754,0.000318
26600,0.000013,0.001751,0.000318
26700,0.000013,0.00175,0.000318
26800,0.000013,0.001748,0.000318
26900,0.000013,0.001747,0.000318
27000,0.000013,0.001746,0.000318
27100,0.000014,0.001744,0.000318
27200,0.000014,0.001745,0.000318
27300,0.000014,0.001743,0.000318
27400,0.000014,0.001746,0.000318
27500,0.000014,0.001751,0.000318
27600,0.000014,0.001753,0.000318
27700,0.000013,0.001752,0.000318
27800,0.000013,0.00175,0.000318
27900,0.000013,0.001747,0.000318
28000,0.000013,0.001746,0.000318
28100,0.000014,0.001745,0.000318
28200,0.000014,0.001742,0.000318
28300,0.000014,0.00174,0.000318
28400,0.000013,0.001738,0.000318
28500,0.000013,0.001736,0.000318
28600,0.000013,0.001733,0.000318
28700,0.000013,0.00173,0.000318
28800,0.000013,0.001728,0.000318
28900,0.000013,0.001729,0.000318
29000,0.000013,0.001726,0.000318
29100,0.000013,0.001725,0.000318
29200,0.000013,0.001727,0.000318
29300,0.000013,0.001733,0.000318
29400,0.000013,0.001737,0.000318
29500,0.000013,0.001734,0.000318
29600,0.000013,0.001735,0.000318
29700,0.000013,0.001742,0.000318
29800,0.000013,0.001741,0.000318
29900,0.000013,0.001739,0.000318
30000,0.000013,0.001741,0.000318
30100,0.000013,0.001743,0.000318
30200,0.000013,0.001748,0.000318
30300,0.000013,0.001751,0.000318
30400,0.000013,0.001752,0.000318
30500,0.000013,0.001756,0.000318
30600,0.000013,0.001762,0.000318
30700,0.000013,0.001766,0.000318
30800,0.000013,0.001766,0.000318
30900,0.000013,0.001765,0.000318
31000,0.000013,0.001764,0.000318
31100,0.000013,0.00177,0.000318
31200,0.000013,0.001783,0.000318
31300,0.000013,0.001786,0.000318
31400,0.000013,0.001799,0.000318
31500,0.000013,0.001813,0.000318
31600,0.000013,0.001822,0.000318
31700,0.000013,0.001828,0.000318
31800,0.000013,0.001827,0.000318
31900,0.000013,0.001832,0.000318
32000,0.000013,0.001831,0.000318
32100,0.000013,0.001829,0.000318
32200,0.000013,0.001832,0.000318
32300,0.000013,0.001835,0.000318
32400,0.000013,0.001836,0.000318
32500,0.000013,0.001834,0.000318
32600,0.000013,0.001833,0.000318
32700,0.000013,0.001831,0.000318
32800,0.000013,0.00183,0.000318
32900,0.000013,0.001834,0.000318
33000,0.000013,0.001833,0.000318
33100,0.000013,0.001832,0.000318
33200,0.000013,0.001834,0.000318
33300,0.000013,0.001832,0.000318
33400,0.000013,0.001829,0.000318
33500,0.000013,0.001826,0.000318
33600,0.000013,0.001823,0.000318
33700,0.000013,0.001822,0.000318
33800,0.000013,0.00182,0.000318
33900,0.000013,0.001819,0.000318
34000,0.000013,0.001818,0.000318
34100,0.000013,0.001816,0.000318
34200,0.000013,0.001816,0.000318
34300,0.000013,0.001816,0.000318
34400,0.000013,0.00182,0.000318
34500,0.000014,0.001823,0.000318
34600,0.000014,0.001823,0.000318
34700,0.000014,0.001821,0.000318
34800,0.000014,0.001819,0.000318
34900,0.000014,0.001821,0.000318
35000,0.000014,0.001824,0.000318
35100,0.000014,0.001824,0.000318
35200,0.000014,0.001826,0.000318
35300,0.000014,0.001825,0.000318
35400,0.000014,0.001822,0.000318
35500,0.000014,0.001819,0.000318
35600,0.000014,0.001817,0.000318
35700,0.000014,0.001817,0.000318
35800,0.000014,0.001815,0.000318
35900,0.000014,0.001812,0.000318
36000,0.000014,0.00181,0.000318
36100,0.000014,0.001809,0.000318
36200,0.000014,0.001809,0.000318
36300,0.000014,0.001808,0.000318
36400,0.000014,0.001809,0.000318
36500,0.000014,0.001813,0.000318
36600,0.000014,0.001814,0.000318
36700,0.000014,0.001811,0.000318
36800,0.000014,0.00181,0.000318
36900,0.000013,0.00181,0.000318
37000,0.000013,0.001809,0.000318
37100,0.000013,0.001807,0.000318
37200,0.000013,0.001806,0.000318
37300,0.000013,0.00181,0.000318
37400,0.000013,0.001811,0.000318
37500,0.000013,0.001813,0.000318
37600,0.000013,0.001814,0.000318
37700,0.000013,0.001816,0.000318
37800,0.000013,0.001817,0.000318
37900,0.000013,0.001816,0.000318
38000,0.000013,0.001822,0.000318
38100,0.000013,0.001834,0.000318
38200,0.000013,0.001844,0.000318
38300,0.000013,0.001854,0.000318
38400,0.000013,0.001855,0.000318
38500,0.000013,0.001854,0.000318
38600,0.000013,0.001856,0.000318
38700,0.000013,0.001858,0.000318
38800,0.000013,0.001862,0.000318
38900,0.000013,0.00187,0.000318
39000,0.000013,0.001872,0.000318
39100,0.000013,0.001874,0.000318
39200,0.000013,0.001873,0.000318
39300,0.000013,0.001873,0.000318
39400,0.000013,0.001876,0.000318
39500,0.000013,0.001878,0.000318
39600,0.000013,0.001877,0.000318
39700,0.000013,0.001874,0.000318
39800,0.000013,0.001872,0.000318
39900,0.000013,0.001872,0.000318
40000,0.000013,0.001873,0.000318
40100,0.000013,0.001873,0.000318
40200,0.000013,0.001875,0.000318
40300,0.000013,0.001879,0.000318
40400,0.000013,0.001882,0.000318
40500,0.000013,0.00188,0.000318
40600,0.000013,0.00188,0.000318
40700,0.000013,0.00188,0.000318
40800,0.000013,0.001879,0.000318
40900,0.000013,0.001879,0.000318
41000,0.000013,0.001877,0.000318
41100,0.000013,0.001876,0.000318
41200,0.000013,0.001874,0.000318
41300,0.000013,0.001871,0.000318
41400,0.000013,0.001872,0.000318
41500,0.000013,0.001872,0.000318
41600,0.000013,0.001869,0.000318
41700,0.000013,0.001867,0.000318
41800,0.000013,0.001865,0.000318
41900,0.000013,0.001863,0.000318
42000,0.000013,0.001861,0.000318
42100,0.000013,0.00186,0.000318
42200,0.000013,0.001867,0.000318
42300,0.000013,0.00187,0.000339
42400,0.000013,0.001874,0.000339
42500,0.000013,0.001884,0.000339
42600,0.000013,0.001888,0.000339
42700,0.000013,0.0019,0.000339
42800,0.000013,0.001915,0.000347
42900,0.000013,0.001928,0.000374
43000,0.000013,0.001947,0.000374
43100,0.000013,0.001958,0.000374
43200,0.000013,0.00196,0.000374
43300,0.000013,0.001963,0.000374
43400,0.000013,0.001963,0.000374
43500,0.000013,0.001969,0.000374
43600,0.000013,0.001985,0.000374
43700,0.000013,0.001996,0.000374
43800,0.000013,0.002002,0.000374
43900,0.000013,0.002006,0.000374
44000,0.000013,0.002011,0.000374
44100,0.000013,0.002014,0.000374
44200,0.000013,0.00202,0.000374
44300,0.000013,0.002027,0.000374
44400,0.000013,0.002031,0.000374
44500,0.000013,0.002036,0.000374
44600,0.000013,0.002034,0.000374
44700,0.000013,0.002032,0.000374
44800,0.000013,0.002039,0.000492
44900,0.000013,0.002054,0.000508
45000,0.000013,0.002071,0.000508
45100,0.000014,0.002079,0.000508
45200,0.000013,0.002078,0.000508
45300,0.000013,0.002083,0.000508
45400,0.000014,0.002086,0.000508
45500,0.000014,0.002085,0.000508
45600,0.000014,0.002082,0.000508
45700,0.000014,0.002082,0.000508
45800,0.000014,0.002084,0.000508
45900,0.000013,0.002083,0.000508
46000,0.000013,0.002084,0.000508
46100,0.000014,0.002088,0.000508
46200,0.000013,0.00209,0.000508
46300,0.000013,0.002091,0.000508
46400,0.000013,0.002091,0.000508
46500,0.000013,0.002091,0.000508
46600,0.000013,0.002093,0.000508
46700,0.000013,0.002093,0.000508
46800,0.000013,0.002092,0.000508
46900,0.000013,0.002091,0.000508
47000,0.000013,0.002092,0.000508
47100,0.000013,0.002091,0.000508
47200,0.000013,0.002091,0.000508
47300,0.000013,0.002092,0.000508
47400,0.000013,0.002093,0.000508
47500,0.000013,0.002096,0.000508
47600,0.000013,0.002097,0.000508
47700,0.000013,0.002095,0.000508
47800,0.000013,0.002094,0.000508
47900,0.000013,0.002092,0.000508
48000,0.000013,0.002089,0.000508
48100,0.000013,0.002087,0.000508
48200,0.000013,0.002086,0.000508
48300,0.000013,0.002084,0.000508
48400,0.000013,0.002081,0.000508
48500,0.000013,0.002079,0.000508
48600,0.000013,0.002078,0.000508
48700,0.000013,0.002078,0.000508
48800,0.000013,0.002078,0.000508
48900,0.000013,0.002076,0.000508
49000,0.000013,0.002073,0.000508
49100,0.000013,0.002071,0.000508
49200,0.000013,0.002072,0.000508
49300,0.000014,0.002074,0.000508
49400,0.000014,0.002072,0.000508
49500,0.000014,0.00207,0.000508
49600,0.000013,0.002069,0.000508
49700,0.000013,0.002069,0.000508
49800,0.000013,0.002071,0.000508
49900,0.000014,0.002069,0.000508


==> Figures/error-types/Afs.dat <==
0 0 1.0
0 1 1.414213422795977
0 2 -0.0004442880892028336
0 3 1.4142130040666772
0 4 -0.0008885749507281133
0 5 1.4142123061912977
0 6 -0.00133285935690281
0 7 1.4142113291800442
0 8 -0.0017771400800846964
0 9 1.4142100730471736
0 10 -0.002221415892662999
0 11 1.4142085378110463
0 12 -0.0026656855670638816
0 13 1.4142067234940694
0 14 -0.003109947875751511
0 15 1.4142046301227584
0 16 -0.003554201591298955
0 17 1.4142022577276823
0 18 -0.003998445486289917
0 19 1.414199606343512
0 20 -0.004442678333409694

1 0 0.0
1 1 1.4999999013041918
1 2 3.1409641286399252
1 3 2.666665701642531
1 4 -0.001256634746496489
1 5 2.2499980754466185
1 6 -0.0018849477792691918
1 7 2.1333300347537425
1 8 -0.002513255603511178
1 9 2.0833282616034756
1 10 -0.003141556483079732
1 11 2.0571356159845307
1 12 -0.0037698486819891
1 13 2.0416568606949714
1 14 -0.004398130464179085
1 15 2.0317332659530183
1 16 -0.005026400093849164
1 17 2.024983879577577
1 18 -0.005654655835145132
1 19 2.020182150471865
1 20 -0.0062828959524245075

2 0 0.0
2 1 -3.1415924468812735
2 2 0.5000000986958875
2 3 1.201359693407563e-14
2 4 1.3333331140075488
2 5 -9.205483946264242e-15
2 6 0.7499997532556735
2 7 -2.8332431246581828e-14
2 8 0.5333330350419566
2 9 -1.0347687510297533e-13
2 10 0.4166663102447591
2 11 -1.9239861208520755e-13
2 12 0.34285672548013063
2 13 -3.6312550853586977e-13
2 14 0.2916661868406438
2 15 -6.261367001775574e-13
2 16 0.2539677107989318
2 17 -9.607930607824628e-13
2 18 0.22499939290545948
2 19 -1.4600950136250128e-12
2 20 0.20201953059794864

3 0 0.0
3 1 -0.6666666885988874
3 2 -0.0006283182413476851
3 3 1.4999996052196187
3 4 6.281927018765097
3 5 3.5999972760087524
3 6 -0.001884947779281588
3 7 2.6666628066163582
3 8 -0.0025132556035212194
3 9 2.3809468196589623
3 10 -0.003141556483105182
3 11 2.249992302020166
3 12 -0.0037698486820026784
3 13 2.177767532974475
3 14 -0.004398130464228475
3 15 2.133320139753312
3 16 -0.005026400093917995
3 17 2.1038795629904454
3 18 -0.005654655835263562
3 19 2.083313048216211
3 20 -0.006282895952572443

4 0 0.0
4 1 1.4101277219959673e-15
4 2 -1.3333331140091034
4 3 -6.283183653511631
4 4 0.5000003947816339
4 5 -2.3973224698274273e-14
4 6 2.3999989735528224
4 7 -7.491886468517095e-14
4 8 1.3333324560152782
4 9 -1.8422228883700095e-13
4 10 0.9523800437117784
4 11 -3.884200288088952e-13
4 12 0.7499990129722163
4 13 -7.088641132486965e-13
4 14 0.6222211371898061
4 15 -1.2052843634030225e-12
4 16 0.533332140048033
4 17 -1.9063759572007545e-12
4 18 0.4675311599027216
4 19 -2.9305820970717683e-12
4 20 0.41666524074486333

5 0 0.0
5 1 -0.2500000493477946
5 2 -0.0006283182413513459
5 3 -1.5999998420825972
5 4 -0.0012566347465148562
5 5 1.499999111754788
5 6 9.42288743186129
5 7 4.571422706125849
5 8 -0.0025132556035342125
5 9 3.124993214797735
5 10 -0.0031415564831405144
5 11 2.6666579817268325
5 12 -0.0037698486820600826
5 13 2.4499888775334973
5 14 -0.0043981304643066115
5 15 2.327258717008463
5 16 -0.0050264000940248785
5 17 2.2499826804217395
5 18 -0.0056546558354287416
5 19 2.197781159510981
5 20 -0.006282895952814019

6 0 0.0
6 1 1.760928094278555e-15
6 2 -0.749999753260355
6 3 -8.267127528534945e-16
6 4 -2.3999989735649794
6 5 -9.424772379640592
6 6 0.5000008882515078
6 7 -1.1160830369125001e-13
6 8 3.428568608655126
6 9 -2.8868286914524373e-13
6 10 1.8749979026510677
6 11 -5.828567875617178e-13
6 12 1.3333313593118168
6 13 -1.0812388113184172e-12
6 14 1.049997996310184
6 15 -1.8137966405047652e-12
6 16 0.8727251765429184
6 17 -2.9061234093119705e-12
6 18 0.7499977789980655
6 19 -4.4091505055130295e-12
6 20 0.6593382945059904

7 0 0.0
7 1 -0.13333339035750072
7 2 -0.0006283182413532017
7 3 -0.6666667543927722
7 4 -0.0012566347465137273
7 5 -2.571427640847079
7 6 -0.0018849477792943826
7 7 1.4999984209239678
7 8 12.563844129415072
7 9 5.555544772251389
7 10 -0.0031415564831810097
7 11 3.599989104270055
7 12 -0.003769848682158271
7 13 2.969684171691823
7 14 -0.004398130464449134
7 15 2.666651227205155
7 16 -0.0050264000942198996
7 17 2.4922890813309526
7 18 -0.005654655835674451
7 19 2.3809301375827285
7 20 -0.006282895953146574

8 0 0.0
8 1 -2.412569230832398e-15
8 2 -0.5333330350525638
8 3 -1.0526759087381846e-14
8 4 -1.3333324560402182
8 5 -5.462809322799353e-14
8 6 -3.4285686087018687
8 7 -12.566357385018755
8 8 0.5000015790959798
8 9 -3.439794558982925e-13
8 10 4.444438449497936
8 11 -7.610129002054883e-13
8 12 2.3999958941115183
8 13 -1.409563900761779e-12
8 14 1.6969660679329779
8 15 -2.3905688622623553e-12
8 16 1.3333298238226194
8 17 -3.847122240218766e-12
8 18 1.1076887724019786
8 19 -5.853928788824214e-12
8 20 0.9523773172371859

9 0 0.0
9 1 -0.08333339364737716
9 2 -0.0006283182413531675
9 3 -0.38095254387552635
9 4 -0.0012566347465118868
9 5 -1.124999925959134
9 6 -0.0018849477793033002
9 7 -3.555552865115357
9 8 -0.0025132556035682902
9 9 1.4999975327470345
9 10 15.704795872914563
9 11 6.5454366728160425
9 12 -0.0037698486822378367
9 13 4.083316944888667
9 14 -0.004398130464594598
9 15 3.2820332511884796
9 16 -0.005026400094453437
9 17 2.892836397120013
9 18 -0.005654655836000549
9 19 2.66664254337487
9 20 -0.006282895953621782

10 0 0.0
10 1 -6.265615891742378e-16
10 2 -0.4166663102650272
10 3 -1.1916347524408463e-14
10 4 -0.9523800437569779
10 5 -7.123284862702669e-14
10 6 -1.874997902730556
10 7 -1.8968717203932794e-13
10 8 -4.444438449625707
10 9 -15.707937429398294
10 10 0.5000024673016663
10 11 -9.539798257891271e-13
10 12 5.454534508094897
10 13 -1.7527821290944654e-12
10 14 2.9166595657716328
10 15 -3.0232915296829827e-12
10 16 2.0512760447684744
10 17 -4.819669805220545e-12
10 18 1.6071372520526221
10 19 -7.338507757562488e-12
10 20 1.333327849443333

11 0 0.0
11 1 -0.05714291918018057
11 2 -0.000628318241351415
11 3 -0.2500001973884738
11 4 -0.0012566347465146227
11 5 -0.6666668640399931
11 6 -0.0018849477793221592
11 7 -1.5999993682857543
11 8 -0.002513255603622341
11 9 -4.54544871327188
11 10 -0.003141556483308886
11 11 1.4999964472495666
11 12 18.84574142384956
11 13 7.538434010449045
11 14 -0.004398130464810436
11 15 4.571405110963689
11 16 -0.005026400094709804
11 17 3.5999754854887573
11 18 -0.005654655836390305
11 19 3.1249728610002845
11 20 -0.0062828959541292514

12 0 0.0
12 1 -8.033922216249827e-18
12 2 -0.3428567255147274
12 3 -1.1184506738643553e-14
12 4 -0.7499990130470127
12 5 -6.980469806733112e-14
12 6 -1.333331359438056
12 7 -2.2581401567800259e-13
12 8 -2.3999958943059725
12 9 -5.279567236139097e-13
12 10 -5.454534508380052
12 11 -18.849511272533224
12 12 0.500003552851405
12 13 -2.1322935101557544e-12
12 14 6.461520392264238
12 15 -3.641614899305709e-12
12 16 3.4285601485544577
12 17 -5.791844849656704e-12
12 18 2.3999907613767086
12 19 -8.807194523099884e-12
12 20 1.8749916099083939

13 0 0.0
13 1 -0.041666729722295966
13 2 -0.0006283182413504723
13 3 -0.17777799417444362
13 4 -0.0012566347465208664
13 5 -0.4500003256783214
13 6 -0.0018849477793428265
13 7 -0.9696970015392146
13 8 -0.00251325560363599
13 9 -2.0833315511761494
13 10 -0.0031415564833697064
13 11 -5.538450787888306
13 12 -0.0037698486825014825
13 13 1.499995164462876
13 14 21.986679543712707
13 15 8.533293189183789
13 16 -0.005026400095057075
13 17 5.062467690979756
13 18 -0.00565465583685521
13 19 3.9215362472484587
13 20 -0.006282895954769201

14 0 0.0
14 1 -8.344666849133714e-16
14 2 -0.2916661868951946
14 3 -1.813505059143225e-14
14 4 -0.6222211373054356
14 5 -8.436503679647757e-14
14 6 -1.0499979964999973
14 7 -2.561151513388136e-13
14 8 -1.6969660682165943
14 9 -6.440816981874126e-13
14 10 -2.916659566175264
14 11 -1.3635690473163024e-12
14 12 -6.461520392820611
14 13 -21.991077674180247
14 14 0.5000048357241997
14 15 -4.201882919714034e-12
14 16 7.466638908424123
14 17 -6.747911134299744e-12
14 18 3.9374831592117303
14 19 -1.0279858584006054e-11
14 20 2.7450845819350436

15 0 0.0
15 1 -0.03174609545443654
15 2 -0.0006283182413545974
15 3 -0.1333335614273897
15 4 -0.001256634746527497
15 5 -0.3272731256273846
15 6 -0.0018849477793602852
15 7 -0.666667017526642
15 8 -0.002513255603708767
15 9 -1.2820508179501058
15 10 -0.003141556483479176
15 11 -2.571424848877095
15 12 -0.0037698486826515257
15 13 -6.533315492928919
15 14 -0.004398130465249546
15 15 1.4999936844239288
15 16 25.127608993998823
15 17 9.529355648930027
15 18 -0.005654655837420888
15 19 5.555512424169213
15 20 -0.006282895955482827

16 0 0.0
16 1 -7.66807836311665e-16
16 2 -0.25396771087996106
16 3 -1.7215456196174497e-14
16 4 -0.5333321402175552
16 5 -9.498487780218343e-14
16 6 -0.8727251768159394
16 7 -3.0158862425837133e-13
16 8 -1.333329824221542
16 9 -7.287902947038177e-13
16 10 -2.051276045323223
16 11 -1.521742902407722e-12
16 12 -3.428560149302505
16 13 -2.8091138851137703e-12
16 14 -7.466638909410237
16 15 -25.13263539409909
16 16 0.5000063158952238
16 17 -7.722487459950207e-12
16 18 8.470547827120212
16 19 -1.1746637923427602e-11
16 20 4.444420463750205

17 0 0.0
17 1 -0.02500006415229553
17 2 -0.0006283182413565334
17 3 -0.1038963397378178
17 4 -0.0012566347465343998
17 5 -0.25000044411391836
17 6 -0.0018849477793818075
17 7 -0.4923082267257413
17 8 -0.00251325560376325
17 9 -0.8928573189549073
17 10 -0.0031415564835700262
17 11 -1.5999985784754607
17 12 -0.0037698486828282177
17 13 -3.0624933497981446
17 14 -0.004398130465513184
17 15 -7.529384268222575
17 16 -0.005026400095846961
17 17 1.4999920071753903
17 18 28.26852853620645
17 19 10.52623995185831
17 20 -0.006282895956331544

18 0 0.0
18 1 -2.557601401867341e-15
18 2 -0.22499939302044591
18 3 -2.4850441918410375e-14
18 4 -0.46753116014113877
18 5 -9.964251091468897e-14
18 6 -0.7499977793767421
18 7 -3.334106567568279e-13
18 8 -1.1076887729461555
18 9 -8.32360034637003e-13
18 10 -1.6071372527959489
18 11 -1.7119771666815306e-12
18 12 -2.39999076236126
18 13 -3.1650108264506277e-12
18 14 -3.937483160487979
18 15 -5.420335995914819e-12
18 16 -8.470547828747167
18 17 -28.274183192053112
18 18 0.5000079933358477
18 19 -1.3250436348117978e-11
18 20 9.473627796641793

19 0 0.0
19 1 -0.02020208467003628
19 2 -0.0006283182413552551
19 3 -0.08333357458704817
19 4 -0.0012566347465410269
19 5 -0.19780267282663722
19 6 -0.0018849477794029576
19 7 -0.3809530326009568
19 8 -0.0025132556038183146
19 9 -0.6666672148332842
19 10 -0.0031415564836812316
19 11 -1.124999703610421
19 12 -0.0037698486830324623
19 13 -1.9215656556902792
19 14 -0.004398130465851153
19 15 -3.555544793085158
19 16 -0.005026400096312668
19 17 -8.526275675847524
19 18 -0.005654655838692317
19 19 1.4999901327655547
19 20 31.409436931837398

20 0 0.0
20 1 -3.7815882462145724e-16
20 2 -0.20201953075533538
20 3 -2.3793829488371295e-14
20 4 -0.41666524106899633
20 5 -1.1668258221911917e-13
20 6 -0.6593382950155535
20 7 -3.734638332333096e-13
20 8 -0.9523773179602226
20 9 -9.095537026469626e-13
20 10 -1.3333278504172936
20 11 -1.910306890591663e-12
20 12 -1.8749916111799882
20 13 -3.523601814759729e-12
20 14 -2.745084583560388
20 15 -6.034988682026585e-12
20 16 -4.444420465794699
20 17 -9.64836291635346e-12
20 18 -9.473627799180317
20 19 -31.415719827809376
20 20 0.5000098680136337



==> Figures/error-types/Aft.dat <==
0 0 1.0000000000000018
0 1 1.4142135623731744
0 2 3.508228045496484e-10
0 3 1.4142135623748395
0 4 2.8063319529928155e-09
0 5 1.4142135623819667
0 6 9.471470123318984e-09
0 7 1.4142135624013463
0 8 2.2450807937734924e-08
0 9 1.4142135624419145
0 10 4.384919164444825e-08
0 11 1.4142135625159808
0 12 7.577111754852961e-08
0 13 1.4142135626377235
0 14 1.2032134629111312e-07
0 15 1.4142135628245454
0 16 1.7960415875455777e-07
0 17 1.4142135630961574
0 18 2.557241296199816e-07
0 19 1.4142135634751611
0 20 3.5078562494843257e-07

1 0 1.4142135623730354
1 1 2.000000000000076
1 2 6.2831848942586594
1 3 2.0000000000024176
1 4 3.968797055422509e-09
1 5 2.0000000000125366
1 6 1.3394672762583354e-08
1 7 2.0000000000398113
1 8 3.175025957506568e-08
1 9 2.000000000097314
1 10 6.201211446768854e-08
1 11 2.000000000201916
1 12 1.0715654187442971e-07
1 13 2.0000000003740954
1 14 1.7015998396744392e-07
1 15 2.0000000006382614
1 16 2.5399856901610386e-07
1 17 2.000000001022423
1 18 3.616485089950643e-07
1 19 2.000000001558413
1 20 4.960856972505145e-07

2 0 2.6728143020065542e-15
2 1 -6.283184893762538
2 2 -1.5207340358000363e-13
2 3 1.55223453461009e-14
2 4 -1.2188229301262805e-12
2 5 -1.5176276100999912e-14
2 6 -4.211936974100076e-12
2 7 -3.023948790068939e-14
2 8 -9.989400858776382e-12
2 9 -1.1427166063088547e-13
2 10 -1.9485575696804043e-11
2 11 -2.0005057346001358e-13
2 12 -3.366557143146863e-11
2 13 -3.716827925075545e-13
2 14 -5.347877589277773e-11
2 15 -6.307415385222089e-13
2 16 -7.980418684525625e-11
2 17 -9.404443652111732e-13
2 18 -1.1358115341143773e-10
2 19 -1.45056250972508e-12
2 20 -1.558293547689304e-10

3 0 1.4142135623730745
3 1 2.0000000000001243
3 2 4.961070451820531e-10
3 3 2.000000000002469
3 4 12.56636731099198
3 5 2.000000000012617
3 6 1.339467307598017e-08
3 7 2.0000000000398517
3 8 3.1750269660247504e-08
3 9 2.000000000097373
3 10 6.201207406288152e-08
3 11 2.0000000002019584
3 12 1.0715652309182392e-07
3 13 2.0000000003741762
3 14 1.7015992674527015e-07
3 15 2.0000000006383414
3 16 2.539985079867267e-07
3 17 2.0000000010225185
3 18 3.616483982198098e-07
3 19 2.0000000015584667
3 20 4.960855541809306e-07

4 0 1.8872765701865665e-14
4 1 2.8307260482688503e-14
4 2 -3.145431219278341e-13
4 3 -12.566367307023192
4 4 -2.4897729272278663e-12
4 5 1.9895145900910247e-14
4 6 -8.388567102813863e-12
4 7 -4.380075498585665e-14
4 8 -1.9957708941417228e-11
4 9 -1.4944459545424035e-13
4 10 -3.898505401256784e-11
4 11 -3.5333024174265975e-13
4 12 -6.733898276369313e-11
4 13 -6.679001110558668e-13
4 14 -1.0691305646943533e-10
4 15 -1.1678615484017771e-12
4 16 -1.5954552844968657e-10
4 17 -1.8596848303774276e-12
4 18 -2.2721746083999987e-10
4 19 -2.9000537724528763e-12
4 20 -3.1168570920772176e-10

5 0 1.4142135623731027
5 1 2.0000000000001688
5 2 4.960966825130285e-10
5 3 2.000000000002512
5 4 3.9687672703816965e-09
5 5 2.0000000000126237
5 6 18.849544772675834
5 7 2.0000000000398948
5 8 3.175026326328148e-08
5 9 2.0000000000973785
5 10 6.201203492817026e-08
5 11 2.000000000201982
5 12 1.0715646009059042e-07
5 13 2.0000000003742078
5 14 1.701598391372127e-07
5 15 2.0000000006383716
5 16 2.539984134107987e-07
5 17 2.0000000010225643
5 18 3.6164820780022106e-07
5 19 2.0000000015585195
5 20 4.960853152245065e-07

6 0 1.3979526056198469e-14
6 1 2.013460979269545e-14
6 2 -4.691657618877906e-13
6 3 2.3281432859983166e-14
6 4 -3.7663851020552894e-12
6 5 -18.84954475928107
6 6 -1.262603091600904e-11
6 7 -8.018079202198656e-14
6 8 -2.992512105733251e-11
6 9 -2.546920605828051e-13
6 10 -5.844004420895596e-11
6 11 -5.398827560030324e-13
6 12 -1.0100615746588885e-10
6 13 -1.061096629058429e-12
6 14 -1.603863333462823e-10
6 15 -1.7847224600609973e-12
6 16 -2.393665297986995e-10
6 17 -2.8874652601029317e-12
6 18 -3.4084692923963086e-10
6 19 -4.384763011525279e-12
6 20 -4.675580000072918e-10

7 0 1.4142135623731051
7 1 2.000000000000162
7 2 4.961001627365898e-10
7 3 2.0000000000025078
7 4 3.96879247171792e-09
7 5 2.0000000000125957
7 6 1.3394627316427491e-08
7 7 2.0000000000399147
7 8 25.13271480178725
7 9 2.0000000000974687
7 10 6.201198580429186e-08
7 11 2.0000000002020224
7 12 1.0715635893197612e-07
7 13 2.0000000003741776
7 14 1.701597084852796e-07
7 15 2.0000000006383925
7 16 2.539981970199639e-07
7 17 2.0000000010225536
7 18 3.616479637490821e-07
7 19 2.000000001558539
7 20 4.96084986907272e-07

8 0 2.6149346201457564e-14
8 1 3.553414274354287e-14
8 2 -6.235467457633599e-13
8 3 2.384782437779862e-14
8 4 -4.986492617460158e-12
8 5 -5.959404593692887e-15
8 6 -1.6790309241935664e-11
8 7 -25.132714770037353
8 8 -3.9900514933249406e-11
8 9 -3.0449931587992574e-13
8 10 -7.79361668618484e-11
8 11 -7.176319358975902e-13
8 12 -1.3463281162508465e-10
8 13 -1.3751110396334856e-12
8 14 -2.1379888325043452e-10
8 15 -2.3574294631320073e-12
8 16 -3.191679650617362e-10
8 17 -3.8230731879880955e-12
8 18 -4.544455883950758e-10
8 19 -5.805190268988836e-12
8 20 -6.233558708139885e-10

9 0 1.4142135623730736
9 1 2.0000000000001266
9 2 4.960986612083221e-10
9 3 2.000000000002456
9 4 3.9687940471314265e-09
9 5 2.0000000000125846
9 6 1.3394653180778384e-08
9 7 2.000000000039877
9 8 3.175020295533589e-08
9 9 2.0000000000973857
9 10 31.415874920806992
9 11 2.000000000201965
9 12 1.071563285288292e-07
9 13 2.0000000003741807
9 14 1.7015961823974945e-07
9 15 2.0000000006383125
9 16 2.5399798090690076e-07
9 17 2.0000000010225145
9 18 3.616476565158083e-07
9 19 2.0000000015583974
9 20 4.96084509093303e-07

10 0 5.7476465855041256e-15
10 1 7.573912158167759e-15
10 2 -7.799471137954225e-13
10 3 -7.31312828866305e-16
10 4 -6.237854619602252e-12
10 5 -5.084215323493158e-14
10 6 -2.1064161756586806e-11
10 7 -1.8563773437101044e-13
10 8 -4.981533947140998e-11
10 9 -31.41587485879558
10 10 -9.741196306886773e-11
10 11 -9.467927472628242e-13
10 12 -1.6821454972194787e-10
10 13 -1.7343871648417364e-12
10 14 -2.6726672531155757e-10
10 15 -3.062950834017361e-12
10 16 -3.9899452210725415e-10
10 17 -4.799221840640768e-12
10 18 -5.680982436450153e-10
10 19 -7.313785373426008e-12
10 20 -7.792151300828158e-10

11 0 1.4142135623730894
11 1 2.0000000000001474
11 2 4.960993148078121e-10
11 3 2.0000000000024922
11 4 3.9687860682857666e-09
11 5 2.000000000012614
11 6 1.3394624029283383e-08
11 7 2.0000000000398925
11 8 3.175014757651249e-08
11 9 2.0000000000974087
11 10 6.201190308755387e-08
11 11 2.0000000002019735
11 12 37.69902265222006
11 13 2.0000000003741865
11 14 1.7015938155599538e-07
11 15 2.000000000638322
11 16 2.5399770351847056e-07
11 17 2.0000000010225136
11 18 3.616472782276266e-07
11 19 2.0000000015585044
11 20 4.960839963593505e-07

12 0 3.568371549360362e-14
12 1 5.041081547018751e-14
12 2 -9.330043587219873e-13
12 3 3.9127335446286357e-14
12 4 -7.479103848487766e-12
12 5 -1.237530970678649e-14
12 6 -2.5255878455143657e-11
12 7 -1.6567509597413352e-13
12 8 -5.982445326274742e-11
12 9 -4.892030848632105e-13
12 10 -1.1684719030630804e-10
12 11 -37.699022545065205
12 12 -2.0197158500507e-10
12 13 -2.063211902468394e-12
12 14 -3.207222799446181e-10
12 15 -3.6207679656586374e-12
12 16 -4.788184638753325e-10
12 17 -5.727911130446061e-12
12 18 -6.817047236223287e-10
12 19 -8.782396760124406e-12
12 20 -9.350475134366838e-10

13 0 1.4142135623730905
13 1 2.0000000000001545
13 2 4.961002043196716e-10
13 3 2.000000000002492
13 4 3.968779986509435e-09
13 5 2.0000000000126037
13 6 1.3394597655428525e-08
13 7 2.000000000039889
13 8 3.1750141243555574e-08
13 9 2.0000000000974354
13 10 6.201179629603676e-08
13 11 2.000000000202016
13 12 1.0715607232092417e-07
13 13 2.000000000374188
13 14 43.98215551851477
13 15 2.0000000006383347
13 16 2.539974154804753e-07
13 17 2.0000000010225336
13 18 3.6164680437822394e-07
13 19 2.00000000155851
13 20 4.960833631818123e-07

14 0 3.930629921953979e-15
14 1 2.3637008899668213e-15
14 2 -1.0929284092461378e-12
14 3 -1.356736188246976e-14
14 4 -8.733161005949485e-12
14 5 -8.032180219686821e-14
14 6 -2.945753509148814e-11
14 7 -2.5766675527293334e-13
14 8 -6.983739472409423e-11
14 9 -6.381070393282533e-13
14 10 -1.3638619236527785e-10
14 11 -1.3324929135017373e-12
14 12 -2.3569956130885163e-10
14 13 -43.98215534835808
14 14 -3.7420451439384387e-10
14 15 -4.192915191029339e-12
14 16 -5.585901594721307e-10
14 17 -6.6955839050356755e-12
14 18 -7.952491970131714e-10
14 19 -1.0248290420319723e-11
14 20 -1.090945476595322e-09

15 0 1.4142135623730923
15 1 2.0000000000001488
15 2 4.960993482336362e-10
15 3 2.0000000000024887
15 4 3.96877513795732e-09
15 5 2.000000000012611
15 6 1.3394586845932865e-08
15 7 2.0000000000398974
15 8 3.1750068026081824e-08
15 9 2.000000000097408
15 10 6.201171984937526e-08
15 11 2.0000000002019434
15 12 1.0715588697959855e-07
15 13 2.0000000003741936
15 14 1.7015891540066164e-07
15 15 2.000000000638345
15 16 50.26527104218626
15 17 2.0000000010224603
15 18 3.616462065855752e-07
15 19 2.0000000015584916
15 20 4.960826134759594e-07

16 0 2.3877858783098727e-14
16 1 3.204978423523765e-14
16 2 -1.2465464909074261e-12
16 3 1.335951731778304e-14
16 4 -9.971276512064768e-12
16 5 -6.781599876084838e-14
16 6 -3.367345231524029e-11
16 7 -2.697049894135603e-13
16 8 -7.978752039486739e-11
16 9 -6.83701439901765e-13
16 10 -1.558344183403594e-10
16 11 -1.4703298840251138e-12
16 12 -2.69328899250344e-10
16 13 -2.773438674146066e-12
16 14 -4.276510740379457e-10
16 15 -50.265270788193604
16 16 -6.383547923591369e-10
16 17 -7.598676201513548e-12
16 18 -9.089627103772767e-10
16 19 -1.1679208376568357e-11
16 20 -1.2467365911487472e-09

17 0 1.4142135623730951
17 1 2.0000000000001577
17 2 4.960949051731334e-10
17 3 2.000000000002491
17 4 3.968768633611647e-09
17 5 2.0000000000126237
17 6 1.3394565295896804e-08
17 7 2.000000000039898
17 8 3.175001479956141e-08
17 9 2.0000000000973985
17 10 6.201161732721783e-08
17 11 2.000000000201984
17 12 1.0715566259311693e-07
17 13 2.000000000374237
17 14 1.7015867788579275e-07
17 15 2.000000000638259
17 16 2.539965737978489e-07
17 17 2.000000001022546
17 18 56.548366745734796
17 19 2.0000000015585067
17 20 4.960817568018527e-07

18 0 8.521945542766312e-15
18 1 9.795576352871266e-15
18 2 -1.4064500101999681e-12
18 3 -1.2844099089518302e-14
18 4 -1.1217778640468614e-11
18 5 -8.338204499854295e-14
18 6 -3.786009177401983e-11
18 7 -3.192682758566974e-13
18 8 -8.97875487203487e-11
18 9 -8.241115148525788e-13
18 10 -1.7532268640888839e-10
18 11 -1.689602602798351e-12
18 12 -3.029609043224044e-10
18 13 -3.1151360103430414e-12
18 14 -4.810818027650124e-10
18 15 -5.422232615910692e-12
18 16 -7.181694044658534e-10
18 17 -56.548366384097676
18 18 -1.022517119369723e-09
18 19 -1.3239181217349632e-11
18 20 -1.4026803231431554e-09

19 0 1.414213562373087
19 1 2.0000000000001417
19 2 4.960969109471525e-10
19 3 2.000000000002482
19 4 3.968758295093411e-09
19 5 2.0000000000126112
19 6 1.3394542038459162e-08
19 7 2.0000000000399005
19 8 3.174995447281781e-08
19 9 2.0000000000973834
19 10 6.201151297492713e-08
19 11 2.0000000002019966
19 12 1.0715549191367413e-07
19 13 2.000000000374154
19 14 1.7015830812427968e-07
19 15 2.000000000638343
19 16 2.539961071156005e-07
19 17 2.0000000010224626
19 18 3.616449510517039e-07
19 19 2.0000000015584347
19 20 62.83144015167032

20 0 3.528051043991771e-14
20 1 5.021069063044501e-14
20 2 -1.5579249130044876e-12
20 3 2.4297740499240025e-14
20 4 -1.2469410886597945e-11
20 5 -6.699805994878311e-14
20 6 -4.207706622025103e-11
20 7 -3.379122182719153e-13
20 8 -9.974438713400511e-11
20 9 -8.521030442054322e-13
20 10 -1.9484390180256978e-10
20 11 -1.8494921216596343e-12
20 12 -3.3667713940106064e-10
20 13 -3.4933580516779856e-12
20 14 -5.345712809044778e-10
20 15 -5.9940948383798454e-12
20 16 -7.979333791201682e-10
20 17 -9.551467235077359e-12
20 18 -1.1362234424812032e-09
20 19 -62.8314396556043
20 20 -1.558456068988484e-09



==> Figures/error-types/Als.dat <==
0 0 1.0
0 1 1.7320508075688714
0 2 2.236067977499785
0 3 2.645751575537443
0 4 3.0000006989083223
0 5 3.316627107011109
0 6 3.6055558016086704
0 7 3.8729930603968783
0 8 4.123121844732372
0 9 4.3589274820148605
0 10 4.582618930231131
0 11 4.79589927394798
0 12 5.000096054315449
0 13 5.196291870601402
0 14 5.385353196594281
0 15 5.568023396390191
0 16 5.744899962783243
0 17 5.916525089663311
0 18 6.083325852953529
0 19 6.245718471690434
0 20 6.404014519801374

1 0 0.0
1 1 1.9999999999999993
1 2 3.8729833462074073
1 3 4.582575847469547
1 4 5.196153633246936
1 5 5.744565586550987
1 6 6.245005837847248
1 7 6.708218342361079
1 8 7.141456520473109
1 9 7.549879434386696
1 10 7.9373288172348495
1 11 8.306734006911626
1 12 8.660420403543593
1 13 9.000230719914862
1 14 9.327705339217916
1 15 9.644084094206768
1 16 9.950458587256572
1 17 10.2477012400236
1 18 10.536629387155681
1 19 10.817874361420499
1 20 11.09207838540819

2 0 0.0
2 1 4.577015778591867e-15
2 2 2.9999999999999973
2 3 5.916079782752562
2 4 6.708204555969473
2 5 7.4162015903442855
2 6 8.062264966072211
2 7 8.660271081958982
2 8 9.219574638218033
2 9 9.746849579878637
2 10 10.247036784007202
2 11 10.723942846039959
2 12 11.180537897591243
2 13 11.619240935259372
2 14 12.041991260602344
2 15 12.450449177845654
2 16 12.845952665417801
2 17 13.229712067373592
2 18 13.602684426083542
2 19 13.96579827516517
2 20 14.319752506900047

3 0 0.0
3 1 1.5673596959668446e-15
3 2 2.4661203000693874e-17
3 3 3.999999999588534
3 4 7.9372539299282865
3 5 8.774965952762923
3 6 9.539398264345023
3 7 10.246964919819309
3 8 10.908743023781703
3 9 11.532615952124848
3 10 12.12444902047778
3 11 12.688719982888498
3 12 13.228977604574608
3 13 13.748040097255078
3 14 14.248256806711847
3 15 14.731525310068818
3 16 15.199509163930577
3 17 15.653544975816418
3 18 16.094877103299098
3 19 16.52447412859007
3 20 16.943312687090117

4 0 0.0
4 1 -4.458271937061696e-15
4 2 -8.570470964954178e-15
4 3 -4.655859650541573e-10
4 4 4.99999999630494
4 5 9.949874354728108
4 6 10.816656946635693
4 7 11.618960974526173
4 8 12.369341203004458
4 9 13.076747131888872
4 10 13.747812330796393
4 11 14.387638821266892
4 12 15.000216648563205
4 13 15.588785700228748
4 14 16.155953480576567
4 15 16.703941547674848
4 16 17.234551073820615
4 17 17.74939952532685
4 18 18.249777394627017
4 19 18.736923677329305
4 20 19.211782897462733

5 0 0.0
5 1 -1.2769345098057326e-15
5 2 -8.710384642652632e-15
5 3 -5.157985652881054e-10
5 4 -4.093491975007279e-09
5 5 5.999999981900185
5 6 11.958260684080662
5 7 12.845237987577635
5 8 13.674811740894851
5 9 14.456870551651814
5 10 15.198760151250251
5 11 15.906100735942337
5 12 16.58333337893321
5 13 17.233998617277255
5 14 17.86103332578766
5 15 18.466824595980384
5 16 19.053449021775087
5 17 19.622591068712296
5 18 20.175801276744476
5 19 20.714303317765115
5 20 21.239311595885855

6 0 0.0
6 1 -3.146638142463829e-15
6 2 -5.610046828236801e-15
6 3 -5.595641337495129e-10
6 4 -4.440864527470683e-09
6 5 -1.963576444978686e-08
6 6 6.999999935970688
6 7 13.964239871852792
6 8 14.86607726618332
6 9 15.716259517470073
6 10 16.522768042209304
6 11 17.29172515070632
6 12 18.027936096145464
6 13 18.735284284099823
6 14 19.416914233089894
6 15 20.075484643134438
6 16 20.71317174925147
6 17 21.33190745468301
6 18 21.933254987714847
6 19 22.518690664035947
6 20 23.089362620042866

7 0 0.0
7 1 -2.2957888087313e-15
7 2 -8.952770060155524e-15
7 3 -6.023169645504862e-10
7 4 -4.780129601283516e-09
7 5 -2.1135826736607405e-08
7 6 -6.892076323701402e-08
7 7 7.999999814950476
7 8 15.968718989357537
7 9 16.881955495839073
7 10 17.748275786863662
7 11 18.574254709371985
7 12 19.365065607403597
7 13 20.124855965994012
7 14 20.85704151163482
7 15 21.56442385821862
7 16 22.249413129830806
7 17 22.91399143872482
7 18 23.55995366484382
7 19 24.188744757418128
7 20 24.801766182746032

8 0 0.0
8 1 -1.2285202312124134e-15
8 2 -1.6919145420181826e-15
8 3 -6.398708772531934e-10
8 4 -5.0782563054343134e-09
8 5 -2.2454085234846235e-08
8 6 -7.32194481249315e-08
8 7 -1.965913356885613e-07
8 8 8.999999539659681
8 9 17.972199782497675
8 10 18.894460878417046
8 11 19.773769064088675
8 12 20.615634670101432
8 13 21.424482243653834
8 14 22.203924351089636
8 15 22.956983745602358
8 16 23.686166975926074
8 17 24.393664471340408
8 18 25.081282955545763
8 19 25.750690746385093
8 20 26.403220998965843

9 0 0.0
9 1 -1.7322748573366026e-15
9 2 -7.299225629860102e-15
9 3 -6.778745012647614e-10
9 4 -5.3797993308111665e-09
9 5 -2.378731226426171e-08
9 6 -7.756683239288507e-08
9 7 -2.0826384403198082e-07
9 8 -4.876726817616978e-07
9 9 9.999998969108415
9 10 19.974982343184966
9 11 20.90456762105725
9 12 21.79455851001039
9 13 22.649642033170274
9 14 23.473642153628614
9 15 24.269732728504092
9 16 25.040604463203998
9 17 25.788510349787877
9 18 26.515447266561786
9 19 27.223065013356745
9 20 27.912916383125793

10 0 0.0
10 1 -2.5396373129973075e-15
10 2 -1.3419922118793263e-14
10 3 -7.1118747179872e-10
10 4 -5.644120756034862e-09
10 5 -2.4956015459847437e-08
10 6 -8.13777476960984e-08
10 7 -2.1849596794993452e-07
10 8 -5.116323012356014e-07
10 9 -1.0815397850046014e-06
10 10 10.999997888883884
10 11 21.977257110519552
10 12 22.912906900448892
10 13 23.81184193532628
10 14 24.678100837743276
10 15 25.515018458506223
10 16 26.32540591725617
10 17 27.111671297102696
10 18 27.87584955814104
10 19 28.61976690099762
10 20 29.344933501231576

11 0 0.0
11 1 -1.882990248002347e-15
11 2 -9.590138514593154e-15
11 3 -7.458178498069347e-10
11 4 -5.918984757325285e-09
11 5 -2.6171356124881142e-08
11 6 -8.534082752293419e-08
11 7 -2.291366919151393e-07
11 8 -5.365487559651416e-07
11 9 -1.1342107182231909e-06
11 10 -2.2139273974203726e-06
11 11 11.99999594644273
11 12 23.97915057513201
11 13 24.919905579852692
11 14 25.826440641919593
11 15 26.70227596713559
11 16 27.55034235452525
11 17 28.37314881097457
11 18 29.172860864892776
11 19 29.951325720597538
11 20 30.7102185206798

12 0 0.0
12 1 -3.2491370705045597e-15
12 2 -1.2993946196804274e-14
12 3 -7.759538012130918e-10
12 4 -6.158132878630873e-09
12 5 -2.72287589420106e-08
12 6 -8.878882704066449e-08
12 7 -2.3839441726236643e-07
12 8 -5.582266977277595e-07
12 9 -1.1800356962687886e-06
12 10 -2.30337563794647e-06
12 11 -4.2173311247672984e-06
12 12 12.999992674077058
12 13 25.980749936171975
12 14 26.92586270977539
12 15 27.838936935553882
12 16 28.72307315163009
12 17 29.580863874979272
12 18 30.41456496410178
12 19 31.226131950576363
12 20 32.01725016136011

13 0 0.0
13 1 -3.2680021883058075e-15
13 2 -1.3309665869432052e-14
13 3 -8.08060608009642e-10
13 4 -6.412947884532061e-09
13 5 -2.8355454512185574e-08
13 6 -9.246283363961716e-08
13 7 -2.4825899504199445e-07
13 8 -5.813257342723865e-07
13 9 -1.2288648245373235e-06
13 10 -2.3986878768811337e-06
13 11 -4.391841722295453e-06
13 12 -7.629065204295404e-06
13 13 13.999987318746864
13 14 27.98211685516846
13 15 28.930993533589223
13 16 29.849754600904507
13 17 30.7411574311436
13 18 31.607507674163298
13 19 32.45084804655192
13 20 33.272950573200006

14 0 0.0
14 1 -2.0753797985717526e-15
14 2 -8.243405957841787e-15
14 3 -8.356956827937356e-10
14 4 -6.632345499191228e-09
14 5 -2.9325618454423275e-08
14 6 -9.562645394978198e-08
14 7 -2.5675323656049187e-07
14 8 -6.012159839419162e-07
14 9 -1.270910859690888e-06
14 10 -2.4807598582587964e-06
14 11 -4.5421101706466516e-06
14 12 -7.890096451190765e-06
14 13 -1.3115146727027405e-05
14 14 14.99997900119013
14 15 29.9832961470699
14 16 30.93545705066185
14 17 31.859209803713192
14 18 32.757028979335516
14 19 33.63097395735104
14 20 34.4829074254659

15 0 0.0
15 1 -2.7334905172704538e-15
15 2 -1.0487270774017787e-14
15 3 -8.658254009585864e-10
15 4 -6.8714333875674605e-09
15 5 -3.0382718597954383e-08
15 6 -9.907344988846489e-08
15 7 -2.660082537297992e-07
15 8 -6.228876060221378e-07
15 9 -1.3167225024479645e-06
15 10 -2.570182077721306e-06
15 11 -4.705836432750132e-06
15 12 -8.17450520784746e-06
15 13 -1.3587899230005362e-05
15 14 -2.1755739263551455e-05
15 15 15.999966272486672
15 16 31.98432034440861
15 17 32.93937214164349
15 18 33.86754170462247
15 19 34.77106921004749
15 20 35.65180004183267

16 0 0.0
16 1 -1.93421667571414e-15
16 2 -1.3184765779161722e-14
16 3 -8.914595832354433e-10
16 4 -7.074834766640503e-09
16 5 -3.128205291330621e-08
16 6 -1.0200602611198928e-07
16 7 -2.7388208205525455e-07
16 8 -6.41324990502401e-07
16 9 -1.3556972438544257e-06
16 10 -2.6462589321485375e-06
16 11 -4.845128188768477e-06
16 12 -8.416468786520692e-06
16 13 -1.3990098036043008e-05
16 14 -2.2399704228348583e-05
16 15 -3.47258401737216e-05
16 16 16.9999476561458
16 17 33.98521395902089
16 18 34.94283014432839
16 19 35.874935735499676
16 20 36.7835759643517

17 0 0.0
17 1 -1.8088829045748156e-15
17 2 -9.009286372485548e-15
17 3 -9.199634734557982e-10
17 4 -7.301125398706532e-09
17 5 -3.228268201371787e-08
17 6 -1.0526897681328862e-07
17 7 -2.826430185176587e-07
17 8 -6.61839726190383e-07
17 9 -1.3990634058491658e-06
17 10 -2.730907755044143e-06
17 11 -5.000114726538829e-06
17 12 -8.6856958653736e-06
17 13 -1.4437615146412064e-05
17 14 -2.3116228947239748e-05
17 15 -3.583665495854316e-05
17 16 -5.4018236430697364e-05
17 17 17.999920560740154
17 18 35.98599413383415
17 19 36.9459000876655
17 20 37.88153473465586

18 0 0.0
18 1 -3.146354704552934e-15
18 2 -1.4002687898084787e-14
18 3 -9.439135202626847e-10
18 4 -7.491141595927786e-09
18 5 -3.312282285256041e-08
18 6 -1.0800851196757222e-07
18 7 -2.89998520114354e-07
18 8 -6.790634266840012e-07
18 9 -1.4354725638987542e-06
18 10 -2.801976722754951e-06
18 11 -5.1302373464956474e-06
18 12 -8.911731711247484e-06
18 13 -1.4813338388486308e-05
18 14 -2.3717803644629498e-05
18 15 -3.6769264899816356e-05
18 16 -5.542400211877574e-05
18 17 -8.150657987715526e-05
18 18 18.99988272848475
18 19 37.98667435582674
18 20 38.94863707847679

19 0 0.0
19 1 -4.382345181186409e-15
19 2 -1.585363784695204e-14
19 3 -9.710938164708693e-10
19 4 -7.706860288836381e-09
19 5 -3.407663736604283e-08
19 6 -1.1111878436831368e-07
19 7 -2.983495000219438e-07
19 8 -6.986181745605169e-07
19 9 -1.4768093672679061e-06
19 10 -2.8826642691215376e-06
19 11 -5.2779710263961555e-06
19 12 -9.168359832223416e-06
19 13 -1.5239913131681604e-05
19 14 -2.440079733656564e-05
19 15 -3.782809720431768e-05
19 16 -5.702002877749912e-05
19 17 -8.385369792796027e-05
19 18 -0.00012064854415361204
19 19 19.99982976437905
19 20 39.98726201342857

20 0 0.0
20 1 -4.7123763224909965e-15
20 2 -1.606527411102121e-14
20 3 -9.935992723031362e-10
20 4 -7.88544512325684e-09
20 5 -3.486625515386477e-08
20 6 -1.1369358808577257e-07
20 7 -3.052627359223514e-07
20 8 -7.148062691475499e-07
20 9 -1.5110293907494299e-06
20 10 -2.949460196521869e-06
20 11 -5.400270036370891e-06
20 12 -9.380805332526165e-06
20 13 -1.559304619291879e-05
20 14 -2.4966202638920798e-05
20 15 -3.870463437916083e-05
20 16 -5.834127350301532e-05
20 17 -8.579672136388439e-05
20 18 -0.00012344416269516323
20 19 -0.0001741802507988499
20 20 20.999758497908427



==> Figures/error-types/Alt.dat <==
0 0 0.9774344569523105
0 1 1.7714819194338556
0 2 2.18560988929595
0 3 2.7059838583490228
0 4 2.9323033708569133
0 5 3.3921342549071984
0 6 3.524190052946879
0 7 3.961173423087875
0 8 4.030065508132552
0 9 4.458188814923741
0 10 4.479167385841938
0 11 4.905146843054486
0 12 4.887172284761495
0 13 5.31472468198357
0 14 5.263645638860109
0 15 5.695035772410172
0 16 5.614933470847396
0 17 6.051653372606525
0 18 5.945501690571751
0 19 6.388609984769524
0 20 6.25863426181315

1 0 -1.6964718428087326
1 1 2.938375425354734
1 2 3.953315004116803
1 3 4.488442602295383
1 4 5.303931072727793
1 5 5.626560569999393
1 6 6.374544585146885
1 7 6.570407194508034
1 8 7.289608876307051
1 9 7.39474932336551
1 10 8.102034624963474
1 11 8.13599314215445
1 12 8.840213850350043
1 13 8.815126276064104
1 14 9.521495941888336
1 15 9.445555468934899
1 16 10.157418686157083
1 17 10.036462771838167
1 18 10.756130951799676
1 19 10.594463262679403
1 20 11.323655433546506

2 0 2.185604840063989
2 1 -3.7855786282592803
2 2 4.887160994335627
2 3 6.0507760287267125
2 4 6.556814520192002
2 5 7.58505537486858
2 6 7.880310318752885
2 7 8.85746324439904
2 8 9.011479611444972
2 9 9.968818096277506
2 10 10.015699618854843
2 11 10.968238105665957
2 12 10.928024200319784
2 13 11.884070066336257
2 14 11.769842267015193
2 15 12.734455954823925
2 16 12.555343924324204
2 17 13.531857733634514
2 18 13.294515227179328
2 19 14.28529213784047
2 20 13.99469932486383

3 0 -2.5913944737445256
3 1 4.488426890978731
3 2 -5.794534199810054
3 3 6.8561853263951305
3 4 8.101912048169897
3 5 8.594683153211136
3 6 9.737298949110057
3 7 10.036427640266533
3 8 11.135074881474305
3 9 11.29562663390208
3 10 12.37606184184847
3 11 12.42789130652227
3 12 13.503628900553649
3 13 13.46528067293603
3 14 14.544277228366889
3 15 14.428273800949329
3 16 15.51563063739641
3 17 15.33089645615592
3 18 16.430136297833585
3 19 16.183253301594842
3 20 17.296993612034974

4 0 2.9322807900226557
4 1 -5.078859310377452
4 2 6.5567791756074385
4 3 -7.758085745543222
4 4 8.796842370067953
4 5 10.176463722872466
4 6 10.572488742484698
4 7 11.883571307488193
4 8 12.09010342123286
4 9 13.374594236970996
4 10 13.437398679143522
4 11 14.715430810084788
4 12 14.661403950113003
4 13 15.944111538272395
4 14 15.790815315066295
4 15 17.084975733272568
4 16 16.844670695525032
4 17 18.15474218535825
4 18 17.836367717862824
4 19 19.165507449737177
4 20 18.775758197552307

5 0 -3.2484644208863913
5 1 5.626505423555037
5 2 -7.263787267591469
5 3 8.594629000506838
5 4 -9.745393270846982
5 5 10.77393762889929
5 6 12.206408223460958
5 7 12.581248602840285
5 8 13.958596789285977
5 9 14.159728132331114
5 10 15.514226257453785
5 11 15.57908807204654
5 12 16.927661651810162
5 13 16.879516270664972
5 14 18.232122938911246
5 15 18.086684436532117
5 16 19.44970174362983
5 17 19.218174686523927
5 18 20.596000456926284
5 19 20.286653806303388
5 20 21.682550211104

6 0 3.524133061571922
6 1 -6.10397751527583
6 2 7.880201087429267
6 3 -9.32397966913922
6 4 10.572399184715765
6 5 -11.68822711579592
6 6 12.706442455055456
6 7 14.282364213705591
6 8 14.530372851592281
6 9 16.074322722217474
6 10 16.1496065137496
6 11 17.685760563276656
6 12 17.620665307859518
6 13 19.16238345397252
6 14 18.978037338835996
6 15 20.533442314656497
6 16 20.244603146935663
6 17 21.819029359019485
6 18 21.43646453871444
6 19 23.033681601018028
6 20 22.565461822489045

7 0 -3.7933546587806135
7 1 6.570283000136121
7 2 -8.482198879798982
7 3 10.036273061801783
7 4 -11.380063985903057
7 5 12.581134099921929
7 6 -13.677134866109013
7 7 14.691599419715581
7 8 16.300230108338113
7 9 16.53484961463385
7 10 18.116766722210304
7 11 18.19228985168495
7 12 19.767231321366005
7 13 19.710849000408153
7 14 21.290414839309907
7 15 21.120504884733432
7 16 22.71211310941828
7 17 22.441788806938067
7 18 24.05054420910415
7 19 23.689492251299257
7 20 25.319172057996887

8 0 4.029953784682928
8 1 -6.980084707225321
8 2 9.011250608733578
8 3 -10.662255510634436
8 4 12.089861354048795
8 5 -13.3658446711786
8 6 14.530205008424442
8 7 -15.607944287284488
8 8 16.615925120605255
8 9 18.38183306985973
8 10 18.467568265483216
8 11 20.224513879429573
8 12 20.14976892341423
8 13 21.912995690613187
8 14 21.701965295652595
8 15 23.480726280930252
8 16 23.15032197876419
8 17 24.950680051109295
8 18 24.51325188030237
8 19 26.339478827002765
8 20 25.80429475443686

9 0 -4.269229001900577
9 1 7.394521540438364
9 2 -9.546286259763274
9 3 11.295318229013418
9 4 -12.807687016462392
9 5 14.15943074340765
9 6 -15.392924228199632
9 7 16.53465282550658
9 8 -17.602483090229143
9 9 18.609137786117554
9 10 20.389895022068124
9 11 20.4745030275554
9 12 22.24733135815479
9 13 22.183564621314858
9 14 23.96147773057528
9 15 23.770061093541923
9 16 25.561364094327953
9 17 25.2570993875662
9 18 27.067491946915748
9 19 26.661326571572705
9 20 28.495012210621994

10 0 4.47897767651506
10 1 -7.7578169016908864
10 2 10.015298554391725
10 3 -11.850261061291258
10 4 13.436933029545168
10 5 -14.855088447295246
10 6 16.149183674333543
10 7 -17.34700638621313
10 8 18.46729805505499
10 9 -19.523413225599406
10 10 20.525254238647275
10 11 22.47848777880586
10 12 22.394888382574926
10 13 24.354996010252083
10 14 24.120032955509355
10 15 26.097248141844645
10 16 25.729767855185784
10 17 27.730776189768058
10 18 27.24455758474747
10 19 29.274051703121348
10 20 28.67945051941323

11 0 -4.69710408018004
11 1 8.135622915310904
11 2 -10.503044020674198
11 3 12.427369278343162
11 4 -14.091312252379254
11 5 15.57853183520456
11 6 -16.935649777978938
11 7 18.191805877940112
11 8 -19.36665733030671
11 9 20.47420201279726
11 10 -21.524839422808366
11 11 22.526519816008058
11 12 24.477577059110352
11 13 24.40686874593237
11 14 26.363367500514887
11 15 26.152368706129593
11 16 28.123386682679612
11 17 27.78844248786737
11 18 29.780188185644306
11 19 29.333405578992434
11 20 31.3504387177841

12 0 4.886878736399518
12 1 -8.464322261871962
12 2 10.927393052387586
12 3 -12.929465825394747
12 4 14.660636209198536
12 5 -16.207943219066227
12 6 17.61989186106308
12 7 -18.92680043784687
12 8 20.149117209760018
12 9 -21.301412921610478
12 10 22.394491721620593
12 11 -23.436655530136875
12 12 24.434393681997168
12 13 26.57372975638265
12 14 26.31664738799205
12 15 28.474452941332633
12 16 28.07298104728146
12 17 30.25648001953811
12 18 29.725722867881565
12 19 31.939961824898603
12 20 31.29129168243378

13 0 -5.089094862308799
13 1 8.814570866056577
13 2 -11.379562056067423
13 3 13.464479404085564
13 4 -15.267284599753559
13 5 16.87861818080361
13 6 -18.34899265669885
13 7 19.709979648991627
13 8 -20.98287681885498
13 9 22.182850218895975
13 10 -23.321167223196262
13 11 24.406441565789073
13 12 -25.445489571200106
13 13 26.443712598169515
13 14 28.564216140732533
13 15 28.3348810134239
13 16 30.47085549907622
13 17 30.10749122918068
13 18 32.26558194049004
13 19 31.78138722877706
13 20 33.96644974259634

14 0 5.2632200387121255
14 1 -9.116164518464034
14 2 11.768917787099378
14 3 -13.92517131951558
14 4 15.78966011613637
14 5 -17.456126116145
14 6 18.976809723626094
14 7 -20.384364070914955
14 8 21.700812150477432
14 9 -22.941846808440133
14 10 24.11910422660639
14 11 -25.24152566091528
14 12 26.316100193560164
14 13 -27.34851978830835
14 14 28.343307324676996
14 15 30.66822058782143
14 16 30.23489723489578
14 17 32.587162421606436
14 18 32.0149176401923
14 19 34.399876175294274
14 20 33.70105179681872

15 0 -5.452939679929701
15 1 9.44476857624661
15 2 -12.193143801528766
15 3 14.427122307330123
15 4 -16.358819053533328
15 5 18.085354922767443
15 6 -19.660853816165424
15 7 21.119144568241264
15 8 -22.483047516371602
15 9 23.76881301003647
15 10 -24.98851398418408
15 11 26.151380011729312
15 12 -27.264714750293663
15 13 28.334305728739487
15 14 -29.365022375614434
15 15 30.360683222573932
15 16 32.650284593487164
15 17 32.26002619889318
15 18 34.57292042995169
15 19 34.053597386547246
15 20 36.394880926964284

16 0 5.614345430064007
16 1 -9.724331536112999
16 2 12.554058030788399
16 3 -14.854161784144425
16 4 16.843036290192007
16 5 -18.620677297539146
16 6 20.242810326262656
16 7 -21.744266898312457
16 8 23.148539226857544
16 9 -24.472367075443874
16 10 25.728162910897364
16 11 -26.925464487492757
16 12 28.071727150319543
16 13 -29.1730225913328
16 14 30.234175425076504
16 15 -31.259421864753282
16 16 32.25195904230683
16 17 34.76231014646747
16 18 34.15073001414337
16 19 36.695471202651625
16 20 35.94935130056231

17 0 -5.793937884117182
17 1 10.035394791189075
17 2 -12.955638966297325
17 3 15.329318753129833
17 4 -17.38181366695526
17 5 19.21631802024233
17 6 -20.890340338596822
17 7 22.43982493414601
17 8 -23.88901920829456
17 9 25.255189722018564
17 10 -26.551164388200757
17 11 27.786749948764704
17 12 -28.9697067937146
17 13 30.106184373566848
17 14 -31.20135662535241
17 15 32.259280871637934
17 16 -33.283747192738815
17 17 34.277398780760045
17 18 36.73603792190393
17 19 36.183130489155054
17 20 38.67134243799495

18 0 5.944718790592842
18 1 -10.296554982016213
18 2 13.29279532288592
18 3 -15.728247536009325
18 4 17.83415637177852
18 5 -19.716401778824014
18 6 21.43398841769672
18 7 -23.023797453907317
18 8 24.5107034882082
18 9 -25.91243132719359
18 10 27.242123843117675
18 11 -28.509880034655026
18 12 29.7235939529637
18 13 -30.889694575687805
18 14 32.01329041941117
18 15 -33.09886697519242
18 16 34.14980950861223
18 17 -35.16959368270038
18 18 36.160312712577024
18 19 38.85618985804227
18 20 38.06477297276633

19 0 -6.115906902787596
19 1 10.593061489989323
19 2 -13.675583578693283
19 3 16.18116870639926
19 4 -18.347720723778046
19 5 20.28416844929102
19 6 -22.051216156224594
19 7 23.686805581451242
19 8 -25.21653155401335
19 9 26.658620137353793
19 10 -28.02661209123191
19 11 29.330859118034258
19 12 -30.579552852491087
19 13 31.77918446996753
19 14 -32.935215423077594
19 15 34.051928499726344
19 16 -35.13332439492049
19 17 36.182193182900356
19 18 -37.201850668288856
19 19 38.193826366298346
19 20 40.821610555963574

20 0 6.257622174748525
20 1 -10.838519541234099
20 2 13.992468560247755
20 3 -16.556112074975147
20 4 18.772866524245554
20 5 -20.75418490318805
20 6 22.562177613536235
20 7 -24.235667080245683
20 8 25.800837191695276
20 9 -27.276345708948828
20 10 28.676027286218904
20 11 -30.010512488259444
20 12 31.288110873742102
20 13 -32.515589812913
20 14 33.698326711799616
20 15 -34.84104315762942
20 16 35.947302601208314
20 17 -37.02076364890839
20 18 38.06362969332292
20 19 -39.079186351377494
20 20 40.0683322158286



==> Figures/exp-results-csvs/Exp_translated_m4_fig.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.0014475534817048317,0.0012267795882232712,0.001737399473505431,0.001274039327442172,0.0009542100771392964,0.0016833531247741691,0.10534854372276993,0.09837677918350816,0.11213135141631272
1,0.0014268265779051146,0.0012014877060436992,0.0017320771436859855,0.0012693089587383654,0.0009492608967744509,0.0017030166423842965,0.08435666828183958,0.0777663301062287,0.09229458502682883
2,0.0013777867585156687,0.0011334329892947362,0.0016817059917360762,0.0012778644609691458,0.0009605362852157304,0.0016923228271571555,0.05748251861947171,0.045698891322610784,0.07223468094851095
3,0.001274241933811684,0.0010056207059280463,0.0016093969714743633,0.0012975788766892407,0.0009726140876419932,0.001710269770676058,0.061903805619996324,0.05111871000948229,0.07591573632657242
4,0.0012446457843984142,0.0009719300160357972,0.0015949700041638917,0.0013108011592030827,0.0009724651737374268,0.0017271777766661653,0.06779025884640535,0.05640041986647925,0.08213216914075944
5,0.0012452253458043868,0.0009673487639578074,0.0015894974388933683,0.0013205598659624311,0.0009933881513597615,0.0017216923407164294,0.07468309197605995,0.06249515571311814,0.08738011925094168
6,0.0012512501907248233,0.00095481787198028,0.0016127758395210468,0.0013295339039451925,0.0009924561184478135,0.0017405994325760225,0.08047080941754388,0.0688591800490944,0.09476696338796238
7,0.001244465497876711,0.0009580415366070857,0.001664380229329368,0.0013509158650726735,0.0010077800835549301,0.0017895400273101802,0.08676332365820506,0.07386749511413138,0.09992875191563039
8,0.001260062226280164,0.0009593063011482876,0.001639883363977736,0.00137171140260189,0.0010228379905252885,0.0017774157246161287,0.09026180464111672,0.07730970246821188,0.1039060982424825
9,0.0012732507229815193,0.0009784482616765355,0.0016832850364323138,0.0013982024315088778,0.001047575090553797,0.001831758293890428,0.09375646181766818,0.0807454079255313,0.10819349883963307
10,0.001286945736470166,0.0010042891670384287,0.001670800801393776,0.001395063453145212,0.0010947358509553712,0.0018400199265916606,0.09498048692386471,0.0823525135989434,0.10837290202204611
11,0.0013116448731220682,0.0010090851966874461,0.0016932224980922368,0.001442489097587646,0.001090316654955955,0.0018617479316289825,0.09402466165547332,0.0826008123030592,0.10720851810900443
12,0.001299905371027399,0.0010006242971261395,0.001675316333729247,0.0014171806956537812,0.0010745919942012384,0.0018485557343240644,0.09309723049361954,0.08332039923338229,0.10619408520667177
13,0.0013140371774908975,0.0009985309072099045,0.001655509284032278,0.0014270871801667574,0.0010799452368804735,0.0018147480316007647,0.09276190344205537,0.0825261632075771,0.10386126738560453
14,0.001310093445016498,0.0010067108082690067,0.0016649136327609078,0.0014396930981432662,0.0010862432412307682,0.0018399281614035555,0.08981748680443835,0.08027842276226274,0.10076857848957253
15,0.0013129353862519494,0.0010029968156408814,0.0016917602265917118,0.0014384483016697694,0.0010943718904425244,0.0018369090860644777,0.08861067156740658,0.07953125548414683,0.10058231422953724
16,0.0013038467214075275,0.0009950143338956355,0.0016757932746144664,0.0014431920168371266,0.0010896009379748233,0.0018499818708501256,0.08895025825002596,0.07908185384804696,0.0997987043678151
17,0.0013065006010895717,0.0010075864592306943,0.0016950096799185144,0.0014290646566769935,0.0010967867277722866,0.0018691448849087052,0.0897656390022021,0.08004004227315463,0.09971463194185151
18,0.0013315637965633114,0.0010198748076922493,0.0017282068053992591,0.001460224630518302,0.0011217697951972617,0.0019076937623693495,0.08985632742108043,0.0806668123983953,0.09979340798903871
19,0.00134013508557414,0.0010198412897654762,0.001747301053300294,0.001472484968204194,0.001121326937239719,0.001927539711732965,0.09001536842055662,0.08091735102073078,0.09912456388102839
20,0.0013868144831231592,0.0010410739771809147,0.0018005525004526144,0.0015183351012278458,0.0011382398138182388,0.0019730831135302577,0.09133999738986587,0.08188256942895068,0.10059574652498758
21,0.001390905317510053,0.0010493782142619692,0.0018162016949828392,0.0015293035765662983,0.0011518927426481535,0.001992584398776685,0.09241100431024168,0.08357806337851763,0.10179890915629758
22,0.0014068949465985024,0.001070840886538143,0.0018211612133837056,0.0015548021273831389,0.0011682171887446849,0.0019925098280051258,0.09263944809631487,0.08399676030561029,0.10293651788132008
23,0.0014308077978675796,0.00107912072323088,0.0018335952858039358,0.0015903147384443267,0.0011845215285858325,0.0020280630394630744,0.09430328696650372,0.0842125761330222,0.10444469263343305
24,0.0014644175643587795,0.0011176604409475406,0.0018730817338905989,0.0016131824286213768,0.0012089178545006333,0.0020648008681613374,0.09502093827311325,0.08517694024366886,0.1058784310903962
25,0.0014756827260369856,0.0011131403891339632,0.001863288851831447,0.0016058515543430464,0.0011963922865514977,0.0020424970239807136,0.09506730613658548,0.08411412052616365,0.10683198577252516
26,0.0014919573285552962,0.0011026689745728781,0.001860146152224875,0.0016268582282141077,0.0011900434126778294,0.002036107865230306,0.09595505122781012,0.08424921987527961,0.10739179757857217
27,0.001443416574479132,0.0011089723651068822,0.0018400768570663822,0.0015954576836373342,0.001193389225086147,0.002023286701363332,0.09523623051436914,0.0835094884020247,0.10756364105566757
28,0.0014596701634542232,0.0010932171525729548,0.0018651689326533189,0.0015814911841941386,0.001184376042498525,0.0020351592303535617,0.09605499837193754,0.08397930540881679,0.10975362628508618
29,0.0014790339388870383,0.0011185860572278429,0.0019080239110470382,0.0016113080875580603,0.0011972705444909576,0.0020806259612636837,0.096943006390083,0.08377738752467113,0.11012912216060575
30,0.0014735436717937126,0.0011095051116547163,0.0018855291739091353,0.0016011969655319333,0.001187413862926006,0.002060983555040258,0.09471462733390063,0.08352629164797214,0.10768138151908416
31,0.0014719016951693458,0.0010978462977397267,0.0019332010924265372,0.0016082425202962754,0.0011747796521282823,0.002126830505838606,0.09296463474473934,0.08248589203861309,0.10488087279495827


==> Figures/exp-results-csvs/Exp_translated_m4_fig_old.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,4.434238054310323e-05,4.106901033922937e-05,4.781573411232605e-05,3.5172321850761986e-05,2.5389006846572704e-05,4.698374659489825e-05,0.004097388547551085,0.003513264977729824,0.004788784127854976
1,4.0389808282683835e-05,3.7324534906131274e-05,4.427447194269823e-05,3.4981587603868486e-05,2.5426718389274717e-05,4.6471869800469676e-05,0.0045871986636996515,0.003861566626992786,0.0053192237394175555
2,3.473541753052923e-05,3.165540095976747e-05,3.887863698920999e-05,3.603392940183281e-05,2.631026788620028e-05,4.864873017462515e-05,0.004481680635151435,0.003881394799916847,0.005129152391042396
3,3.235093195311574e-05,2.8489842658466335e-05,3.849682703578587e-05,3.596867618379932e-05,2.6356239489921397e-05,4.772401164764986e-05,0.004484443232617489,0.0039935441577756865,0.005149529317135799
4,3.084487552275965e-05,2.612539161257051e-05,3.700415892166958e-05,3.696155884770439e-05,2.8073930134988095e-05,4.838130938280961e-05,0.004191200908862173,0.0036379795718606976,0.004826406848747482
5,3.06156350357321e-05,2.5251339144933182e-05,3.784260481711017e-05,3.852168853543599e-05,2.8843111414122467e-05,5.069701556954827e-05,0.004134252288868648,0.0035662958222437823,0.004801893493275758
6,3.172653592248501e-05,2.538769734710859e-05,3.8674383034853045e-05,3.764919344688971e-05,2.7949884090222085e-05,5.1267690081727786e-05,0.003791254099211227,0.00314960514926856,0.004424906999044739
7,2.9437228564082574e-05,2.3446565958640988e-05,3.618473931759793e-05,3.838170627267896e-05,2.8904252351907105e-05,5.075912991504008e-05,0.0037270280872118196,0.0031144384398993055,0.004397876441253586
8,2.9411510883369334e-05,2.4046098016294665e-05,3.560408366047338e-05,3.839354920823547e-05,2.9548671158985863e-05,5.0625044105678566e-05,0.0036063261906806735,0.003034580672192356,0.0043625333902846735
9,3.281833914643695e-05,2.7063426092733282e-05,3.990871457353446e-05,3.927803855611095e-05,2.921973107000458e-05,5.301479773377101e-05,0.0036664584880778247,0.0030812797844509397,0.004423033522001001
10,3.509287726180691e-05,2.95390519926452e-05,4.209032486423595e-05,3.9357349660077066e-05,2.960088597816581e-05,5.3549660080017194e-05,0.0036481011796690712,0.003052184603806277,0.004411620590080506
11,3.784054575446128e-05,3.28896628299878e-05,4.3859378128045566e-05,4.210964354267222e-05,3.1347698551006234e-05,5.462823192668075e-05,0.00381983945420751,0.0031239419217956254,0.00458306070645409
12,3.762789422727125e-05,3.2786909718523705e-05,4.3630912959198184e-05,4.1979684159455054e-05,3.08430378115571e-05,5.514270656657583e-05,0.004224405691112598,0.0034602331628769507,0.0051246892400126825
13,4.141813603256275e-05,3.705691726939743e-05,4.750057698389655e-05,4.239119306937735e-05,3.0932815041082755e-05,5.547212239376937e-05,0.003818952514595824,0.0031454532025701207,0.004606858709558084
14,4.373972217223512e-05,3.9901573641198266e-05,4.7954596178599884e-05,4.007805920594564e-05,2.9499372598791996e-05,5.485568244846233e-05,0.0035804723453516053,0.0028539709328195863,0.0043849345180254394
15,4.854291615843434e-05,4.4352500371048135e-05,5.257157979140491e-05,4.2795983974743074e-05,3.204122121081016e-05,5.520376384296539e-05,0.0036014815607094365,0.0029466556500153734,0.004411001098197631


==> Figures/exp-results-csvs/Exp_translated_speech_fig.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.7183094774712397,0.6234593851018521,0.7840537637500409,0.7450737257751836,0.6462741385341494,0.8165285902914484,0.7652735508427044,0.69209385015169,0.8137982053511299
1,0.7345450923823834,0.6554751306009198,0.788971704703965,0.7642927417903624,0.676288242943402,0.8393672201931707,0.778992000476382,0.711359326502277,0.8209711909762083
2,0.7469920170099411,0.6811553535122443,0.7955048238696187,0.7858208734764179,0.7107555293904088,0.8508141325355731,0.7899790542578392,0.735198728578743,0.8299735541674105
3,0.7560535795648466,0.6943532173790364,0.8020557323489507,0.8007666326410592,0.733592339317431,0.8550510089603072,0.7916556879002539,0.7442190082722224,0.8331635083235016
4,0.7581320423400115,0.7004292082153641,0.8079161118746189,0.8128438554908735,0.7445434268482497,0.858040921834237,0.7917547767013249,0.7493266574462626,0.8364673034716419
5,0.758217966218721,0.7041066140811308,0.8084973502819073,0.8160768135963123,0.7598535937714571,0.8614782898692299,0.795504570876533,0.7504773174181613,0.8369514246077928
6,0.7635095894943318,0.7085947311219025,0.8123901101423368,0.8302770635406577,0.7701027267217824,0.8723189837417975,0.7952868923378668,0.7530011024700246,0.8397597275059205
7,0.7650457917818291,0.7143820235811275,0.8151896123868368,0.8372842212385395,0.7830951146676889,0.8800581190005649,0.8007303650476365,0.7596563912396451,0.8399667419673558
8,0.7725644444507689,0.71675397735148,0.8146213454781609,0.8409574009760181,0.7927927628756168,0.8835728763067975,0.8077698472908851,0.760836910596864,0.8428880834815518
9,0.7708929168153923,0.7173169487367129,0.8160384378904058,0.845048237573568,0.7982235571741693,0.8852033715691068,0.8056077476784806,0.7609564536125126,0.8435361007279457
10,0.7704564545373611,0.7147088155840776,0.8143051668234548,0.8485204209476385,0.8015627592214853,0.8880869639881276,0.808739484951515,0.7600269406965442,0.841395274901432
11,0.7698121012774857,0.709351965468377,0.8144616208278282,0.8493436852022773,0.8023892387362124,0.8881958685243808,0.808963219149712,0.756480240942609,0.8409560518863741
12,0.7643749294742679,0.70373649825996,0.811931073848271,0.8451916460626685,0.8016857151142681,0.8871355789241563,0.8069009149180905,0.7547610189014392,0.8395300274452189
13,0.7600929266903111,0.6906520290816467,0.8039669526388817,0.8409623721088407,0.7942975175756578,0.8835105037578204,0.8017797009059202,0.7520563948764646,0.839248119569697
14,0.7488373211321828,0.6822356609427306,0.8009608838997397,0.8333959533347093,0.7850188266883805,0.8793027325241674,0.7995409901571915,0.7505561396739431,0.8388198667554027
15,0.7366149727206961,0.6697241398086549,0.7938434088263604,0.8224167439329542,0.7712088944418987,0.8734913397789477,0.7977255775268777,0.7474818713082158,0.8383366120721143
16,0.7283820774611336,0.6576665376007774,0.7900558389422297,0.8157560607605543,0.7548347698309548,0.8661118001829802,0.7961892823625405,0.7459185721876631,0.841209915417786
17,0.7216649893225093,0.6453610083214013,0.7781612319836881,0.8065611635143444,0.7405931951256642,0.8582163755524419,0.7985080787946705,0.7474259876179444,0.8405803706745701
18,0.7138091598045386,0.6391883793947668,0.7715160177819642,0.7940704787363129,0.7266234212259454,0.850398689724905,0.8047465700236174,0.7597458062395737,0.8500394015474008
19,0.7042866145188671,0.6271847957758961,0.7659501381165031,0.7748270074713737,0.7036046444825135,0.8386475375325229,0.8127069603230448,0.7626511346464885,0.8638265432768795
20,0.700636401676388,0.6113375171462078,0.7718096864765781,0.7716127079606987,0.6861537415390577,0.8291081510719958,0.8262554894837255,0.7699547401232746,0.8766797239233343
21,0.6894753337799369,0.6021490030278994,0.7574039435856003,0.7482838331655137,0.6773699361725869,0.8176258662253659,0.8378919053443615,0.7759681243269536,0.8875799081303553
22,0.6898049750016181,0.5940821855122793,0.7626487204079361,0.7333129624964236,0.6340041282783546,0.8094676030163167,0.8476104390513206,0.7856727023881201,0.9008461831078761


==> Figures/exp-results-csvs/Exp_translated_speech_fig_old.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,1.4337289279351104,1.2496180473011138,1.5680382018550028,1.490147451550368,1.2925482770682974,1.6330571805828837,1.5381871655597608,1.4020822294296726,1.6321803522654812
1,1.4693250948989967,1.311332637131078,1.5773564419283777,1.5285854835807284,1.3525764858868141,1.6787344403863502,1.5645411653386918,1.4345835419760444,1.6462375306209405
2,1.493026147411268,1.3624047326298971,1.5912801958748481,1.5716417469528365,1.4215110587808142,1.7016282650711456,1.5847700490177754,1.4811951318848569,1.664016956045868
3,1.5120129107790832,1.3916714531058894,1.6072233619234444,1.6015332652821201,1.4671846786348623,1.7101020179206148,1.5880503136296107,1.492965957596562,1.6678975400437612
4,1.5168601911315271,1.4032102194917384,1.6178587877594823,1.625687710981747,1.4890868536964994,1.7160818436684753,1.5865705475578387,1.5038002343260222,1.6768282057737185
5,1.5163414811183666,1.4089070949748508,1.6161881971218546,1.6321536271926238,1.5197071875429171,1.7229565797384592,1.5918371909511122,1.5049329595809864,1.6776252937242497
6,1.5245991172745723,1.4183012115169684,1.6234325996975398,1.6605541270813156,1.540205453443564,1.744637967483595,1.594175961095175,1.510020154916807,1.6822290287471386
7,1.5288345693472065,1.4291539902029902,1.6302230671004285,1.6745684424770777,1.566190229335379,1.760116238001132,1.6046243306167196,1.5152230726344498,1.6812866641178563
8,1.5449437212836457,1.4330546014723955,1.628619046028868,1.681914801952038,1.5855855257512326,1.7671457526135985,1.6145406199045609,1.5202081817975834,1.684272594492836
9,1.541283146034097,1.43505603421598,1.6321707530456324,1.6900964751471363,1.5964471143483414,1.770406743138214,1.6101500347835818,1.5219829993577956,1.6907523167343772
10,1.5369645286209095,1.426896762987774,1.6276535491958892,1.6970408418952783,1.6031255184429727,1.7761739279762598,1.6181979593023514,1.5182230021533174,1.6831505988880673
11,1.538911753554032,1.4168533006212296,1.6278885858057275,1.6986873704045553,1.6047784774724252,1.7763917370487552,1.6159875907544232,1.513453310248425,1.6790493087275606
12,1.5265973979698046,1.4070352470787428,1.6193622403063141,1.6903832921253379,1.6033714302285362,1.7742711578483152,1.6148761494554291,1.5071237715602994,1.6788762512663686
13,1.5180091373063238,1.3789891473258542,1.6066674688309923,1.6819247442176812,1.5885950351513156,1.7670210075156412,1.6001911988045712,1.5024058871744397,1.6758618612962561
14,1.4975484241563182,1.360484198375424,1.6003208967803157,1.666791906669419,1.5700376533767637,1.7586054650483365,1.5967379145075662,1.4980779009476015,1.6748021370185113
15,1.4724994346518283,1.3397543277821322,1.5853511957515938,1.6448334878659092,1.5424177888837967,1.7469826795578969,1.5940801970803222,1.4901952587142286,1.6699045333092488
16,1.4563479162616344,1.3139451101519808,1.5774120186618859,1.6315121215211046,1.509669539661911,1.7322236003659601,1.5899287437188176,1.48874978557254,1.6810256993068415
17,1.4416140370544386,1.2874086788178078,1.554073602844449,1.6131223270286887,1.4811863902513285,1.7164327511048838,1.59322754505516,1.4929113523009525,1.6804591730789435
18,1.4217040126716953,1.2779664843292469,1.539100054861631,1.588140957472628,1.453246842451889,1.7007973794498086,1.5982694492937242,1.5143942275828584,1.6925347604356875
19,1.4056562953123843,1.2513040180941852,1.531099244454584,1.5496540149427478,1.407209288965027,1.677295075065047,1.6169699222168092,1.5127080813345888,1.7213598347878651
20,1.3960721950273602,1.2191828647822607,1.5422326596887608,1.5432254159213978,1.3723074830781226,1.6582163021439915,1.645115224028089,1.5284331646899088,1.7428145078436192
21,1.3759635110489674,1.2022230226328214,1.510222643348149,1.4965676663310288,1.3547398723451745,1.6352517324507323,1.6573360644295403,1.5429870973443052,1.7635896673655547
22,1.3790416045222518,1.185727641815165,1.5245745854315864,1.4666259249928477,1.2680082565567088,1.6189352060326336,1.6853637691346544,1.5624399215438185,1.7939006421658557


==> Figures/exp-results-csvs/Exp_translated_synth_blocks_fig.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.002699523192153736,0.0023485281583184737,0.0031502676128853913,0.0031322387799507714,0.0026960440402576235,0.0036529401996781086,0.024184313438212326,0.021001346595471305,0.029078082569201462
1,0.002673670752706034,0.0023104280499179172,0.0030865143517364397,0.0031014654192839507,0.0026415698026326707,0.003563216631397042,0.024859002107788672,0.02067891906902995,0.02923056838382053
2,0.002729515538430829,0.002284174105715216,0.0031717663274077003,0.003129409651247673,0.002660400288190586,0.0036556869618762362,0.024374029090245997,0.02092527765922794,0.02936788201486336
3,0.002738455985563467,0.0023372831854274138,0.003109194982404977,0.003129651390955578,0.0027214068476342115,0.0036214793003128357,0.024758054725890995,0.02077946382078617,0.02949130480522694
4,0.0027496558452968283,0.002358103228057606,0.0031388397661693368,0.0031962509117386007,0.002721958391232535,0.003615533248993996,0.02518005265053907,0.021581324222737452,0.03067823361732104
5,0.0027539887290650637,0.002358311822639303,0.0032059701657549773,0.0031314124279822686,0.0026831190206703763,0.003669774706274488,0.025418522111997324,0.021190405813069607,0.031092425262154624
6,0.0027173276434839092,0.002322269950943169,0.003157333947132298,0.003088610469910996,0.0026795140623877014,0.003699803375604969,0.02612066494700351,0.021503031221290825,0.03128849936020169
7,0.002710259515125824,0.0023084025464247832,0.003167235538944807,0.0030935071693678515,0.002696006621141081,0.0036467719573204486,0.02546564616989102,0.02136422636594988,0.029294630888176396
8,0.0027214004278260486,0.002290183403867634,0.0030759457703254957,0.00310259278538024,0.002627737997459336,0.0035587046238105247,0.025121379581958682,0.021162754860226833,0.029546116763347875
9,0.0026936647584706965,0.0023014809696964293,0.0031073200789134554,0.003114054439793906,0.002647112269849914,0.003586685755219989,0.026172814303615587,0.021726796588053154,0.031226709508666614
10,0.002714926929568772,0.002331818241551842,0.003116690096541351,0.003101282750353046,0.0026884761376454345,0.0036108527175133702,0.025596185011679495,0.021364310125495136,0.030374610011109016
11,0.0027002811439292037,0.002308468585333006,0.0031336872518402605,0.0031101125646195308,0.0026491885197986995,0.0035795250089457236,0.026124210863129563,0.02141698632133129,0.03123207198557582
12,0.0027252108725907918,0.0023276472867917296,0.0031266741001880617,0.003128823447212003,0.002691587941290354,0.003605487530863938,0.024976703431636715,0.02096348637589108,0.029501295885133408
13,0.0026839115509485418,0.002328691668720599,0.0031706806339583727,0.0031075827666678115,0.0026833037664174934,0.0036447774847862685,0.02531495630398496,0.021008629541535616,0.030110370900029642
14,0.0026941514277545415,0.0023157122581476306,0.0031570350722723785,0.0030682260070463933,0.0026208553450639996,0.0036061284139302,0.02583161478224145,0.02227858318462003,0.031304119448107764
15,0.002744709231161639,0.002320405922167321,0.003093271509968291,0.0031584394617336416,0.0026832697938431595,0.0035718758906917946,0.02558579157884428,0.020833736827421637,0.031280776642579874


==> Figures/exp-results-csvs/Exp_translated_synth_blocks_fig_old.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.0002576323953782843,0.0002381103076424868,0.00031534000680720855,0.0003023698733499715,0.00027000627268745816,0.00035922684674999145,0.002551015520608737,0.002170171684934361,0.0032096315129899098
1,0.00028023137839934943,0.00025523773052895076,0.00030356196049758006,0.0003323246979346584,0.0002856621157205688,0.00034260977721843556,0.0024606994827099556,0.002181414160264668,0.0029323464040717406
2,0.00027796621485479166,0.00023945906633115018,0.0003038071996500901,0.00031483705611978796,0.00027746672578249853,0.00035370090590204243,0.0023746160583783898,0.0020116901101578494,0.0030413533811660333
3,0.00027151655350785074,0.00024335168385594322,0.0003084339258844168,0.0003094587898656038,0.0002760016578801399,0.00035730776848360034,0.00245556832504001,0.0022099464832306625,0.002997957525726415
4,0.00027250745660096294,0.00025299223959217895,0.00030966075881594694,0.0003061248776400304,0.0002823031017186594,0.00034502872889766905,0.0024871443020394717,0.0021223473130474574,0.0032395950078281653
5,0.0002622210395920416,0.0002502254194616692,0.00028430660835070197,0.0003011920712132312,0.00028076013064343803,0.0003330927220615223,0.0025932892542906427,0.0020067158722979262,0.0031566546365116403
6,0.0002631447917184387,0.00024216587251301902,0.00030011658475881793,0.00030215789427590967,0.0002724132329501385,0.00034950305749750115,0.002544875065682028,0.0022163656043276267,0.0031058676214751435
7,0.00026303711575911137,0.0002371991447183268,0.0002948240811608943,0.00030391032962470514,0.00026532136429045046,0.0003407809815183646,0.0025801192774618075,0.0021614806627851314,0.003150699566325132
8,0.0002691176928605408,0.0002497072825062451,0.00030400591419210807,0.00030550909310671063,0.0002819493257220686,0.00034384540154914654,0.003049519183913856,0.0025977935012045793,0.0035321019230837515
9,0.0002653025608626857,0.00023848527906376974,0.000312614021769248,0.0002983073614698413,0.0002752225371004628,0.00035964773323041637,0.002713371547997707,0.002463881419809458,0.0033946732474709005
10,0.00026325205383137784,0.00023997838326501707,0.00028678725719852614,0.00030809959492158643,0.0002758684206869327,0.0003327905817500226,0.002636758993593196,0.0023518096363536614,0.0032127787935143926
11,0.0002691364586038558,0.00024726278330485424,0.00029927145345490203,0.00030725222590355416,0.0002869640640464488,0.0003347372800084352,0.0028494060116913823,0.002429951487116016,0.003379613646090599
12,0.000260600707769753,0.0002448503067976816,0.0003100619813782237,0.00029947354814484947,0.0002762785151141674,0.00035351311855357946,0.002673386541103195,0.002036667119055333,0.003155321191845584
13,0.00026645804244251274,0.0002396623483717407,0.00029399660066519156,0.00030615588003844767,0.00027437703188414075,0.00034560368881497076,0.003128360813788721,0.002625047175283391,0.0035257676878580266
14,0.0002677756994216912,0.00024701237230394886,0.00030221377120276426,0.00030588823989294593,0.0002706134733767995,0.0003539027368803074,0.002835024193308922,0.002421311556715957,0.003403374451692849
15,0.0002665748317577782,0.00024136001036205454,0.0003075267170512362,0.00030032926357269514,0.000287074345671152,0.00035620079548990917,0.002382025195735415,0.0019929536390367437,0.0030321839381453517


==> Figures/exp-results-csvs/Exp_translated_synth_bumps_fig.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.03947618155785189,0.03793302442184271,0.0411018289754435,0.06467887348011905,0.06186432458927137,0.06735536142106444,0.08191739241374416,0.07990782260275045,0.08396010635426857
1,0.0398055139299688,0.03821775047563838,0.041209488241975754,0.06488557808549549,0.062436791364183314,0.06754020709823332,0.0818634674800123,0.07983320742364701,0.08376158184918377
2,0.04019895971924192,0.03898315780468232,0.041579098586420664,0.06551116544338173,0.06300382251554855,0.06829315167384181,0.08287073924624122,0.08077774504759569,0.08490425338021118
3,0.03959570443712285,0.03825189210547197,0.041075766901767854,0.06493625619914284,0.062223516805094164,0.06746577539000022,0.08206850099491159,0.08014883818592228,0.08403980323314443
4,0.03944308326507654,0.037995328399063145,0.04066638266353806,0.06431621042998331,0.06181123783364922,0.06713424779118107,0.08216211584652591,0.07998265905668621,0.08420020811875455
5,0.039750709830767804,0.038179175774502486,0.04158152299540198,0.06521075069427129,0.06220477831676724,0.06815720857759966,0.08179496776303086,0.07981804638309156,0.08424552242336593
6,0.03947135967433079,0.038105195378648704,0.040952339206350025,0.06486064416542209,0.062127671102113986,0.06718213823340943,0.08175457424056712,0.07971346061760756,0.08349565943958032
7,0.03929744318684861,0.03790950856326653,0.04082980049995765,0.0644455533345645,0.06223932186603408,0.06684081273445673,0.0819442939806265,0.07990304893990512,0.08440603928592062
8,0.03957045558836231,0.03829543676008881,0.041067789779484186,0.06508872977904734,0.06223313923995555,0.06781137520969738,0.08231378342617557,0.0796508467871081,0.084541809171658
9,0.039900614018685124,0.03844510313582708,0.04122014437503948,0.06517884481493968,0.06293377101023533,0.06801284575856348,0.08274850384982346,0.08050801019027613,0.08511962866755846
10,0.03940044223980636,0.03747688515459741,0.04085447644258826,0.06468750744622953,0.061529875094003705,0.06793649996391175,0.08178030437162526,0.07944085533600424,0.08414668136741928
11,0.03937140760081986,0.03794372150684003,0.04093210379667731,0.06368536904603728,0.06092815862176031,0.06681240019418988,0.08192349177487966,0.07978655729388624,0.0839480121651869
12,0.03955643728238535,0.03806496104311079,0.040847092185627674,0.0653401463690243,0.06278181900201787,0.06752187220961658,0.08206688436568016,0.07992795193462537,0.0841740836774426
13,0.03972764264518609,0.03844357333946347,0.041235696273596426,0.06483441095202724,0.06205379685538954,0.06783557791479085,0.08239027330277335,0.08014119021940692,0.08458358486481646
14,0.0397199722337053,0.03839043478806126,0.04134141558945551,0.06478511869085468,0.06208932261103942,0.06784931277306802,0.08228215091899277,0.08016752150961794,0.08420082398477469
15,0.039641000831574756,0.03840458477704951,0.040913141712610346,0.0643290941488244,0.06199442673170644,0.06724532894711913,0.08192662301486109,0.07971562651170966,0.08427271942327738


==> Figures/exp-results-csvs/Exp_translated_synth_bumps_fig_old.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.0041758020038757575,0.00394952421491255,0.004364390980568371,0.006664034614053843,0.006312039995507097,0.006885216742928163,0.008896431167285394,0.008728109610249841,0.009279699070432235
1,0.004253440405988861,0.0039631694700236605,0.004466257084804865,0.007017174108575618,0.0066898952611404204,0.007377956815935996,0.009018491331086488,0.00870204801039019,0.009396142333659202
2,0.004485148824727175,0.004250020164322297,0.004591073647082284,0.0069047733283112075,0.006422742776021418,0.007379007861385094,0.00940739063864273,0.009137807867463382,0.009654372649029682
3,0.004320359726001328,0.004027988099173583,0.004539790540704196,0.006787767316485883,0.006362441696853359,0.007290131611222557,0.009370275596652131,0.009142985597483602,0.009598886308822049
4,0.004255426825513058,0.004026190620593787,0.004435738516250558,0.0069006891953533895,0.00659368975419056,0.007219277759432933,0.009172834534738751,0.008881176039621836,0.009484346929988731
5,0.004338758975700338,0.004152137875863893,0.00454847740083155,0.00704770727502501,0.006617120268620266,0.00738415854656434,0.009147093655072673,0.00881158022561951,0.00964267195278823
6,0.0042272853108287715,0.0039206277703272676,0.0043647784415343505,0.006508155621700567,0.006290390694596912,0.006946518199762149,0.009052854149719654,0.00882767306067572,0.009319908730765773
7,0.004316485347785908,0.004161536740789347,0.004412083419049663,0.007284721585962907,0.006836366813962446,0.007551426022905358,0.009073792266657279,0.008802216798535793,0.009338695140777889
8,0.0042538141961397,0.004155189920909895,0.004424443918163393,0.006818917732878606,0.006551366690776538,0.00722014396700805,0.00934611942649585,0.009020272867526297,0.009649418269774983
9,0.004267592955415217,0.004081360983366652,0.004393196064511695,0.007098042335200828,0.006752833681168902,0.007456093271133754,0.00906816816711416,0.008805654869524513,0.009259500814491041
10,0.004242047318058641,0.004026547941571968,0.004371044253775588,0.006922803619008636,0.00661524092041345,0.00734441368860843,0.009213617420465583,0.008806760642120603,0.00942164275837198
11,0.004286959725495568,0.0040981054261326035,0.0045315004194636955,0.007069454382953847,0.006643673154648885,0.007352386650215056,0.009024942441338595,0.008859118461014878,0.009319756039051646
12,0.0042583789622310155,0.00407591532059749,0.004489345264995907,0.006724927484045391,0.006192482754101703,0.007143528684609891,0.00913180586736374,0.008764047316614636,0.009337754239141205
13,0.004237677500848412,0.004134934274040471,0.004377438471291276,0.007221520189706397,0.006799870717077642,0.007428747803969217,0.009210031349384315,0.008959149289767456,0.009431370928242595
14,0.004269858333876843,0.004143845296106527,0.004440591886594316,0.006722660571218408,0.006528203988684399,0.007045417653220683,0.00927151669037845,0.008981516983359993,0.00948470679701429
15,0.0041859623672596165,0.003994950639379685,0.004366909250862202,0.006995877699118046,0.006530263610982099,0.007382054111522396,0.009099567787991446,0.008848770780515818,0.009320179806299135


==> Figures/exp-results-csvs/Exp_translated_synth_piecepoly_fig.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.0650540329725888,0.06248341901830284,0.06744917751819311,0.07444346593474796,0.07158564951380134,0.07777123692167101,0.10803810293502786,0.10512482923045482,0.11126512243158429
1,0.06511549350496455,0.0628354456096529,0.06733000669114493,0.07485372119423472,0.07200942422512883,0.07807305555627272,0.1078689115347242,0.10482508892392464,0.11033482696574004
2,0.06486062627880429,0.06207778039016917,0.0673335220870315,0.07421544229478384,0.07131409222795677,0.07774112378043964,0.10749626325544073,0.10496289089413421,0.11020985572357227
3,0.06453890988774763,0.06195702834604367,0.06693887780814921,0.07443162748586205,0.07155231146937258,0.07734160587253511,0.1082500107381491,0.10516903222219783,0.11121393247722222
4,0.0644802008463332,0.062402071333064656,0.0671768322388606,0.07432175679711298,0.07167695650097734,0.07732440954881782,0.1077510967696661,0.10507627468159762,0.11074984813448817
5,0.06484546406013286,0.06249449620054009,0.06710154806037749,0.07481778536240569,0.07163528559522449,0.07716068931078043,0.10752983504372796,0.10489889041890632,0.11102105446427475
6,0.06428270967987626,0.06195310430132193,0.0666339699791423,0.07419294956666488,0.07117075955092077,0.07700544738151302,0.10687365486932707,0.10409127396949269,0.10968627459415009
7,0.06481050331954238,0.06232422032858428,0.06739168630581702,0.07441123893480148,0.0714390400722701,0.07760663608279479,0.10740020575059042,0.10477637256299838,0.11036578770837624
8,0.06501126123885384,0.062279579510475844,0.0672654086979406,0.07459507565239659,0.07143325506141338,0.07752517771207387,0.1077210802477195,0.10444317173268407,0.11065370078513222
9,0.06467938516967614,0.06255616484698993,0.06758144508098317,0.0742606149521631,0.07168557175759348,0.07733242610537215,0.10740569095352928,0.10444567602201996,0.11074354321278357
10,0.06461405000499311,0.06210946684008906,0.06735589241408803,0.07451228542165733,0.07146019891233336,0.07786551941321823,0.10778249512100924,0.10434732054212055,0.11080872930727599
11,0.0654841830690758,0.06285323538519458,0.06781117476542642,0.07518627337474548,0.07221762411222317,0.07857331901393275,0.10775836846062806,0.10499102715296943,0.1109200267206104
12,0.06513995603191422,0.06261950328763338,0.06752191194768331,0.07505708341300685,0.07152300146957563,0.07783954157103831,0.10781598867147721,0.10470062812427051,0.11082391575478308
13,0.06469837346050039,0.06235139105476059,0.06675807566909961,0.07385945987595235,0.07140660895761973,0.07668204814455383,0.10790151321769362,0.10490163035724234,0.11036386654140477
14,0.06504675043869874,0.0623586433157159,0.06777820990880529,0.07510177110687627,0.07187309885113786,0.07837536350606039,0.1079563500277115,0.10515607396589575,0.1109672933717342
15,0.06480036754203564,0.06269454858453989,0.06710765832143857,0.07486424442138091,0.07176085073967778,0.07745868163776344,0.10742958571533351,0.10480606689834196,0.11037028767389238


==> Figures/exp-results-csvs/Exp_translated_synth_piecepoly_fig_old.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.006453153914417049,0.006243504043010616,0.006677102455576557,0.0073924466527075065,0.007142634939987241,0.007666045477549973,0.010932415242486594,0.010658118762231158,0.011232021300109946
1,0.006450493105594713,0.0062121215388641115,0.006736821653054468,0.007430951455150806,0.007156105430441685,0.007721994417653256,0.010864344042147978,0.010578928100064956,0.011166359381304516
2,0.0064950575152862245,0.006285583999340439,0.006683831552774073,0.0074830876055011685,0.007228479064412828,0.007732036698335168,0.010980743823821476,0.010683406658475642,0.011255035269101925
3,0.006502957364881579,0.006274100038776258,0.006764094127800128,0.007512977707067502,0.007214362057426714,0.007805675038429515,0.010942734103900877,0.010637572329415146,0.011265188676029167
4,0.0064566949735488125,0.0062307840592507125,0.006688280859100236,0.007422288708993391,0.007164713485882728,0.00769628022101483,0.010967826976408444,0.01067887970324523,0.01124624439019015
5,0.006445574754139517,0.00622777755770827,0.0066951468036734844,0.007467922011772992,0.007174191956803551,0.007748689604867084,0.010862358786878353,0.010568076053142526,0.011213460583965957
6,0.0064774026435082555,0.006210830463438542,0.006673153899541228,0.007433715976858139,0.00712597292459944,0.0077049223945280226,0.01096729625328546,0.010676535930320419,0.011298220197400904
7,0.00650324120191763,0.006244182896573577,0.006738824920030354,0.007454939113076576,0.007171896773092183,0.007769061677134805,0.010988784854441689,0.010697307551102873,0.011251306267101179
8,0.006511338693943044,0.006236736235707003,0.006768980411948466,0.007477981613989541,0.007185099730715232,0.0077490119157832575,0.010888240256336843,0.010578892889993072,0.01117233812366557
9,0.006443469034089329,0.006205556190557184,0.0066779950316521565,0.007378876919031899,0.007081474976457322,0.007684759695589886,0.010911732106861869,0.010613732719220791,0.011207568558649973
10,0.0065106833322372114,0.0062783748947255495,0.006748267601791735,0.007566997836198458,0.0072254948310136406,0.007795317819889736,0.010968854576680204,0.010644972944270952,0.011244458887646556
11,0.0064764176328384,0.006239139731580129,0.006728536527839977,0.007434901042659375,0.007167494042309757,0.007727282018961634,0.010959446571644112,0.010637920594132435,0.011261063615749852
12,0.006459550578247783,0.006280328347954264,0.006715827371482767,0.007437452510808173,0.007170619909885258,0.0077011404515800585,0.010960582447870126,0.010683097740597903,0.01128645059876489
13,0.0065064824501197575,0.006247429964803978,0.00675120509995992,0.007525517169500211,0.007214677993765303,0.007786213794100285,0.010977706889115119,0.010696122060754659,0.01126136965439826
14,0.006454466555607892,0.006202891657842826,0.006702319063974965,0.007407302372706404,0.00714287443599113,0.007694349307553378,0.01098048778330996,0.010707908295511959,0.01127833581172957
15,0.006482912737786062,0.0062457434889324264,0.006760690969697498,0.007458518712001205,0.0071828179212473035,0.007747997780421535,0.0109373336038365,0.010667589265366446,0.011263355399192909


==> Figures/exp-results-csvs/Exp_translated_synth_spikes_fig.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.10783699937759633,0.10460039285864123,0.11147867952719819,0.1289901847054395,0.12474498502440926,0.13334104756286663,0.12534211306406512,0.12199004396979812,0.12883409425928816
1,0.10594585075251746,0.10355360715490912,0.10946254627338238,0.1270300526121479,0.12277394522840587,0.13103174191316258,0.12429724478970217,0.12123142145402291,0.12715376117241886
2,0.10625591290585762,0.1029740929355319,0.11036283414286953,0.12733529547980957,0.12287593572037263,0.1319060965666391,0.12413181967147283,0.12067929119175277,0.1276413948728727
3,0.106524908912413,0.10254138620217403,0.11007776048492303,0.12704975317021827,0.12196263447604684,0.131484612916043,0.12373139732397159,0.12055618697083556,0.12727380969779203
4,0.10704429097024223,0.10366594162930699,0.11119353668542177,0.12748348965777204,0.12418687956248178,0.1314293160047675,0.125225546735114,0.1216648666824382,0.1288896375471129
5,0.10646085506657198,0.10314769874470267,0.1098907792273253,0.12680784513459886,0.12271804373903741,0.1310200786060515,0.12456448596969072,0.12081392412922068,0.1277018016417788
6,0.10591737712690157,0.10280202332022534,0.10939189247828271,0.12686734975968933,0.12225645153675606,0.13063859005802184,0.12352139461541285,0.12004713553742848,0.12700183513219737
7,0.10678680184811248,0.1030573180610953,0.1101864209294728,0.12720423586327193,0.1230225599256507,0.1314618378373089,0.12413248413701664,0.12047911902128894,0.1276644813694918
8,0.10591314261541246,0.10281116747867496,0.10948690094526714,0.12659222421550684,0.12189254274866465,0.13130542424511066,0.12367130204877849,0.12013873378795699,0.12734439909308032
9,0.10703024637420781,0.1034031456476791,0.11056041290747098,0.12744451654595396,0.12286661843540915,0.13187961852326774,0.12444952548581843,0.12154812619173778,0.12788607863274692
10,0.10670682192857797,0.10270413554889228,0.11025386950444958,0.12701495636280621,0.12277153292239461,0.13146340406389523,0.12400604050582041,0.12032931445565824,0.12751966662038422
11,0.10673611445970893,0.10282378539149252,0.10981395267346448,0.12688631498908154,0.12228098622972186,0.13088102137308305,0.12408716669759957,0.12124240427999802,0.12691142042960452
12,0.10659066709024259,0.1027465074275352,0.11040917673939912,0.12756287305288944,0.1231265203785437,0.13190201755240322,0.12422649832700362,0.12027844001124094,0.12773727658767048
13,0.10620817307691441,0.10294583057382735,0.10926221423948418,0.12653638090283265,0.1221920481161857,0.13016680043659581,0.1237098877975232,0.12091948700744165,0.1268059793996852
14,0.10710369348766072,0.10376000424832166,0.11002944585608744,0.12737176097951125,0.12336652788765838,0.13123454583366895,0.12454183714034919,0.12155750995833597,0.12765774109407266
15,0.10639303602085946,0.10309959093323147,0.1098555422149386,0.12655225003508613,0.12233187193809465,0.1317852741650503,0.12402757950643263,0.12101080045783451,0.12719795793575564


==> Figures/exp-results-csvs/Exp_translated_synth_spikes_fig_old.csv <==
ind,db_med,db_low,db_high,leg_med,leg_low,leg_high,fou_med,fou_low,fou_high
0,0.010691746686971468,0.010313528493231182,0.0109031547068573,0.012583648899563692,0.012277871212841266,0.013034637379592748,0.012370482503671891,0.01211994480434221,0.012820608977913147
1,0.010456131808905027,0.010105638239548917,0.010664988489313961,0.012370452426118698,0.012112947290901191,0.01272092352773416,0.012341661795082143,0.012107431687509553,0.012781952067885256
2,0.010674337988319987,0.010408337272799417,0.0109465829281554,0.012644512144313074,0.012269762171619318,0.012992500967754093,0.012451915921413963,0.012146843494406336,0.01279664812108245
3,0.010585706714878075,0.010253633377403067,0.010795323562580554,0.012601411074437154,0.012223824865191621,0.012996409269977012,0.0124633718533128,0.012110251506678254,0.012659560921809494
4,0.01085837794622617,0.010518771644948558,0.011093914510455759,0.012850900425798364,0.012594179275533302,0.013087418583157142,0.012761717811313323,0.012500603392474292,0.01294684763533776
5,0.010765488066310731,0.01045494213216583,0.011090472045659378,0.012605755450104488,0.012269367620146755,0.013102096555800037,0.012653276793893213,0.012355446652543095,0.012964807762933878
6,0.010570259882123411,0.010235976102151573,0.010887856214655482,0.01246048418018845,0.012100027607176149,0.013066143889272568,0.012517062660930604,0.012233782198649559,0.012877772333741662
7,0.010831123556290886,0.010309163664468164,0.011123042580148616,0.012659771266943294,0.011997944031317197,0.01331493597208848,0.012745029638040334,0.012452635169150015,0.01309680316638257
8,0.010466858749283065,0.01011888175142395,0.010930983607681462,0.012614371406098479,0.012095292615017643,0.012874028985088064,0.012653140781816117,0.01221376543385512,0.012907259936961159
9,0.010499593322389773,0.009958796652524684,0.01093795299455537,0.012573408380534114,0.01181751073870342,0.013045855707497495,0.01226739003563379,0.012009643840905814,0.01286073446616753
10,0.010661748752499272,0.010209631571565861,0.011025215742274184,0.01239090058343394,0.01203783278427965,0.012950345168110822,0.012456762804270322,0.012223322024264273,0.012727202891615889
11,0.010923709880708857,0.010391486472970682,0.011507016873098465,0.013011780972474546,0.01248548689113798,0.01345353058159289,0.012790988982037975,0.012089687668730819,0.013289652153036997
12,0.010585833769318218,0.01031485212648821,0.010808153216085673,0.01260186124907286,0.01239237949292014,0.012939474788541353,0.012543619447357619,0.012223121589328628,0.012881306908070534
13,0.010897540505459671,0.010599278900700046,0.011256918421105105,0.012969115797008279,0.01258238903903043,0.013372753869010783,0.01273547113087842,0.012330537098103885,0.013101361217974334
14,0.010811175718447991,0.010521689370947178,0.011147229683453174,0.012876906432642157,0.012403168465274443,0.013378457789463819,0.012726415233284584,0.012307556797206855,0.013071115685746102
15,0.01052043078588552,0.010211644187414382,0.010718059914970537,0.012616747597834438,0.012344090775115914,0.012833611930491397,0.012380520490963595,0.012180144129545328,0.012646938828479514


==> Figures/intro-demo/results/dwt_locations.csv <==
u,s
-0.4285714285714286,0
-0.2857142857142858,0
-0.1428571428571429,0
0.0,0
0.1428571428571428,0
0.2857142857142856,0
0.4285714285714284,0
0.5714285714285714,0
0.7142857142857142,0
0.857142857142857,0
-0.4545454545454546,1
-0.36363636363636365,1
-0.2727272727272727,1
-0.18181818181818177,1
-0.09090909090909083,1
0.0,1
0.18181818181818188,1
0.2727272727272727,1
0.36363636363636376,1
0.4545454545454546,1
0.5454545454545454,1
0.6363636363636365,1
-0.368421052631579,2
-0.3157894736842106,2
-0.26315789473684215,2
-0.21052631578947367,2
-0.1578947368421053,2
-0.10526315789473695,2
0.26315789473684204,2
0.3157894736842104,2
0.36842105263157876,2
0.42105263157894735,2
0.4736842105263157,2
-0.4,3
-0.37142857142857144,3
-0.34285714285714286,3
-0.22857142857142865,3
-0.20000000000000007,3
-0.17142857142857149,3
-0.11428571428571432,3
-0.08571428571428574,3
-0.05714285714285716,3
0.34285714285714275,3
0.37142857142857144,3
0.4285714285714286,3
0.4571428571428571,3
0.48571428571428577,3
-0.4029850746268657,4
-0.3880597014925373,4
-0.3731343283582089,4
-0.22388059701492535,4
-0.20895522388059706,4
-0.19402985074626866,4
-0.11940298507462688,4
-0.10447761194029848,4
0.3582089552238805,4
0.4626865671641791,4
0.4776119402985075,4
0.4925373134328357,4
-0.3969465648854962,5
-0.22137404580152675,5
-0.2137404580152672,5
-0.10687022900763365,5
-0.0992366412213741,5
-0.09160305343511455,5
0.48091603053435117,5
0.4885496183206106,5
0.4961832061068703,5
-0.4015444015444015,6
-0.22007722007722008,6


==> Figures/intro-demo/results/errors.csv <==
K,leg_mse,fou_mse,dwt_mse,leg_d_mse,fou_d_mse,dwt_d_mse
1,0.9901428964001162,0.8395814152146708,0.8035150221005274,2.1152267616351574,1.0,0.999138484506722
2,0.9704540142576725,0.7096484963585166,0.6900658633117559,2.763803365151068,0.998198911193183,0.999480295805691
3,0.9259477121731436,0.6345927220014694,0.6127201575846132,2.4482629704055605,0.9977505281389686,0.9977478174497452
4,0.9184999680429692,0.5642497012764276,0.544788523922616,1.3462493764332308,0.9976503012552596,0.9985288179613475
5,0.8971933750117229,0.4976469279896247,0.4959049876996252,1.9017197436041278,0.980699156475255,0.9942315321309073
6,0.8856708765203914,0.45446926409915905,0.44550451147285836,1.8724630408813994,0.9546551255386734,0.995742565814361
7,0.8573520007125232,0.41452808383178846,0.3962889310093323,1.5634795924731306,0.953706731875497,0.9819967091836298
8,0.8430826203953433,0.3758313055116029,0.39692586187615625,1.027556569246161,0.9422186611057481,0.9819979767448501
9,0.8281909735132702,0.34021721329811994,0.35981141627755053,1.3162551771780937,0.9267442413829823,0.9771802211402437
10,0.8186583331259982,0.30460425983299644,0.32422452633524973,1.0581933052084191,0.9129297407608089,0.9269372976776576
11,0.8152714225013076,0.2715158994447517,0.2910859594805132,1.7044187834923186,0.9068238117428821,0.9230640156493549
12,0.8105919301421552,0.2496949412515846,0.26320115103194275,1.0660369008383026,0.8710118762007645,0.9025104242824878
13,0.7991448180240843,0.2314937033567844,0.23489282241459244,1.0889187775909617,0.8696566217043504,0.8934308374331551
14,0.780697350203584,0.21463345045436122,0.21443013861569868,1.2602202789490822,0.8690282867355504,0.9141111112280522
15,0.7609701724142466,0.20083482036266487,0.1934449080152637,1.2444725178830156,0.868272367116305,0.9142493320157739
16,0.7593325722776793,0.18850316105184073,0.17487597565669077,1.656712896978768,0.8621920133957828,0.916376692094443
17,0.7501249099470952,0.17576220481954352,0.16036690797782457,1.2599049759915966,0.8398396878601039,0.9179918112147015
18,0.7301889324364741,0.1643234942219369,0.14878560922003564,1.2546306057783474,0.8231167200330424,0.899481939839175
19,0.7274739711559987,0.15483093008237545,0.13926449670692617,1.5500140177488777,0.8045538119548089,0.8986851628709264
20,0.7152066418466435,0.14543854676148188,0.12726261187339055,1.3946847715102282,0.7970272432960646,0.8759692904019122
21,0.7126198801568392,0.1348368627248577,0.1165808556200866,1.8118689720013408,0.7954557421312618,0.7922236416108173
22,0.7087837130510761,0.12550309286555733,0.10545669608351481,1.7315759562067476,0.7903114842015571,0.7529285697849296
23,0.7054727530856492,0.1161824323432105,0.09552033146570107,1.3466929984376836,0.7835123975727879,0.7170428847847853
24,0.7036364156842011,0.10846980999878683,0.08597662556130917,1.7799042491767738,0.7783393725787585,0.6906823839755118
25,0.7021361982487564,0.10030904441140664,0.07856623710411559,2.456425054775513,0.7673077600677114,0.6904008557475949
26,0.7002246651587217,0.09414139410672567,0.0728899800052481,2.541127383204621,0.7665752274913787,0.6827013505292472
27,0.6977458972303303,0.08809395773981965,0.066780488053911,1.8832673011473349,0.7462594427322808,0.6811974994217442
28,0.6945618939108302,0.08372826791805286,0.060898686777257086,1.8181233064562061,0.7278502949447571,0.6200717288399391
29,0.6927978158594796,0.07900438800346987,0.05698226694329921,2.308907697906107,0.7262242623655404,0.6412000625524581
30,0.691245452443681,0.07479207425002256,0.05226698346376219,2.305205289588943,0.7128444942432798,0.610179090259607
31,0.6904936796168923,0.07120023259753049,0.048659133557689103,2.5658670795994314,0.7088431341580599,0.609985053709552
32,0.6886687003237317,0.06764586301730721,0.04550109804394928,2.0452383792453426,0.6983932228668539,0.6066521071703467
33,0.6871687245567669,0.06427580318409634,0.04153387469088664,1.79914539450289,0.6754370291140193,0.5963760557390301
34,0.6850860300291121,0.061329985799788655,0.039253650907069,2.253209946588373,0.6643018613403952,0.5955834150129674
35,0.6815984979361369,0.05887990190482358,0.036604791489200234,2.1578418163749093,0.6592649703257913,0.5951749754356419
36,0.6808208230499831,0.05697468930168463,0.034265591950473205,2.239907485051483,0.6503063587688072,0.5931510625042389
37,0.6764406823444584,0.05479704776370586,0.031180860779960847,2.470022555499187,0.6500824527796657,0.5449751474050505
38,0.6736155253068977,0.05258979642826925,0.028574757313037637,1.9746714317326937,0.6478654972403016,0.5320103556284688
39,0.6683156576159905,0.05027115720061021,0.0263703238621074,1.91548943897588,0.6326879840173414,0.5186157682654915
40,0.6026901777612765,0.047563062385326545,0.023978296890003775,1.895894386038674,0.6206790694448843,0.5067223658202946
41,0.5972226236114514,0.04520637989334608,0.022416232880926996,1.942710421485346,0.6184755370786986,0.4985525215432127
42,0.5943306752035641,0.04320242700919537,0.0210872225989693,2.186058553071475,0.6060621210726403,0.49672573923125607
43,0.5867440893265391,0.040959052869695395,0.01991270137845356,2.3400016599783133,0.5979661832190504,0.4699445221647187
44,0.586144473525007,0.039886637722334736,0.019022848395969717,2.53521697752574,0.5946947339123461,0.4561441066135321
45,0.5751491501689552,0.03806557884551968,0.017771134293641553,2.498353752398832,0.5903226383077782,0.45391271050878956
46,0.573967695605357,0.03608773322956654,0.016832616846969208,2.0886463056207494,0.5825067859186032,0.45365092848052163
47,0.5733603265643857,0.034422074373760075,0.015434509726475561,1.78740944094057,0.5804071315289209,0.43486055948276403
48,0.572095253657877,0.033324816104564475,0.014899511853437075,1.9718590980902437,0.5774916149055216,0.4348431244830127
49,0.5703653770562961,0.032039877775549515,0.013738177071804783,1.7441330837439704,0.5751100206027658,0.42873203047936725
50,0.5699509975551953,0.030607102040547302,0.013035943089228294,1.5442512812414606,0.5648668105133123,0.40946438277451114
51,0.5610696649554383,0.029677102142625016,0.012369794880854995,1.570288880446953,0.5646621645127767,0.4080308964071846
52,0.5348896393879814,0.028608909049996405,0.011412495274550318,1.5915078507639087,0.5485532134114464,0.390899466962467
53,0.5342637846179339,0.027658620044365954,0.010470435712470905,1.7667798217258666,0.5376545352716718,0.3905224592036668
54,0.530179158401809,0.027058303231195176,0.009801748718286101,1.6830449663907123,0.5309782620496348,0.39540873270890264
55,0.5284075384569302,0.02664037770781996,0.009170533613032005,1.5827799140944872,0.5298410807183039,0.3924279232280785
56,0.5269992928457445,0.025220035030665458,0.00874983242590966,1.4588709318454207,0.5160833960143509,0.3923436664201926
57,0.5262929880161391,0.024456168829064127,0.008115186898497934,1.365635127017697,0.5125842582667098,0.3922833123358421
58,0.49021234412521053,0.023706441423503963,0.008041247489097646,1.3581681895619442,0.5069936182159704,0.3922857752912486
59,0.48952777538312237,0.02307233691804697,0.007686561956016082,1.3154447026953777,0.5055856286193601,0.36790981715343773
60,0.4320685332521823,0.02213658926103201,0.0076536151890980965,1.3189918377301628,0.5047510025250378,0.36790497222796303
61,0.42100953582677775,0.021720966500151425,0.00742277551055458,1.3041725280864978,0.5036595583680262,0.34898233811846235
62,0.40731262717526817,0.021248259712010338,0.007060925209535521,1.3137997851739323,0.49865113369316677,0.3365648478139037
63,0.3711626465350069,0.020657284028941646,0.006532878490693111,1.3157282173350622,0.49539842822692076,0.3240862690891655
64,0.36999087874894804,0.01996091636927505,0.005842718925495178,1.2224509063814681,0.49430296501864834,0.31978777486950577
65,0.3683855404327254,0.019400928315995183,0.0054553964992404705,1.2426391787604119,0.48928932558866717,0.3173419701147022
66,0.3662214804056844,0.018924314602740685,0.004905471507285736,1.2221432444922202,0.4842705491789203,0.29495210553000023
67,0.363481774658475,0.018509240752277303,0.004905315440545743,1.2451398098265942,0.47844775879298956,0.2949521108228236
68,0.36304909018809195,0.01799813979540721,0.004903637659172173,1.2393070488332842,0.4723991819788172,0.2949521009473356
69,0.36263413076279005,0.017446193633025506,0.004764153569965107,1.2429361205067506,0.46729109236719946,0.29015366855774
70,0.3614667682558767,0.01694299354788107,0.004764154867694152,1.2131583640731682,0.46471674584713923,0.29015366846486396
71,0.3574736282513307,0.016433736755677476,0.004776514951013575,1.212667789187508,0.46409901887291893,0.29015338197794904
72,0.35721209383709646,0.01593374507310089,0.004484854695332305,1.2508322874635782,0.4610852401855167,0.2899992436782118
73,0.35677733669566736,0.015530570859132724,0.004303572158805701,1.2376730067376427,0.45336978026666175,0.287775414586646
74,0.3556650726190019,0.015290458246347005,0.003931074704551558,1.24067591674095,0.4496486679041174,0.28777821038074336
75,0.35547580015414565,0.015031159149401032,0.0039418679586114115,1.158579755995171,0.4475969549089851,0.2877793205871213
76,0.35454822973481487,0.01474799191744857,0.0037383924184376145,1.1638669575678466,0.4434113742745281,0.287731036320646
77,0.354301472837541,0.014522735860551628,0.0037063885083020998,1.148145391838382,0.4391662343084121,0.2857526755989772
78,0.29824472390197754,0.014180455628985738,0.0035989344198880573,1.1476666645234033,0.4336373256297633,0.30289110420772
79,0.2981398700488288,0.013951069378563403,0.0035545882987653033,1.1044190585971039,0.4320568342420483,0.29660517780107626
80,0.2973333971369517,0.01367748456189612,0.003655751528517426,1.0999539128886637,0.4278179785785722,0.296608535467512
81,0.2972863055610878,0.01337516044689387,0.0033405324818899644,1.0675284225781108,0.42482853598489356,0.28717388089654056
82,0.2970883400765344,0.013347225892859096,0.0032952320886339005,1.0629373485433142,0.4241774010896593,0.2872145921640323
83,0.2959492293498768,0.01319225906289113,0.0034526251675143886,1.0613352714891837,0.4223449184209965,0.6104761596790443
84,0.295914796741312,0.013072932919253231,0.0036080870623214955,1.018386884767006,0.4172652461301253,0.9295287320673371
85,0.2958687271861266,0.012632481422149698,0.003500130731829813,1.0430280057585266,0.4131447914713998,0.928860465734224
86,0.2791823846283025,0.012424245227317814,0.0034124493581284714,1.0429761077895046,0.4113486461946765,0.9289686886827113
87,0.27912340399823427,0.01242749563896424,0.003387180108184571,1.0108008016352505,0.41135427940815256,0.932028236801393
88,0.27531316040730514,0.012059396566293542,0.003423554495664977,1.0106330323002923,0.4034047853296342,0.9326255536303876
89,0.27530327780334485,0.011812024359587062,0.0035588656119068134,0.9996911471832223,0.3985151906637468,1.2105406507787713
90,0.27531075505043434,0.011659372109369561,0.0036920704001894276,0.9992336210866165,0.3954005825534738,1.4841231378565303
91,0.2751239577752692,0.011366582223905757,0.003660588837897323,0.9995205211955331,0.39110919514529774,1.5054622110178983
92,0.11468315420872856,0.011025508642687793,0.00362026420614773,0.9995205211955331,0.3820838093404896,1.5174997924348101
93,0.10084979791444729,0.010803109067864473,0.00373794311200933,0.999505784756648,0.38094399680064234,1.518004100321187
94,0.10084880196555858,0.010453304569516288,0.00375117186578859,0.9987615036261602,0.3787120344904786,1.518007469259472
95,0.10083971208298038,0.01032108568354062,0.0037233794423489792,1.0025049389656668,0.3752494195817467,1.517730798935092
96,0.10083656593923918,0.010098327830858577,0.0038426096184536246,1.0062167779824662,0.37412730626850393,1.5490866862965473
97,0.1008280113092279,0.009827268231259552,0.003961034431927691,1.0117172567936346,0.37348369685645133,1.791782172082274
98,0.10074002520144888,0.00970047938691203,0.004077168423439901,1.0117744723008446,0.3709090124528077,1.7938780195409294
99,0.10071052433392585,0.009733496426925907,0.0040860435858060635,1.0120998669286847,0.37165350064512853,1.791703140677721


==> Figures/intro-demo/results/signals.csv <==
t,sig,sig_clean
-1.0,-0.001443329842432989,3.235059066832075e-06
-0.9995115995115995,0.002600036952930462,3.239237846263572e-06
-0.999023199023199,-0.006400003742107958,3.2434262356395803e-06
-0.9985347985347985,0.00025467556053410594,3.247624269450846e-06
-0.998046398046398,-7.767236936206342e-05,3.2518319823529604e-06
-0.9975579975579976,0.0019255164987533916,3.256049409167313e-06
-0.9970695970695971,-0.003766537788963911,3.260276584882058e-06
-0.9965811965811966,-0.0024345318244245098,3.264513544653076e-06
-0.9960927960927961,-0.000290990783199968,3.2687603238049457e-06
-0.9956043956043956,0.007218013553365314,3.2730169578319344e-06
-0.9951159951159951,-0.002218093641003457,3.277283482398974e-06
-0.9946275946275946,0.0010349351096970922,3.281559933342664e-06
-0.9941391941391942,-0.003482696946778257,3.2858463466722635e-06
-0.9936507936507937,-3.0275920029000335e-05,3.290142758570704e-06
-0.9931623931623932,-0.00047875179224651814,3.2944492053955985e-06
-0.9926739926739927,-0.004230816197853486,3.2987657236802695e-06
-0.9921855921855922,0.001146671454964136,3.3030923501347695e-06
-0.9916971916971917,0.0023306724063163293,3.3074291216469184e-06
-0.9912087912087912,-0.00304599380292552,3.3117760752833456e-06
-0.9907203907203908,3.562469842911055e-05,3.3161332482905376e-06
-0.9902319902319903,0.0025349304442083068,3.320500678095894e-06
-0.9897435897435898,0.0024625730178074946,3.3248784023087913e-06
-0.9892551892551893,-0.001248763516508545,3.329266458721651e-06
-0.9887667887667888,0.0035407698125169977,3.3336648853110177e-06
-0.9882783882783883,-0.0031715057969155785,3.3380737202386454e-06
-0.9877899877899878,-0.0014323363000131048,3.342493001852589e-06
-0.9873015873015873,-0.00032133732698573264,3.346922768688301e-06
-0.9868131868131869,0.006250602949810888,3.351363059469741e-06
-0.9863247863247864,-0.002311106606353731,3.355813913110493e-06
-0.9858363858363859,0.00020847261357020524,3.3602753687148817e-06
-0.9853479853479854,-0.0010228670413543423,3.364747465579108e-06
-0.9848595848595849,-0.002182445398957633,3.3692302431923806e-06
-0.9843711843711844,0.0015048853102996708,3.3737237412380663e-06
-0.9838827838827839,-0.0032576109623681216,3.3782279995948405e-06
-0.9833943833943833,0.0009138293006023271,3.3827430583378534e-06
-0.9829059829059829,-0.00020010245966937097,3.3872689577398893e-06
-0.9824175824175824,0.0011800204967837005,3.391805738272556e-06
-0.9819291819291819,-0.000634938436770626,3.3963534406074576e-06
-0.9814407814407814,-0.005570912090624658,3.400912105617399e-06
-0.9809523809523809,0.0005050824006239124,3.4054817743775798e-06
-0.9804639804639804,-0.0017019666855710644,3.4100624881668092e-06
-0.9799755799755799,0.003653891373612827,3.4146542884687187e-06
-0.9794871794871794,-0.003318090307832724,3.419257216972997e-06
-0.978998778998779,-0.006203660364534887,3.423871315576618e-06
-0.9785103785103785,0.006983839713429248,3.428496626385084e-06
-0.978021978021978,-0.0032120680328451903,3.4331331917136867e-06
-0.9775335775335775,0.005043018778738068,3.437781054088758e-06
-0.977045177045177,-0.0025797115022617796,3.442440256248949e-06
-0.9765567765567765,-0.00873508801871307,3.4471108411464984e-06
-0.976068376068376,-0.0028794286378699954,3.4517928519485318e-06
-0.9755799755799756,-0.002041243173642235,3.456486332038344e-06
-0.9750915750915751,0.005818187679208231,3.4611913250167193e-06
-0.9746031746031746,-0.003355776214500297,3.465907874703238e-06
-0.9741147741147741,0.0004953905489255465,3.4706360251375992e-06
-0.9736263736263736,0.0022108266713454392,3.4753758205809564e-06
-0.9731379731379731,0.004146003019082585,3.480127305517261e-06
-0.9726495726495726,-0.0025085337534400455,3.4848905246546106e-06
-0.9721611721611721,-0.001897749502396788,3.489665522926612e-06
-0.9716727716727717,-0.0014701303244581165,3.4944523454937546e-06
-0.9711843711843712,0.004075668432543007,3.499251037744783e-06
-0.9706959706959707,-0.00039165479378889823,3.5040616452980956e-06
-0.9702075702075702,-0.0026703656475573602,3.5088842140031413e-06
-0.9697191697191697,0.000647233843869507,3.513718789941824e-06
-0.9692307692307692,0.0015849504727262244,3.518565419429932e-06
-0.9687423687423687,0.004494982710391438,3.5234241490185575e-06
-0.9682539682539683,-0.001104741576515887,3.5282950254955454e-06
-0.9677655677655678,0.0066428233800473035,3.5331780958869343e-06
-0.9672771672771673,0.0003640063591533561,3.5380734074584255e-06
-0.9667887667887668,-0.004298526144929919,3.5429810077168423e-06
-0.9663003663003663,-0.0042609870036823235,3.547900944411621e-06
-0.9658119658119658,0.0018986552235742504,3.552833265536301e-06
-0.9653235653235653,7.04408543382207e-05,3.5577780193300164e-06
-0.9648351648351648,0.005055635035436972,3.5627352542790203e-06
-0.9643467643467644,-0.000307882977383594,3.567705019118205e-06
-0.9638583638583639,0.0011725530147443564,3.5726873628326302e-06
-0.9633699633699634,0.007337305029601725,3.5776823346590735e-06
-0.9628815628815629,-9.075868350662489e-05,3.582689984087589e-06
-0.9623931623931624,-0.004511971392539388,3.587710360863064e-06
-0.9619047619047619,1.1835526389246112e-05,3.592743514986808e-06
-0.9614163614163614,0.008280807744237057,3.5977894967181362e-06
-0.960927960927961,-0.002305451796311877,3.60284835657597e-06
-0.9604395604395605,-0.0036271695378962843,3.607920145340454e-06
-0.95995115995116,-0.0028291253743790968,3.613004914054576e-06
-0.9594627594627595,-0.0008860999230910174,3.618102714025801e-06
-0.958974358974359,9.63090694008454e-05,3.623213596827724e-06
-0.9584859584859585,-0.0019633500814434076,3.6283376143017258e-06
-0.957997557997558,-0.00111277458934844,3.6334748185586372e-06
-0.9575091575091575,0.00016500809645899925,3.6386252619804366e-06
-0.9570207570207571,-0.009931008501229252,3.6437889972219328e-06
-0.9565323565323566,-0.0020673903675787605,3.648966077212477e-06
-0.9560439560439561,-0.003856120440888805,3.65415655515768e-06
-0.9555555555555556,-0.008175164463736426,3.659360484541148e-06
-0.9550671550671551,-0.001620945846660696,3.6645779191262258e-06
-0.9545787545787546,-0.002909544459761377,3.669808912957749e-06
-0.954090354090354,-0.001091956606888818,3.6750535203638224e-06
-0.9536019536019535,0.0010296061112036409,3.6803117959575943e-06
-0.9531135531135531,0.0017348747573605362,3.6855837946390573e-06
-0.9526251526251526,0.003203260600459312,3.690869571596856e-06
-0.9521367521367521,-0.0044571207228521065,3.6961691823101077e-06
-0.9516483516483516,0.0021744664877489796,3.7014826825502353e-06
-0.9511599511599511,0.0007038113885909454,3.7068101283828196e-06
-0.9506715506715506,0.00041050875633254474,3.7121515761694607e-06
-0.9501831501831501,0.0007652773857859081,3.71750708256965e-06
-0.9496947496947497,-0.0024106625611167326,3.7228767045426645e-06
-0.9492063492063492,0.001409712210569978,3.72826049934946e-06
-0.9487179487179487,0.0017723045679051144,3.7336585245546006e-06
-0.9482295482295482,0.0012675932547596405,3.7390708380281806e-06
-0.9477411477411477,-0.0012924085522832806,3.74449749794777e-06
-0.9472527472527472,-0.0016423910678531291,3.7499385628003786e-06
-0.9467643467643467,0.0024987864918611055,3.755394091384423e-06
-0.9462759462759462,0.003100279349036972,3.7608641428117193e-06
-0.9457875457875458,-0.003516508611681772,3.766348776509488e-06
-0.9452991452991453,-0.007767670267583948,3.7718480522223617e-06
-0.9448107448107448,0.002583794827146825,3.777362030014425e-06
-0.9443223443223443,-0.005364212622457166,3.7828907702712593e-06
-0.9438339438339438,0.005997190020825836,3.7884343337020107e-06
-0.9433455433455433,0.008255960336351434,3.793992781341454e-06
-0.9428571428571428,0.0022354556572042735,3.799566174552101e-06
-0.9423687423687424,0.003549541151884497,3.805154575026298e-06
-0.9418803418803419,-0.0009770134378740988,3.8107580447883554e-06
-0.9413919413919414,-0.0016382813822648466,3.816376646196684e-06
-0.9409035409035409,0.011281840856971728,3.822010441945954e-06
-0.9404151404151404,-0.0009923810141376321,3.82765949506926e-06
-0.9399267399267399,-0.008632577476413533,3.833323868940318e-06
-0.9394383394383394,-0.0014905200246079834,3.839003627275666e-06
-0.938949938949939,-0.0013107673829777233,3.844698834136874e-06
-0.9384615384615385,0.00041467749525529713,3.8504095539328e-06
-0.937973137973138,0.005508289775495098,3.856135851421826e-06
-0.9374847374847375,0.0006008190201449059,3.861877791714142e-06
-0.936996336996337,-0.0035721110854095716,3.867635440274023e-06
-0.9365079365079365,0.002253229329031371,3.873408862922139e-06
-0.936019536019536,0.0025654233225514134,3.879198125837875e-06
-0.9355311355311355,-0.004745153796776562,3.885003295561669e-06
-0.935042735042735,4.7830406817838126e-05,3.890824438997376e-06
-0.9345543345543346,-0.0005318155226196151,3.896661623414631e-06
-0.9340659340659341,0.0026563032092566555,3.902514916451247e-06
-0.9335775335775336,-0.0017164696807534805,3.9083843861156315e-06
-0.9330891330891331,-0.004269889515149759,3.914270100789199e-06
-0.9326007326007326,0.0007534899951141785,3.920172129228834e-06
-0.9321123321123321,0.0014594627728291144,3.926090540569348e-06
-0.9316239316239316,-0.0008735007267116347,3.932025404325963e-06
-0.9311355311355312,-0.0032712617231042407,3.937976790396813e-06
-0.9306471306471307,0.007232923661096365,3.943944769065478e-06
-0.9301587301587302,-0.0022335332378390013,3.949929411003498e-06
-0.9296703296703297,-0.002288663891470799,3.955930787272967e-06
-0.9291819291819292,0.00122282273156086,3.96194896932908e-06
-0.9286935286935287,-0.006251711962991213,3.967984029022754e-06
-0.9282051282051282,0.00043117083594448234,3.974036038603237e-06
-0.9277167277167278,0.006329025874852064,3.9801050707207465e-06
-0.9272283272283273,-0.0008259154710975188,3.986191198429131e-06
-0.9267399267399268,-0.001654310821783246,3.992294495188547e-06
-0.9262515262515263,-0.0011921170103838012,3.998415034868159e-06
-0.9257631257631258,0.0008346847679941675,4.004552891748855e-06
-0.9252747252747253,0.003032500720824715,4.010708140525997e-06
-0.9247863247863248,0.0025771531002688856,4.0168808563121745e-06
-0.9242979242979243,0.0013546591609775876,4.023071114639987e-06
-0.9238095238095239,0.0027511106768167287,4.029278991464854e-06
-0.9233211233211234,0.00455169286535661,4.035504563167832e-06
-0.9228327228327229,0.0011769582370445635,4.041747906558471e-06
-0.9223443223443224,-0.001079956844435932,4.048009098877678e-06
-0.9218559218559219,-0.00033373220656561167,4.054288217800612e-06
-0.9213675213675214,-0.0029370981257141725,4.060585341439589e-06
-0.9208791208791209,-0.0048239356652861965,4.066900548347026e-06
-0.9203907203907205,0.004121480607192256,4.073233917518403e-06
-0.91990231990232,-8.626478094004523e-05,4.079585528395234e-06
-0.9194139194139194,0.0036765060880603662,4.0859554608680785e-06
-0.9189255189255189,0.00068960177450646,4.092343795279566e-06
-0.9184371184371184,0.0005735453392251427,4.098750612427448e-06
-0.9179487179487179,-0.0011285263762333072,4.1051759935676744e-06
-0.9174603174603174,-9.010624536004701e-05,4.111620020417494e-06
-0.9169719169719169,-0.0025304360277126014,4.118082775158568e-06
-0.9164835164835164,0.004753759901703839,4.12456434044013e-06
-0.915995115995116,-0.00047728059839813975,4.131064799382147e-06
-0.9155067155067155,-0.0010324754695341198,4.137584235578522e-06
-0.915018315018315,0.004343783255761931,4.144122733100312e-06
-0.9145299145299145,-0.00045106658714547197,4.150680376498978e-06
-0.914041514041514,0.005961187376492644,4.1572572508096455e-06
-0.9135531135531135,-0.00026359139799852116,4.163853441554419e-06
-0.913064713064713,-0.0028459651168610926,4.1704690347456976e-06
-0.9125763125763126,0.0005518534552836137,4.177104116889512e-06
-0.9120879120879121,0.006400489594291876,4.183758774988923e-06
-0.9115995115995116,0.004543112771484734,4.190433096547403e-06
-0.9111111111111111,-0.005130267067313199,4.197127169572278e-06
-0.9106227106227106,0.0025584307948884333,4.203841082578175e-06
-0.9101343101343101,-0.010545804246485735,4.210574924590512e-06
-0.9096459096459096,3.210981624837979e-05,4.217328785148996e-06
-0.9091575091575091,-0.0044925037218885785,4.224102754311174e-06
-0.9086691086691087,-0.0018865466260434016,4.2308969226559974e-06
-0.9081807081807082,-0.0015722455991007281,4.237711381287407e-06
-0.9076923076923077,0.004499346977510291,4.2445462218379625e-06
-0.9072039072039072,-0.003467595011774856,4.2514015364724954e-06
-0.9067155067155067,0.0015749634227912549,4.258277417891782e-06
-0.9062271062271062,0.0034804390713237348,4.265173959336258e-06
-0.9057387057387057,0.0003501885041526011,4.272091254589759e-06
-0.9052503052503053,-0.0012215661659914644,4.279029397983282e-06
-0.9047619047619048,0.004130670465562817,4.285988484398789e-06
-0.9042735042735043,-0.00611024120317524,4.292968609273037e-06
-0.9037851037851038,-0.006318855478273226,4.299969868601433e-06
-0.9032967032967033,-0.005755803333852728,4.306992358941925e-06
-0.9028083028083028,-0.00440553392909213,4.314036177418931e-06
-0.9023199023199023,-0.004665036068954,4.321101421727274e-06
-0.9018315018315018,0.0015648280977027366,4.328188190136189e-06
-0.9013431013431014,-0.0030017504125007003,4.335296581493321e-06
-0.9008547008547009,0.0025885285933819648,4.342426695228777e-06
-0.9003663003663004,-0.0034880399735279176,4.3495786313592164e-06
-0.8998778998778999,0.004919085906785441,4.356752490491953e-06
-0.8993894993894994,0.00014953105822307683,4.363948373829106e-06
-0.8989010989010989,-0.003953440884623799,4.3711663831717845e-06
-0.8984126984126984,-0.007928858971529137,4.378406620924294e-06
-0.897924297924298,-0.004401491397993847,4.385669190098391e-06
-0.8974358974358975,-0.001788006052514236,4.392954194317556e-06
-0.896947496947497,0.003161670226795057,4.4002617378213234e-06
-0.8964590964590965,0.0037642416152212444,4.407591925469618e-06
-0.895970695970696,0.004461447449294753,4.414944862747154e-06
-0.8954822954822955,0.003010231477699232,4.422320655767857e-06
-0.894993894993895,0.006203584326624564,4.4297194112793095e-06
-0.8945054945054945,-0.00047269697691951007,4.4371412366672616e-06
-0.8940170940170941,0.006269223041888066,4.444586239960153e-06
-0.8935286935286936,-0.001389972051075484,4.4520545298336835e-06
-0.8930402930402931,-0.0009704631502838801,4.459546215615419e-06
-0.8925518925518925,-0.0021763248322237308,4.467061407289433e-06
-0.892063492063492,0.0022937426956637307,4.474600215500986e-06
-0.8915750915750915,-0.002491903144439362,4.482162751561249e-06
-0.891086691086691,0.0005161806201064332,4.489749127452061e-06
-0.8905982905982905,0.008231654123365649,4.497359455830716e-06
-0.8901098901098901,0.00406367476412563,4.50499385003481e-06
-0.8896214896214896,-0.0026635165496829605,4.512652424087114e-06
-0.8891330891330891,-0.0025623136129343635,4.52033529270049e-06
-0.8886446886446886,0.0017807023341236676,4.528042571282842e-06
-0.8881562881562881,-0.003340279497689617,4.535774375942118e-06
-0.8876678876678876,-0.004084294359813951,4.543530823491346e-06
-0.8871794871794871,-4.216895535149716e-05,4.551312031453714e-06
-0.8866910866910866,-0.0014295969433571031,4.559118118067697e-06
-0.8862026862026862,-0.0016956576094527879,4.56694920229221e-06
-0.8857142857142857,-0.0021819611540083534,4.57480540381182e-06
-0.8852258852258852,0.002810960920372634,4.582686843042003e-06
-0.8847374847374847,0.003945856286420397,4.590593641134422e-06
-0.8842490842490842,-0.0033646057727644684,4.59852591998228e-06
-0.8837606837606837,-0.002082253510628576,4.606483802225691e-06
-0.8832722832722832,-0.001735172301488173,4.614467411257109e-06
-0.8827838827838828,-0.0016938148367814153,4.622476871226801e-06
-0.8822954822954823,0.0019331469168450016,4.630512307048365e-06
-0.8818070818070818,-0.0018810399034809772,4.638573844404288e-06
-0.8813186813186813,0.000717787950117072,4.646661609751559e-06
-0.8808302808302808,0.0001227971857474044,4.654775730327328e-06
-0.8803418803418803,0.002175918597417126,4.662916334154605e-06
-0.8798534798534798,-0.005800608208904622,4.671083550048011e-06
-0.8793650793650793,-0.0026139560898442785,4.679277507619587e-06
-0.8788766788766789,0.006029122576319345,4.687498337284629e-06
-0.8783882783882784,0.0022389989960452487,4.6957461702675914e-06
-0.8778998778998779,-0.0034203975100880616,4.704021138608041e-06
-0.8774114774114774,0.003580641888113927,4.712323375166645e-06
-0.8769230769230769,-0.0008381116558528542,4.7206530136312124e-06
-0.8764346764346764,-0.0028673895356685956,4.72901018852282e-06
-0.8759462759462759,-0.002291521614701461,4.73739503520193e-06
-0.8754578754578755,-0.002683343802041368,4.745807689874612e-06
-0.874969474969475,-0.0025563487100532245,4.754248289598791e-06
-0.8744810744810745,0.0006099712392681674,4.76271697229056e-06
-0.873992673992674,0.0017578460056164086,4.77121387673053e-06
-0.8735042735042735,0.0028051834890689036,4.779739142570261e-06
-0.873015873015873,0.0017560317226160307,4.7882929103387194e-06
-0.8725274725274725,-0.006943963872461397,4.796875321448807e-06
-0.872039072039072,-0.004158607318794584,4.805486518203938e-06
-0.8715506715506716,-0.002334562719627503,4.814126643804687e-06
-0.8710622710622711,0.003352416800297177,4.822795842355459e-06
-0.8705738705738706,-0.0026492232501181085,4.83149425887127e-06
-0.8700854700854701,-0.0016630427820273441,4.840222039284527e-06
-0.8695970695970696,0.002592631294103392,4.848979330451904e-06
-0.8691086691086691,0.0073577159083319235,4.8577662801612784e-06
-0.8686202686202686,-0.002172889555796994,4.866583037138696e-06
-0.8681318681318682,-0.0002443362157940859,4.875429751055426e-06
-0.8676434676434677,-0.0014105935392370868,4.8843065725350695e-06
-0.8671550671550672,-0.005683885393881534,4.893213653160716e-06
-0.8666666666666667,-0.004390966472615372,4.902151145482173e-06
-0.8661782661782662,-0.004605482812878256,4.911119203023261e-06
-0.8656898656898657,0.003299851102127496,4.920117980289164e-06
-0.8652014652014652,-0.00035295527314568056,4.929147632773836e-06
-0.8647130647130647,0.0007600847328494914,4.938208316967506e-06
-0.8642246642246643,-0.006695136100103392,4.947300190364196e-06
-0.8637362637362638,-0.0018005544947949264,4.956423411469346e-06
-0.8632478632478633,-0.003327220850740936,4.965578139807491e-06
-0.8627594627594628,-0.004179565969074916,4.974764535929999e-06
-0.8622710622710623,-0.0037620542612428393,4.983982761422884e-06
-0.8617826617826618,0.00026729321882601925,4.993232978914685e-06
-0.8612942612942613,-0.0042202052092684805,5.002515352084418e-06
-0.8608058608058609,-0.002161647851871408,5.011830045669575e-06
-0.8603174603174604,0.004161437854738731,5.021177225474235e-06
-0.8598290598290599,0.003954261849571099,5.030557058377204e-06
-0.8593406593406594,-0.004228711104519222,5.039969712340253e-06
-0.8588522588522589,0.0010580402843414084,5.049415356416405e-06
-0.8583638583638584,-0.005811115612589471,5.058894160758334e-06
-0.8578754578754579,0.0014959383392514588,5.068406296626783e-06
-0.8573870573870574,0.006722953521896508,5.077951936399102e-06
-0.856898656898657,-0.0009264989388357424,5.087531253577844e-06
-0.8564102564102565,0.005207509176646777,5.097144422799427e-06
-0.855921855921856,-2.372072686338433e-05,5.106791619842895e-06
-0.8554334554334555,0.004242601546477457,5.116473021638734e-06
-0.8549450549450549,-0.0005888730549326973,5.126188806277775e-06
-0.8544566544566544,0.00019775994333571715,5.135939153020184e-06
-0.8539682539682539,-0.004184891995658959,5.1457242423045255e-06
-0.8534798534798534,-0.0022252077220963956,5.155544255756883e-06
-0.852991452991453,-0.001053500804509444,5.16539937620011e-06
-0.8525030525030525,-0.0021134554291262525,5.1752897876631215e-06
-0.852014652014652,0.002913350479149714,5.185215675390273e-06
-0.8515262515262515,9.872047248947353e-05,5.195177225850852e-06
-0.851037851037851,-0.0009883513633171818,5.205174626748619e-06
-0.8505494505494505,0.0007768428468845664,5.2152080670314505e-06
-0.85006105006105,-0.003133153622445288,5.225277736901072e-06
-0.8495726495726496,0.0034727521891930162,5.235383827822867e-06
-0.8490842490842491,-0.0008469368647543252,5.245526532535777e-06
-0.8485958485958486,0.0014627650331030667,5.255706045062295e-06
-0.8481074481074481,-0.0014106393438982903,5.265922560718554e-06
-0.8476190476190476,-0.0008504759600845597,5.276176276124469e-06
-0.8471306471306471,-0.0029044532869729398,5.286467389214043e-06
-0.8466422466422466,-0.002849724683288464,5.29679609924568e-06
-0.8461538461538461,6.450360606113817e-05,5.307162606812652e-06
-0.8456654456654457,-0.002660351542720295,5.317567113853642e-06
-0.8451770451770452,-0.002466058337501094,5.328009823663379e-06
-0.8446886446886447,-0.00259698169644407,5.338490940903359e-06
-0.8442002442002442,-6.978420415195835e-05,5.349010671612701e-06
-0.8437118437118437,-0.0032485432672942237,5.359569223219044e-06
-0.8432234432234432,0.005576601969957107,5.370166804549594e-06
-0.8427350427350427,-0.0014633755400375796,5.380803625842257e-06
-0.8422466422466423,-0.0017572647764234463,5.391479898756839e-06
-0.8417582417582418,-0.003011320566354167,5.402195836386408e-06
-0.8412698412698413,0.0008909968579101984,5.412951653268715e-06
-0.8407814407814408,0.003920816951448634,5.423747565397726e-06
-0.8402930402930403,-0.0011692570629703203,5.43458379023527e-06
-0.8398046398046398,-0.0029239621166930953,5.445460546722799e-06
-0.8393162393162393,-0.0022789258549248065,5.456378055293224e-06
-0.8388278388278388,0.003980244582065713,5.467336537882892e-06
-0.8383394383394384,0.006004570170885091,5.478336217943677e-06
-0.8378510378510379,-0.002767497770431587,5.489377320455137e-06
-0.8373626373626374,-0.006665780585253045,5.50046007193682e-06
-0.8368742368742369,-0.007193231655304533,5.511584700460699e-06
-0.8363858363858364,-0.001094254053055009,5.522751435663669e-06
-0.8358974358974359,0.0027218481772340757,5.533960508760197e-06
-0.8354090354090354,0.001869179228223375,5.545212152555086e-06
-0.834920634920635,-3.947895146565292e-05,5.556506601456338e-06
-0.8344322344322345,-0.00333662378694793,5.567844091488159e-06
-0.833943833943834,0.003553937995411386,5.579224860304076e-06
-0.8334554334554335,0.004374577405932923,5.5906491472001615e-06
-0.832967032967033,0.0015049686121010883,5.602117193128395e-06
-0.8324786324786325,0.00202671799459891,5.613629240710156e-06
-0.8319902319902319,-0.0026579130486229226,5.6251855342498326e-06
-0.8315018315018314,-0.0032919807331034836,5.636786319748537e-06
-0.831013431013431,-0.0005754301541869903,5.648431844917991e-06
-0.8305250305250305,-0.0045872212068876735,5.660122359194512e-06
-0.83003663003663,0.0039477287289202065,5.671858113753123e-06
-0.8295482295482295,-0.004027950618764777,5.6836393615218325e-06
-0.829059829059829,0.001522409251322082,5.695466357196007e-06
-0.8285714285714285,-0.000710942091773718,5.707339357252895e-06
-0.828083028083028,0.0013174363880275285,5.719258619966291e-06
-0.8275946275946275,-0.0010319830450727146,5.731224405421344e-06
-0.827106227106227,0.0009204312170381358,5.74323697552946e-06
-0.8266178266178266,0.003936606911604194,5.755296594043424e-06
-0.8261294261294261,-0.002051799522061458,5.767403526572592e-06
-0.8256410256410256,-0.009140422566635071,5.779558040598253e-06
-0.8251526251526251,0.003161355039700153,5.79176040548916e-06
-0.8246642246642246,-0.002068854395585146,5.804010892517161e-06
-0.8241758241758241,-0.0029682569475053162,5.816309774873006e-06
-0.8236874236874236,-0.0011892446424253997,5.828657327682318e-06
-0.8231990231990232,-0.0022493628821975836,5.841053828021679e-06
-0.8227106227106227,0.0025154923462773994,5.853499554934896e-06
-0.8222222222222222,-0.0006262883664347827,5.865994789449415e-06
-0.8217338217338217,0.00034523845686419496,5.8785398145928785e-06
-0.8212454212454212,-0.004295220049646036,5.891134915409861e-06
-0.8207570207570207,0.0037633290499099127,5.903780378978759e-06
-0.8202686202686202,0.006089601301900822,5.916476494428826e-06
-0.8197802197802198,0.0008629065994503656,5.929223552957395e-06
-0.8192918192918193,-0.0018119961078051814,5.942021847847245e-06
-0.8188034188034188,0.0005284205302510302,5.954871674484152e-06
-0.8183150183150183,-0.0011916247136750818,5.967773330374587e-06
-0.8178266178266178,-0.0012636424436776829,5.980727115163615e-06
-0.8173382173382173,0.0020950076828417236,5.993733330652925e-06
-0.8168498168498168,0.008364777749729317,6.006792280819071e-06
-0.8163614163614163,-0.0035938999494517605,6.019904271831879e-06
-0.8158730158730159,0.004778954774476081,6.033069612073011e-06
-0.8153846153846154,0.0017429117017291117,6.046288612154732e-06
-0.8148962148962149,-0.002903798082717188,6.05956158493886e-06
-0.8144078144078144,-0.003343640068939121,6.072888845555878e-06
-0.8139194139194139,-0.0017770645904601563,6.086270711424243e-06
-0.8134310134310134,0.0026762460792367202,6.099707502269904e-06
-0.8129426129426129,0.0010497503322050824,6.113199540145961e-06
-0.8124542124542125,-0.004706761710303891,6.126747149452561e-06
-0.811965811965812,-0.004392912964907359,6.140350656956967e-06
-0.8114774114774115,-0.0026978132839861795,6.154010391813833e-06
-0.810989010989011,0.0008592938352814029,6.1677266855856525e-06
-0.8105006105006105,-0.0017002749890446507,6.181499872263442e-06
-0.81001221001221,-0.0050781202177073645,6.195330288287607e-06
-0.8095238095238095,-0.0010650933041129998,6.209218272569007e-06
-0.809035409035409,0.0005788818858897258,6.223164166510243e-06
-0.8085470085470086,-0.007995626928257117,6.237168314027146e-06
-0.8080586080586081,-0.0001051760821095078,6.251231061570472e-06
-0.8075702075702076,-0.003389563646112097,6.2653527581478235e-06
-0.8070818070818071,0.0010236259264110729,6.279533755345782e-06
-0.8065934065934066,-0.00037789859949446757,6.293774407352245e-06
-0.8061050061050061,-0.0016946263800234626,6.308075070979002e-06
-0.8056166056166056,-0.002714785453164901,6.322436105684537e-06
-0.8051282051282052,-0.00143067232764131,6.3368578735970306e-06
-0.8046398046398047,0.0033244862763928914,6.351340739537613e-06
-0.8041514041514042,0.005193536647887145,6.3658850710438594e-06
-0.8036630036630037,0.0011101025167794332,6.380491238393466e-06
-0.8031746031746032,0.003412966782409208,6.3951596146282295e-06
-0.8026862026862027,-0.002935171401503197,6.409890575578226e-06
-0.8021978021978022,-0.0029164099260401166,6.424684499886217e-06
-0.8017094017094017,-0.0007014293554903854,6.439541769032346e-06
-0.8012210012210013,-0.0009228507899004406,6.4544627673590555e-06
-0.8007326007326008,-0.00013911934210008447,6.469447882096238e-06
-0.8002442002442003,0.0013794927403222666,6.484497503386662e-06
-0.7997557997557998,0.0029179775812521957,6.49961202431166e-06
-0.7992673992673993,0.0011324505461608777,6.514791840917038e-06
-0.7987789987789988,-0.0009574543083097144,6.530037352239295e-06
-0.7982905982905983,0.0019582705118696584,6.545348960332064e-06
-0.7978021978021979,3.6136314204696245e-05,6.560727070292836e-06
-0.7973137973137974,0.004592987220716061,6.576172090289962e-06
-0.7968253968253969,-0.004382107484757223,6.591684431589925e-06
-0.7963369963369964,0.005988804601488883,6.607264508584867e-06
-0.7958485958485959,-0.00042126779317729155,6.622912738820417e-06
-0.7953601953601954,0.0009633568582632199,6.638629543023807e-06
-0.7948717948717949,0.0009529678407716562,6.654415345132255e-06
-0.7943833943833944,0.0014616073514022655,6.6702705723216285e-06
-0.793894993894994,-0.004874871245451495,6.686195655035449e-06
-0.7934065934065935,-0.0036549578267038568,6.702191027014126e-06
-0.792918192918193,-0.001337454735808697,6.718257125324528e-06
-0.7924297924297924,0.0010515579241525813,6.734394390389882e-06
-0.7919413919413919,0.0006106298417132962,6.750603266019892e-06
-0.7914529914529914,0.003133100104215532,6.7668841994412655e-06
-0.7909645909645909,-0.00032406677503960354,6.783237641328488e-06
-0.7904761904761904,0.009813414607567489,6.7996640458349325e-06
-0.78998778998779,-0.000399670366221907,6.8161638706243e-06
-0.7894993894993895,0.0039827449462728716,6.832737576902374e-06
-0.789010989010989,0.005476130948867333,6.849385629449081e-06
-0.7885225885225885,0.001732017568554504,6.866108496650928e-06
-0.788034188034188,-0.0023052395250827144,6.882906650533745e-06
-0.7875457875457875,0.0009449068785067732,6.899780566795753e-06
-0.787057387057387,-0.000759668775313348,6.916730724841017e-06
-0.7865689865689866,0.0026841881820423323,6.933757607813212e-06
-0.7860805860805861,-0.0066207162450124795,6.950861702629737e-06
-0.7855921855921856,-0.0005742006215450067,6.968043500016212e-06
-0.7851037851037851,0.0053953524457472325,6.985303494541324e-06
-0.7846153846153846,0.0031821101992829354,7.002642184652004e-06
-0.7841269841269841,0.0015371933397434162,7.020060072709011e-06
-0.7836385836385836,-0.0013191712638243177,7.0375576650228955e-06
-0.7831501831501831,0.0028122530107540637,7.0551354718902766e-06
-0.7826617826617827,-0.0018162817775832245,7.072794007630566e-06
-0.7821733821733822,0.005529494548359139,7.090533790623056e-06
-0.7816849816849817,-0.003711759654514949,7.108355343344372e-06
-0.7811965811965812,-0.0017051101573025615,7.1262591924063455e-06
-0.7807081807081807,0.002146254196985254,7.144245868594302e-06
-0.7802197802197802,-0.0018571805998812694,7.162315906905693e-06
-0.7797313797313797,0.0040397504905671285,7.180469846589189e-06
-0.7792429792429793,0.0034132483756580977,7.198708231184184e-06
-0.7787545787545788,-0.0038341893239304745,7.217031608560678e-06
-0.7782661782661783,0.0014571296657899138,7.2354405309596075e-06
-0.7777777777777778,-0.0004962084551354647,7.253935555033638e-06
-0.7772893772893773,0.004383933951471026,7.2725172418883e-06
-0.7768009768009768,0.0020554509917642162,7.291186157123656e-06
-0.7763125763125763,-0.0040550804291145685,7.3099428708763724e-06
-0.7758241758241758,-0.00030856741144566035,7.32878795786221e-06
-0.7753357753357754,1.1774665744618348e-05,7.3477219974190145e-06
-0.7748473748473749,-0.0057025870090651526,7.366745573550171e-06
-0.7743589743589744,0.0010193116727606692,7.385859274968455e-06
-0.7738705738705739,-0.006556902014702477,7.405063695140439e-06
-0.7733821733821734,-0.0033364427602940064,7.424359432331313e-06
-0.7728937728937729,-0.0036587850098399213,7.443747089650225e-06
-0.7724053724053724,0.001111078225966468,7.463227275096081e-06
-0.771916971916972,0.0017930783820491684,7.482800601603859e-06
-0.7714285714285715,-0.001695634223120084,7.502467687091411e-06
-0.770940170940171,-0.0017859339092514022,7.522229154506774e-06
-0.7704517704517705,-0.0055755485708651195,7.542085631875985e-06
-0.76996336996337,0.0029781397078015013,7.562037752351433e-06
-0.7694749694749694,-0.0005461071854861181,7.5820861542607084e-06
-0.7689865689865689,-0.008286810318924571,7.602231481156006e-06
-0.7684981684981684,-0.004254764887262878,7.6224743818640435e-06
-0.768009768009768,0.00553336266333939,7.642815510536551e-06
-0.7675213675213675,-0.0015713742585579062,7.663255526701279e-06
-0.767032967032967,-0.001335025891813963,7.683795095313577e-06
-0.7665445665445665,0.0009984935376333378,7.704434886808547e-06
-0.766056166056166,-0.0011140233583786818,7.72517557715375e-06
-0.7655677655677655,-2.4744734925352568e-05,7.74601784790248e-06
-0.765079365079365,-0.005223824668356326,7.766962386247669e-06
-0.7645909645909645,-0.0028759650273063914,7.788009885076331e-06
-0.764102564102564,0.00042725228170074366,7.809161043024618e-06
-0.7636141636141636,-0.00028388297262700086,7.830416564533508e-06
-0.7631257631257631,-0.0024227251902498464,7.85177715990508e-06
-0.7626373626373626,-0.004055797246418949,7.873243545359416e-06
-0.7621489621489621,-0.006208357414723662,7.89481644309213e-06
-0.7616605616605616,0.0050732110740512705,7.91649658133255e-06
-0.7611721611721611,-0.0009932806536349884,7.938284694402516e-06
-0.7606837606837606,0.0004338782643446672,7.960181522775859e-06
-0.7601953601953602,-0.0036450645840801713,7.982187813138513e-06
-0.7597069597069597,-2.6287899241715888e-05,8.004304318449307e-06
-0.7592185592185592,-0.000980088003816609,8.026531798001471e-06
-0.7587301587301587,-0.0010689809954684156,8.048871017484746e-06
-0.7582417582417582,-0.000661010139067417,8.071322749048258e-06
-0.7577533577533577,-0.005716055995807046,8.093887771364074e-06
-0.7572649572649572,0.005333835179889488,8.116566869691468e-06
-0.7567765567765568,-0.004398346651116148,8.139360835941875e-06
-0.7562881562881563,-0.0006453724657874912,8.162270468744654e-06
-0.7557997557997558,-0.00333840211245281,8.185296573513505e-06
-0.7553113553113553,-0.002113688212675471,8.208439962513676e-06
-0.7548229548229548,6.315369157707039e-05,8.231701454929928e-06
-0.7543345543345543,-0.004590313148694657,8.255081876935263e-06
-0.7538461538461538,-0.003355910957749918,8.278582061760403e-06
-0.7533577533577533,9.87268102758794e-05,8.3022028497641e-06
-0.7528693528693529,-0.0009423616185172977,8.325945088504208e-06
-0.7523809523809524,-0.0049911559744185265,8.349809632809572e-06
-0.7518925518925519,-0.0007414083486819898,8.37379734485274e-06
-0.7514041514041514,-0.0037864196453430933,8.397909094223487e-06
-0.7509157509157509,0.002803856111565357,8.422145758003188e-06
-0.7504273504273504,-0.007427858353837716,8.446508220840039e-06
-0.7499389499389499,0.002265760064400473,8.470997375025143e-06
-0.7494505494505495,-0.0028903213504499277,8.495614120569421e-06
-0.748962148962149,0.00030260466460129993,8.520359365281488e-06
-0.7484737484737485,0.004142522308477268,8.545234024846341e-06
-0.747985347985348,0.0033510465992771677,8.570239022904989e-06
-0.7474969474969475,0.0021396684303045814,8.595375291134994e-06
-0.747008547008547,-0.0035401371546452576,8.620643769331945e-06
-0.7465201465201465,0.000453634838671623,8.646045405491844e-06
-0.746031746031746,0.00161410490607647,8.671581155894477e-06
-0.7455433455433456,-0.004130343713825909,8.69725198518774e-06
-0.7450549450549451,0.0031534690691669078,8.723058866472912e-06
-0.7445665445665446,0.0003992646633107265,8.749002781390956e-06
-0.7440781440781441,-0.00022501668628980296,8.775084720209807e-06
-0.7435897435897436,0.0074458377591510045,8.801305681912648e-06
-0.7431013431013431,-0.0009534529291812434,8.827666674287273e-06
-0.7426129426129426,0.007569997757562509,8.854168714016428e-06
-0.7421245421245422,0.0025369527815389528,8.880812826769237e-06
-0.7416361416361417,0.004265896345450759,8.907600047293701e-06
-0.7411477411477412,0.0005930027875335344,8.93453141951027e-06
-0.7406593406593407,0.003308306784779673,8.961607996606504e-06
-0.7401709401709402,-0.0041876906557062376,8.988830841132863e-06
-0.7396825396825397,0.00013861100229285543,9.016201025099605e-06
-0.7391941391941392,0.001686277253046407,9.043719630074836e-06
-0.7387057387057387,0.007578735102601696,9.071387747283705e-06
-0.7382173382173383,0.002790970228662098,9.099206477708782e-06
-0.7377289377289378,-0.0006765971846157522,9.127176932191604e-06
-0.7372405372405373,0.0007149720693891908,9.155300231535452e-06
-0.7367521367521368,-0.003850721628303064,9.183577506609296e-06
-0.7362637362637363,0.009122350136969958,9.21200989845303e-06
-0.7357753357753358,-0.000987548183871467,9.24059855838393e-06
-0.7352869352869353,-0.002538168628759615,9.269344648104356e-06
-0.7347985347985349,0.0010813511261647168,9.298249339810778e-06
-0.7343101343101344,0.00311686601815978,9.327313816304085e-06
-0.7338217338217339,-0.003555450362552945,9.356539271101203e-06
-0.7333333333333334,0.010683505732638678,9.385926908548058e-06
-0.7328449328449329,-0.007330379599094374,9.415477943933901e-06
-0.7323565323565324,-0.005673272133820893,9.445193603606979e-06
-0.7318681318681319,-0.003947902179382453,9.475075125091606e-06
-0.7313797313797314,0.0037354876734893906,9.505123757206683e-06
-0.730891330891331,0.0014004016057025891,9.535340760185571e-06
-0.7304029304029305,0.003339977016436644,9.565727405797454e-06
-0.72991452991453,0.006073331200821722,9.59628497747018e-06
-0.7294261294261295,-0.0010230636488900485,9.627014770414563e-06
-0.728937728937729,-0.001191824603251594,9.657918091750186e-06
-0.7284493284493285,-0.0062590212389658,9.688996260632765e-06
-0.727960927960928,-0.0020032747919057187,9.720250608383024e-06
-0.7274725274725276,0.002867550547830901,9.751682478617149e-06
-0.7269841269841271,-0.0016064516887814673,9.783293227378847e-06
-0.7264957264957265,-0.0040471525186800625,9.815084223272996e-06
-0.726007326007326,-0.0022689432170714583,9.84705684760093e-06
-0.7255189255189255,0.004392054004760614,9.879212494497402e-06
-0.725030525030525,-0.00018246846553495176,9.911552571069192e-06
-0.7245421245421245,0.0014999351488758814,9.944078497535427e-06
-0.724053724053724,0.002205789744616794,9.976791707369667e-06
-0.7235653235653235,0.004567241312571649,1.0009693647443653e-05
-0.7230769230769231,0.000984820260408807,1.0042785778172903e-05
-0.7225885225885226,-0.008854460603845137,1.0076069573664082e-05
-0.7221001221001221,-0.004798944110898727,1.0109546521864176e-05
-0.7216117216117216,-0.001843351522827754,1.0143218124711535e-05
-0.7211233211233211,0.004592692696248158,1.0177085898288764e-05
-0.7206349206349206,-0.0025945305803596846,1.0211151372977559e-05
-0.7201465201465201,0.0016282007250573809,1.0245416093615378e-05
-0.7196581196581197,-0.002001563865774163,1.0279881619654199e-05
-0.7191697191697192,-0.00044963146380116894,1.031454952532109e-05
-0.7186813186813187,0.00033697671704548755,1.0349421399780949e-05
-0.7181929181929182,-0.00046609892878274144,1.0384498847301131e-05
-0.7177045177045177,0.004925178914555037,1.041978348741828e-05
-0.7172161172161172,-0.0026438362606658857,1.0455276955107112e-05
-0.7167277167277167,-0.0029585728646723563,1.0490980900951416e-05
-0.7162393162393162,-0.006093476950193639,1.0526896991317178e-05
-0.7157509157509158,0.011390229605207362,1.0563026908527878e-05
-0.7152625152625153,-0.0035036284486785804,1.0599372351041989e-05
-0.7147741147741148,-0.004496778457390742,1.0635935033632732e-05
-0.7142857142857143,-0.003874672106935144,1.0672716687570143e-05
-0.7137973137973138,-0.004087754764066345,1.0709719060805323e-05
-0.7133089133089133,0.002288934782889331,1.0746943918157207e-05
-0.7128205128205128,-0.0032258067594954955,1.0784393041501545e-05
-0.7123321123321124,0.006513363128176247,1.0822068229962359e-05
-0.7118437118437119,-0.0004701961783874786,1.085997130010585e-05
-0.7113553113553114,0.003647094937925056,1.0898104086136763e-05
-0.7108669108669109,0.003102401178818996,1.0936468440097232e-05
-0.7103785103785103,-0.0001151389622037534,1.0975066232068228e-05
-0.7098901098901098,-0.004888389211616595,1.101389935037355e-05
-0.7094017094017093,0.005110571505503063,1.1052969701786437e-05
-0.7089133089133088,2.8146782890161033e-05,1.1092279211738868e-05
-0.7084249084249084,0.004955573118033774,1.1131829824533499e-05
-0.7079365079365079,-0.0069448977066794,1.1171623503558402e-05
-0.7074481074481074,0.0011043376864312722,1.1211662231504524e-05
-0.7069597069597069,-0.004484316439249331,1.125194801058599e-05
-0.7064713064713064,-0.00164349163667087,1.1292482862763213e-05
-0.7059829059829059,0.006438761290378005,1.1333268829968999e-05
-0.7054945054945054,-0.007151112767222617,1.1374307974337459e-05
-0.7050061050061049,0.0014568559208715203,1.1415602378436006e-05
-0.7045177045177045,0.0018923877034529295,1.1457154145500326e-05
-0.704029304029304,-0.005186308518984812,1.14989653996724e-05
-0.7035409035409035,-0.0008412881499491852,1.1541038286241702e-05
-0.703052503052503,-0.0031640657231692365,1.1583374971889478e-05
-0.7025641025641025,-0.0057065062476338,1.1625977644936304e-05
-0.702075702075702,-0.0006773530274840484,1.16688485155928e-05
-0.7015873015873015,-0.0005543160828073934,1.1711989816213754e-05
-0.701098901098901,0.00039063150122419155,1.175540380155551e-05
-0.7006105006105006,-0.00692592128639812,1.179909274903675e-05
-0.7001221001221001,0.0017776244081723978,1.1843058959002812e-05
-0.6996336996336996,0.0015384087088927475,1.1887304754993397e-05
-0.6991452991452991,-0.004512607962540655,1.1931832484013846e-05
-0.6986568986568986,0.0032352185892686254,1.1976644516810128e-05
-0.6981684981684981,-0.0027182345550104663,1.2021743248147299e-05
-0.6976800976800976,-0.004752780823053227,1.2067131097091814e-05
-0.6971916971916972,0.0010001237937680523,1.2112810507297564e-05
-0.6967032967032967,-0.0032834011665942965,1.2158783947295695e-05
-0.6962148962148962,-0.0034469699952490813,1.2205053910788339e-05
-0.6957264957264957,-0.0011038881330463057,1.2251622916946286e-05
-0.6952380952380952,-0.0027707512140421656,1.2298493510710642e-05
-0.6947496947496947,0.0028188727429813306,1.2345668263098491e-05
-0.6942612942612942,0.0023833317369226278,1.239314977151278e-05
-0.6937728937728938,0.004942828922728071,1.2440940660056251e-05
-0.6932844932844933,0.004221923375402991,1.2489043579849736e-05
-0.6927960927960928,0.0010238897873305402,1.253746120935465e-05
-0.6923076923076923,-0.006805589181491972,1.2586196254699941e-05
-0.6918192918192918,0.0024011821959726187,1.2635251450013365e-05
-0.6913308913308913,0.004588691436439814,1.2684629557757418e-05
-0.6908424908424908,0.0035013828845629983,1.2734333369069677e-05
-0.6903540903540903,-0.004615421205237084,1.2784365704107869e-05
-0.6898656898656899,-0.00222817997394729,1.2834729412399671e-05
-0.6893772893772894,0.0009194238740505328,1.2885427373197196e-05
-0.6888888888888889,0.000911537092120583,1.293646249583642e-05
-0.6884004884004884,0.003395391579782714,1.2987837720101519e-05
-0.6879120879120879,-0.0014415116226417254,1.3039556016594178e-05
-0.6874236874236874,0.0025710835702294848,1.3091620387108006e-05
-0.6869352869352869,-0.0005036124719154252,1.3144033865008137e-05
-0.6864468864468865,-0.0007216901815848883,1.3196799515616002e-05
-0.685958485958486,-0.007068623576220218,1.3249920436599468e-05
-0.6854700854700855,-0.0005302588818047345,1.3303399758368392e-05
-0.684981684981685,0.005165678470720967,1.3357240644475629e-05
-0.6844932844932845,-0.005746651353200893,1.3411446292023588e-05
-0.684004884004884,0.0014023440829831289,1.3466019932076517e-05
-0.6835164835164835,-0.00197458290538629,1.3520964830078485e-05
-0.683028083028083,-0.0009778698165463576,1.3576284286277163e-05
-0.6825396825396826,-0.005146779415945438,1.3631981636153638e-05
-0.6820512820512821,-0.0005114648796963969,1.3688060250858126e-05
-0.6815628815628816,0.0016267130434547109,1.3744523537651847e-05
-0.6810744810744811,-0.0054882666345463845,1.380137494035516e-05
-0.6805860805860806,-0.000999930696211291,1.3858617939801894e-05
-0.6800976800976801,-0.002409527526310021,1.3916256054300147e-05
-0.6796092796092796,-0.000917529999051153,1.3974292840099631e-05
-0.6791208791208792,0.00031272482667443443,1.403273189186552e-05
-0.6786324786324787,6.127269895563215e-05,1.4091576843159076e-05
-0.6781440781440782,0.0004537024813735272,1.415083136692512e-05
-0.6776556776556777,-0.0007734671346035882,1.4210499175986329e-05
-0.6771672771672772,0.002334159272779006,1.4270584023544668e-05
-0.6766788766788767,0.003639708322727481,1.4331089703689932e-05
-0.6761904761904762,-0.005204960161859746,1.4392020051915534e-05
-0.6757020757020757,-0.0022714980016276054,1.4453378945641673e-05
-0.6752136752136753,0.00034911727539083375,1.4515170304746038e-05
-0.6747252747252748,-0.00021935445486194553,1.4577398092102077e-05
-0.6742368742368743,-0.003135912434244387,1.4640066314125002e-05
-0.6737484737484738,-0.0033175732659542125,1.4703179021325717e-05
-0.6732600732600733,-0.004508550599437029,1.4766740308872678e-05
-0.6727716727716728,-0.004065932533354177,1.4830754317161825e-05
-0.6722832722832723,0.0008808876761692045,1.4895225232394903e-05
-0.6717948717948719,0.0011415865291830457,1.4960157287166028e-05
-0.6713064713064714,-0.004374652101619638,1.5025554761056809e-05
-0.6708180708180709,0.0059086412056876605,1.5091421981240171e-05
-0.6703296703296704,-0.004408679764014154,1.5157763323092904e-05
-0.6698412698412699,-0.000506889459210726,1.522458321081716e-05
-0.6693528693528694,-0.0035694779637192005,1.5291886118071104e-05
-0.6688644688644689,-0.0042252895255227435,1.5359676568608717e-05
-0.6683760683760684,0.0059286819488248476,1.5427959136928964e-05
-0.667887667887668,-0.0006882364744364588,1.5496738448934622e-05
-0.6673992673992675,-0.005987403863678545,1.5566019182600664e-05
-0.666910866910867,-0.0008746316780738517,1.5635806068652546e-05
-0.6664224664224665,-0.007853441071995333,1.5706103891254532e-05
-0.665934065934066,-0.0008960514464779038,1.5776917488708183e-05
-0.6654456654456655,0.0011836438577417804,1.584825175416112e-05
-0.664957264957265,-0.0024721887999339443,1.5920111636326468e-05
-0.6644688644688646,0.0037735792077307198,1.5992502140212808e-05
-0.663980463980464,0.005206227850743987,1.6065428327865112e-05
-0.6634920634920635,0.005365205018929498,1.6138895319116707e-05
-0.663003663003663,-0.0036740710433892793,1.621290829235247e-05
-0.6625152625152625,0.005287787744774497,1.6287472485283383e-05
-0.662026862026862,0.0034003353807764715,1.636259319573282e-05
-0.6615384615384615,0.0038409241161766338,1.6438275782434555e-05
-0.661050061050061,-0.005828554024150214,1.6514525665842755e-05
-0.6605616605616605,-0.008659682046214914,1.6591348328954298e-05
-0.6600732600732601,-0.004314426593015635,1.6668749318143338e-05
-0.6595848595848596,0.0007192593566050043,1.674673424400862e-05
-0.6590964590964591,0.006243470637962417,1.682530878223358e-05
-0.6586080586080586,0.0005703620430828828,1.690447867445949e-05
-0.6581196581196581,-0.00480607391291606,1.6984249729171873e-05
-0.6576312576312576,-0.004391271862181988,1.7064627822600475e-05
-0.6571428571428571,-0.008312701280479855,1.7145618899632822e-05
-0.6566544566544567,-0.0015681477968724628,1.7227228974741904e-05
-0.6561660561660562,0.0006778419260664872,1.7309464132927966e-05
-0.6556776556776557,-0.009035340995451165,1.739233053067474e-05
-0.6551892551892552,0.003394915162789613,1.7475834396920346e-05
-0.6547008547008547,0.002714532524925343,1.7559982034043246e-05
-0.6542124542124542,-0.0006940738233473922,1.7644779818863257e-05
-0.6537240537240537,-0.007354502104472371,1.7730234203658042e-05
-0.6532356532356532,0.0025338729195792057,1.7816351717195472e-05
-0.6527472527472528,0.0025890847704869934,1.790313896578177e-05
-0.6522588522588523,-0.0009290887108060633,1.7990602634326046e-05
-0.6517704517704518,0.0007725193942043256,1.8078749487421434e-05
-0.6512820512820513,0.009601206686511238,1.8167586370442928e-05
-0.6507936507936508,0.0018200545954556392,1.8257120210662454e-05
-0.6503052503052503,0.005661046312843932,1.8347358018381393e-05
-0.6498168498168498,-0.002878576121274178,1.8438306888080736e-05
-0.6493284493284494,-0.0019606019189602098,1.8529973999589385e-05
-0.6488400488400489,0.002226146073211256,1.8622366619270782e-05
-0.6483516483516484,0.00016955047385124104,1.8715492101228208e-05
-0.6478632478632478,0.0013294800983867652,1.8809357888529107e-05
-0.6473748473748473,0.0029006429804784677,1.89039715144488e-05
-0.6468864468864468,-0.0029782347072559046,1.8999340603733815e-05
-0.6463980463980463,0.0024144705987865114,1.909547287388527e-05
-0.6459096459096458,0.0011628967211291532,1.9192376136462748e-05
-0.6454212454212453,-0.008956832334834752,1.929005829840877e-05
-0.6449328449328449,-1.9991115550342026e-05,1.9388527363394495e-05
-0.6444444444444444,-0.00517043712586918,1.948779143318691e-05
-0.6439560439560439,-0.004107832687142379,1.9587858709037868e-05
-0.6434676434676434,-0.0006558319460046666,1.9688737493095403e-05
-0.6429792429792429,0.00016692409437505239,1.9790436189837764e-05
-0.6424908424908424,-0.006345364867463469,1.989296330753047e-05
-0.6420024420024419,-1.922368300260889e-05,1.999632745970686e-05
-0.6415140415140415,-0.0008325443343839372,2.0100537366672607e-05
-0.641025641025641,-0.0020068468657517945,2.0205601857034588e-05
-0.6405372405372405,0.0005997187652877847,2.0311529869254406e-05
-0.64004884004884,-0.003336333856817534,2.0418330453227323e-05
-0.6395604395604395,0.005793817697490134,2.0526012771886758e-05
-0.639072039072039,-0.00237884815234782,2.0634586102835027e-05
-0.6385836385836385,0.0007462734730380873,2.0744059840000674e-05
-0.638095238095238,0.002150206075087806,2.0854443495322888e-05
-0.6376068376068376,-0.0025390622783383796,2.0965746700463614e-05
-0.6371184371184371,0.0005257548818843214,2.10779792085478e-05
-0.6366300366300366,-0.003016667949771039,2.1191150895932072e-05
-0.6361416361416361,-0.00010668612369127062,2.1305271764002907e-05
-0.6356532356532356,0.0036963664630690635,2.142035194100419e-05
-0.6351648351648351,-0.003754332884611573,2.153640168389521e-05
-0.6346764346764346,0.0018801481742894116,2.1653431380239385e-05
-0.6341880341880342,-0.007101293375457991,2.17714515501244e-05
-0.6336996336996337,0.0013060018313455599,2.1890472848114222e-05
-0.6332112332112332,0.007138071434573508,2.201050606523376e-05
-0.6327228327228327,0.0035882814332689615,2.213156213098666e-05
-0.6322344322344322,-0.0006574118265364092,2.225365211540676e-05
-0.6317460317460317,-0.001262011995170272,2.237678723114416e-05
-0.6312576312576312,0.0021963875717740306,2.2500978835586144e-05
-0.6307692307692307,0.0002659807233573663,2.262623843301387e-05
-0.6302808302808303,-0.0008381578129451886,2.2752577676795476e-05
-0.6297924297924298,0.001083221152308544,2.2880008371616257e-05
-0.6293040293040293,0.00548415325647157,2.300854247574644e-05
-0.6288156288156288,-0.0013752147427925022,2.3138192103347685e-05
-0.6283272283272283,-0.0010568831198715834,2.326896952681856e-05
-0.6278388278388278,0.0014051972112756159,2.340088717918004e-05
-0.6273504273504273,-5.3418483714344034e-05,2.3533957656501825e-05
-0.6268620268620269,-0.0015466983321430114,2.3668193720369892e-05
-0.6263736263736264,-0.0036264442110608653,2.3803608300396517e-05
-0.6258852258852259,-0.004263130266869102,2.394021449677333e-05
-0.6253968253968254,-0.001380004563895021,2.4078025582868203e-05
-0.6249084249084249,-0.0008323765642819137,2.4217055007866875e-05
-0.6244200244200244,0.006383436915022805,2.4357316399460384e-05
-0.6239316239316239,-0.004422369613241354,2.4498823566578657e-05
-0.6234432234432234,-0.0014534950459556134,2.4641590502171747e-05
-0.622954822954823,0.002695736417022819,2.47856313860392e-05
-0.6224664224664225,0.006684814041063807,2.4930960587708775e-05
-0.621978021978022,-0.0027927627485499606,2.507759266936524e-05
-0.6214896214896215,-0.0015886115934360496,2.5225542388830392e-05
-0.621001221001221,-0.0002608134401384968,2.5374824702595238e-05
-0.6205128205128205,0.005080744768646006,2.552545476890534e-05
-0.62002442002442,0.0005742105855070538,2.5677447950900292e-05
-0.6195360195360196,-0.004536812485420334,2.583081981980868e-05
-0.6190476190476191,0.0012283536973490942,2.5985586158199248e-05
-0.6185592185592186,-6.749056889225156e-05,2.6141762963289494e-05
-0.6180708180708181,0.0024005090400179055,2.6299366450313064e-05
-0.6175824175824176,-0.00025405006000767447,2.645841305594681e-05
-0.6170940170940171,-0.002045665448854663,2.6618919441798683e-05
-0.6166056166056166,0.002628634161017719,2.678090249795802e-05
-0.6161172161172161,-0.0032627465589852626,2.6944379346609116e-05
-0.6156288156288157,-0.0008815605669326251,2.7109367345709272e-05
-0.6151404151404152,0.0014284255207175506,2.7275884092733205e-05
-0.6146520146520147,0.0011543930229531857,2.7443947428484334e-05
-0.6141636141636142,0.0006926786928872599,2.7613575440974827e-05
-0.6136752136752137,-0.005600867655915765,2.7784786469375763e-05
-0.6131868131868132,-0.0002602057972863901,2.795759910803851e-05
-0.6126984126984127,-0.0035630117461695897,2.8132032210588964e-05
-0.6122100122100123,0.003050264018184563,2.8308104894096312e-05
-0.6117216117216118,0.0013988821925958906,2.848583654331734e-05
-0.6112332112332113,0.0030740779326205087,2.8665246815018233e-05
-0.6107448107448108,-0.002548641397395551,2.884635564237533e-05
-0.6102564102564103,-0.002914797792031134,2.9029183239456384e-05
-0.6097680097680098,-0.0015135598063934766,2.9213750105783896e-05
-0.6092796092796093,0.0062109226377102525,2.9400077030982602e-05
-0.6087912087912088,0.0033968058053635837,2.9588185099512173e-05
-0.6083028083028084,-0.006126800577774706,2.9778095695487493e-05
-0.6078144078144079,-0.008212328197959346,2.99698305075881e-05
-0.6073260073260074,-0.0021065358248008553,3.0163411534058454e-05
-0.6068376068376069,0.005836959645674803,3.0358861087801018e-05
-0.6063492063492064,-0.0011902163671111152,3.055620180156451e-05
-0.6058608058608059,-0.0030379639005980404,3.0755456633228374e-05
-0.6053724053724054,0.002790593448996466,3.095664887118633e-05
-0.604884004884005,-0.006093161420426981,3.1159802139830725e-05
-0.6043956043956045,0.0009015894586053546,3.136494040513975e-05
-0.603907203907204,0.009451282476681738,3.1572087980369655e-05
-0.6034188034188035,0.001174820717523781,3.178126953185447e-05
-0.602930402930403,-0.00024983507265375347,3.199251008491504e-05
-0.6024420024420025,-1.8174997933856467e-05,3.220583502987991e-05
-0.601953601953602,-0.000120648557510956,3.242127012822077e-05
-0.6014652014652014,-8.530894302530441e-06,3.263884151880403e-05
-0.600976800976801,0.0018648741119463616,3.2858575724261684e-05
-0.6004884004884005,-0.0006428408114930609,3.3080499657484063e-05
-0.6,-0.0007794844873088611,3.330464062823638e-05
-0.5995115995115995,-0.00019563407975816384,3.353102634990232e-05
-0.599023199023199,0.004410471143661232,3.375968494635742e-05
-0.5985347985347985,-0.00021200129161467576,3.3990644958974395e-05
-0.598046398046398,-0.00031018250615985057,3.4223935353763926e-05
-0.5975579975579975,0.0019719875721691694,3.445958552865361e-05
-0.5970695970695971,-0.0050163237679409734,3.469762532090782e-05
-0.5965811965811966,0.002080238723034587,3.4938085014691653e-05
-0.5960927960927961,-0.005228328928853505,3.518099534878252e-05
-0.5956043956043956,-0.0010248600836054208,3.542638752443176e-05
-0.5951159951159951,-0.0020967505460947767,3.567429321338007e-05
-0.5946275946275946,0.0023923097482370227,3.5924744566030376e-05
-0.5941391941391941,0.005247583299915752,3.617777421978078e-05
-0.5936507936507937,0.0021193118566802073,3.643341530752159e-05
-0.5931623931623932,-0.002206471135719108,3.669170146630042e-05
-0.5926739926739927,-0.001639360969385642,3.6952666846158094e-05
-0.5921855921855922,0.003370597429227155,3.721634611913972e-05
-0.5916971916971917,-0.0030178523234820082,3.748277448848526e-05
-0.5912087912087912,0.0018114584178859892,3.7751987698002296e-05
-0.5907203907203907,0.0007109294831053976,3.802402204162613e-05
-0.5902319902319902,-0.004847175986390756,3.829891437317138e-05
-0.5897435897435898,0.0008523286826216088,3.85767021162783e-05
-0.5892551892551893,0.0048536205519502254,3.885742327455928e-05
-0.5887667887667888,0.0009468551809255274,3.9141116441949795e-05
-0.5882783882783883,0.0006408398374353141,3.9427820813267765e-05
-0.5877899877899878,0.0006244224527120438,3.971757619498658e-05
-0.5873015873015873,-0.0034711869043190092,4.00104230162268e-05
-0.5868131868131868,0.003797858136907848,4.0306402339970825e-05
-0.5863247863247864,-0.004819169424486855,4.060555587450575e-05
-0.5858363858363859,-0.004558839606892887,4.090792598510042e-05
-0.5853479853479853,0.0006343957515574462,4.121355570592072e-05
-0.5848595848595848,-0.0026505948756042636,4.152248875218913e-05
-0.5843711843711843,-0.0015970711960947065,4.183476953259496e-05
-0.5838827838827838,0.00689055958245704,4.215044316195918e-05
-0.5833943833943833,0.002495261236235511,4.246955547416127e-05
-0.5829059829059828,-0.007048251730090181,4.2792153035333795e-05
-0.5824175824175823,-0.0007196096773740869,4.3118283157330024e-05
-0.5819291819291819,-0.008528310907460979,4.344799391147195e-05
-0.5814407814407814,0.0047799823248321095,4.378133414258501e-05
-0.5809523809523809,0.0024831524636784053,4.4118353483325435e-05
-0.5804639804639804,-0.0031375045101236882,4.445910236880779e-05
-0.5799755799755799,0.0004375540693768245,4.4803632051539976e-05
-0.5794871794871794,-0.0008173318945180267,4.515199461667161e-05
-0.5789987789987789,-0.0017713491786089022,4.550424299756426e-05
-0.5785103785103785,0.0011557744291337921,4.58604309916913e-05
-0.578021978021978,0.004114991718037615,4.62206132768738e-05
-0.5775335775335775,-0.008329065147554614,4.6584845427861534e-05
-0.577045177045177,0.001258107461638582,4.6953183933267484e-05
-0.5765567765567765,0.0022858702816811894,4.732568621286283e-05
-0.576068376068376,0.0020329407059203044,4.7702410635242327e-05
-0.5755799755799755,-0.0024490760995880823,4.808341653586889e-05
-0.575091575091575,-0.004776576756369783,4.846876423550515e-05
-0.5746031746031746,-0.006701660013222734,4.885851505904267e-05
-0.5741147741147741,-0.005657075928488217,4.9252731354737956e-05
-0.5736263736263736,-0.005794047628985609,4.9651476513864625e-05
-0.5731379731379731,0.0055149865021226156,5.005481499079193e-05
-0.5726495726495726,-0.0030093050541485015,5.0462812323500883e-05
-0.5721611721611721,-0.0008709798692227986,5.087553515454713e-05
-0.5716727716727716,-0.0022677465864568177,5.129305125248199e-05
-0.5711843711843712,0.0021246727951930713,5.171542953374406e-05
-0.5706959706959707,0.0015462983724042166,5.214274008503056e-05
-0.5702075702075702,0.003118563572899318,5.257505418616197e-05
-0.5697191697191697,-0.0006977363409462059,5.301244433345191e-05
-0.5692307692307692,0.004469423352311841,5.345498426359348e-05
-0.5687423687423687,-0.0024394508455246404,5.390274897807612e-05
-0.5682539682539682,-0.006724114884419995,5.4355814768145845e-05
-0.5677655677655677,-0.0035080063866064527,5.4814259240321634e-05
-0.5672771672771673,-0.005207977496424756,5.527816134248238e-05
-0.5667887667887668,0.00103628604633577,5.57476013905391e-05
-0.5663003663003663,0.0014590273655196366,5.622266109570565e-05
-0.5658119658119658,0.004916523642278448,5.6703423592384085e-05
-0.5653235653235653,-0.002159926550529545,5.7189973466680235e-05
-0.5648351648351648,-0.0010807045376435963,5.7682396785564265e-05
-0.5643467643467643,0.003368494993889552,5.8180781126692966e-05
-0.5638583638583639,0.006045771288544474,5.86852156089119e-05
-0.5633699633699634,-0.0009601564859864805,5.9195790923452056e-05
-0.5628815628815629,0.0017563948951782545,5.97125993658406e-05
-0.5623931623931624,-0.004856058734355996,6.0235734868544e-05
-0.5619047619047619,-0.003510352694492247,6.076529303436069e-05
-0.5614163614163614,-0.0016186161052319558,6.130137117058374e-05
-0.5609279609279609,-0.004806064576398662,6.184406832395378e-05
-0.5604395604395604,-0.003802747530185624,6.239348531642076e-05
-0.55995115995116,0.008781742195873896,6.29497247817366e-05
-0.5594627594627595,-0.0008171582191588815,6.35128912029014e-05
-0.558974358974359,0.0031786074893119434,6.408309095048226e-05
-0.5584859584859585,-0.00035061964543211995,6.466043232183036e-05
-0.557997557997558,0.0020890353701247346,6.524502558121876e-05
-0.5575091575091575,-0.0025564387274268777,6.58369830009244e-05
-0.557020757020757,0.008746506801868023,6.643641890327973e-05
-0.5565323565323566,-0.0029971265830248408,6.704344970371964e-05
-0.5560439560439561,0.00041994394348168475,6.765819395484938e-05
-0.5555555555555556,-0.0013246172806372079,6.828077239156072e-05
-0.5550671550671551,-0.002836707062106842,6.891130797722463e-05
-0.5545787545787546,-0.0035412408159710305,6.954992595098807e-05
-0.5540903540903541,0.0036629681550425456,7.019675387620512e-05
-0.5536019536019536,0.004675753132027638,7.085192169003306e-05
-0.5531135531135531,0.004600841757734637,7.151556175422355e-05
-0.5526251526251527,-0.002280860083076667,7.21878089071416e-05
-0.5521367521367522,-0.004309560438434626,7.28688005170462e-05
-0.5516483516483517,0.002761886192837014,7.355867653666526e-05
-0.5511599511599512,0.005614645857281125,7.425757955910063e-05
-0.5506715506715507,0.0025371392933424726,7.496565487510007e-05
-0.5501831501831502,0.0066342695553152226,7.568305053173205e-05
-0.5496947496947497,0.005031205510493532,7.640991739250213e-05
-0.5492063492063493,-0.0014794423879215775,7.71464091989518e-05
-0.5487179487179488,-0.002381462988890461,7.789268263377826e-05
-0.5482295482295483,0.0008315226017006318,7.864889738551816e-05
-0.5477411477411478,-0.001025926932144528,7.941521621483955e-05
-0.5472527472527473,0.0022216958851249404,8.019180502248433e-05
-0.5467643467643468,-0.0021603236123037823,8.097883291890854e-05
-0.5462759462759463,-0.0017986729956330934,8.177647229566828e-05
-0.5457875457875458,0.0006878630372959729,8.258489889859822e-05
-0.5452991452991454,0.001688723523538986,8.34042919028341e-05
-0.5448107448107449,0.005113363366798187,8.423483398973177e-05
-0.5443223443223444,0.001999421426266924,8.507671142573412e-05
-0.5438339438339439,-0.0006059769513346367,8.593011414324242e-05
-0.5433455433455434,-0.000553365533745511,8.67952358235494e-05
-0.5428571428571429,0.0033946519865323288,8.767227398189067e-05
-0.5423687423687424,-0.00595977994411939,8.856143005467604e-05
-0.541880341880342,0.00576830664011832,8.946290948896404e-05
-0.5413919413919415,-0.0035982652937958655,9.037692183424178e-05
-0.540903540903541,0.003846597934095275,9.130368083657737e-05
-0.5404151404151405,0.0047423076517947044,9.224340453521456e-05
-0.53992673992674,0.005377091667218362,9.31963153616779e-05
-0.5394383394383395,-0.0016852664350454365,9.416264024146225e-05
-0.5389499389499389,0.003246318154692571,9.514261069838339e-05
-0.5384615384615384,0.003776665650698923,9.613646296166361e-05
-0.537973137973138,0.0006459451854474265,9.714443807583604e-05
-0.5374847374847375,0.0024300718202959724,9.81667820135484e-05
-0.536996336996337,0.0012996642559450523,9.920374579135193e-05
-0.5365079365079365,0.0005308130382321194,0.00010025558558856274
-0.536019536019536,0.004698558771277646,0.00010132256286928896
-0.5355311355311355,-0.0028129745547855827,0.00010240494450771453
-0.535042735042735,-0.005732679637897134,0.00010350300291673824
-0.5345543345543345,-0.005217658545036143,0.00010461701618006916
-0.5340659340659341,0.003955633861122624,0.00010574726818787955
-0.5335775335775336,-0.0005052131898332646,0.00010689404877612354
-0.5330891330891331,0.002660588028231048,0.00010805765386963301
-0.5326007326007326,0.0004409612502867298,0.0001092383856291025
-0.5321123321123321,0.004233137959659843,0.00011043655260208234
-0.5316239316239316,-0.003950585319947854,0.00011165246987810272
-0.5311355311355311,0.0022248831960259225,0.00011288645924805299
-0.5306471306471306,-0.00314501663607234,0.00011413884936794658
-0.5301587301587302,0.00117296348694147,0.00011540997592720846
-0.5296703296703297,-0.0020130088610541322,0.00011670018182162077
-0.5291819291819292,-0.0004757717622194622,0.0001180098173310724
-0.5286935286935287,0.0013906287159753917,0.00011933924030226287
-0.5282051282051282,0.001299126195931396,0.00012068881633651056
-0.5277167277167277,-0.005033659975463376,0.00012205891898282719
-0.5272283272283272,-0.0014021333308391587,0.00012344992993642358
-0.5267399267399268,-0.0013535526792965646,0.0001248622392428146
-0.5262515262515263,0.008301258566959862,0.00012629624550770073
-0.5257631257631258,0.0002119510798925289,0.0001277523561128102
-0.5252747252747253,0.0008165087785699998,0.0001292309874378874
-0.5247863247863248,0.00994745015787316,0.00013073256508902404
-0.5242979242979243,-0.00036324395153108295,0.0001322575241335368
-0.5238095238095238,-0.0044761365318638086,0.00013380630934159806
-0.5233211233211233,-0.004563886077281306,0.0001353793754348371
-0.5228327228327228,-0.0011224513524051552,0.00013697718734213807
-0.5223443223443223,0.0010569054757051726,0.00013860022046286358
-0.5218559218559218,0.0014583158359631706,0.0001402489609377462
-0.5213675213675213,-0.007129167780570886,0.00014192390592769843
-0.5208791208791208,0.006430695732032429,0.0001436255639007959
-0.5203907203907203,-0.006794470717378711,0.0001453544549277025
-0.5199023199023198,-0.006228785533417487,0.00014711111098581647
-0.5194139194139193,-0.0006450220926669983,0.00014889607627242122
-0.5189255189255189,0.0026927371694469605,0.00015070990752713884
-0.5184371184371184,0.0014681961064141056,0.0001525531743639978
-0.5179487179487179,0.002278924266023841,0.00015442645961342966
-0.5174603174603174,-0.00012024661308237048,0.00015633035967452843
-0.5169719169719169,0.000557997196646555,0.0001582654848779173
-0.5164835164835164,-0.004874533631031772,0.00016023245985957588
-0.5159951159951159,-0.004394368172207261,0.00016223192394599863
-0.5155067155067155,0.00045174088810948716,0.00016426453155106937
-0.515018315018315,-0.0007643868940984332,0.0001663309525850452
-0.5145299145299145,0.0003504840011525626,0.00016843187287606543
-0.514041514041514,0.005637428068822898,0.00017056799460461278
-0.5135531135531135,0.007962718288248944,0.00017274003675136855
-0.513064713064713,0.00014386184670600217,0.00017494873555892388
-0.5125763125763125,0.00957403270505286,0.00017719484500782712
-0.512087912087912,-0.004466092813049782,0.00017947913730745931
-0.5115995115995116,-0.001694323589148636,0.00018180240340225564
-0.5111111111111111,0.0007326682372373239,0.00018416545349380967
-0.5106227106227106,-0.0012751010843715925,0.00018656911757941185
-0.5101343101343101,-0.004258209167048671,0.00018901424600760151
-0.5096459096459096,-0.0038278592281345216,0.00019150171005133414
-0.5091575091575091,0.001899589795115032,0.0001940324024993817
-0.5086691086691086,-0.0033441578620237293,0.00019660723826661709
-0.5081807081807082,0.001084209674367311,0.00019922715502385414
-0.5076923076923077,0.0016630720928545557,0.00020189311384794187
-0.5072039072039072,0.005446627607798414,0.00020460609989283765
-0.5067155067155067,0.00460663442891873,0.0002073671230824201
-0.5062271062271062,-0.004263658259710803,0.00021017721882581923
-0.5057387057387057,-0.0018861187694300151,0.00021303744875608607
-0.5052503052503052,-0.0027022103653382566,0.0002159489014930504
-0.5047619047619047,0.0047234401570909555,0.0002189126934312478
-0.5042735042735043,0.0038503139489672366,0.00022192996955383492
-0.5037851037851038,0.0005104200403190297,0.0002250019042734541
-0.5032967032967033,0.0015340502114007965,0.00022812970230103548
-0.5028083028083028,-0.0014251409380256286,0.00023131459954357593
-0.5023199023199023,0.003767793766467815,0.00023455786403197513
-0.5018315018315018,0.004865056260445582,0.00023786079688004532
-0.5013431013431013,0.0003570618788441822,0.00024122473327586706
-0.5008547008547009,-0.0014368407735353074,0.00024465104350670955
-0.5003663003663004,-0.0013614157183970818,0.00024814113401877845
-0.4998778998778999,-0.0026478660974224547,0.0002516964485131134
-0.4993894993894994,0.0011086349394838697,0.0002553184690790152
-0.4989010989010989,0.005555525431225838,0.00025900871736642817
-0.4984126984126984,-0.00035212268829309734,0.00026276875579877705
-0.49792429792429793,0.004018619451509905,0.0002666001888278169
-0.49743589743589745,-0.0021706623493373068,0.0002705046642321134
-0.49694749694749696,0.0012520534496071557,0.00027448387446085015
-0.49645909645909647,0.0065431544633346005,0.0002785395580247314
-0.495970695970696,0.002126229998305744,0.00028267350093581317
-0.4954822954822955,0.003909408219759156,0.0002868875381981882
-0.494993894993895,0.007181558135646527,0.00029118355535153254
-0.4945054945054945,-0.0002788769631086648,0.000295563490069596
-0.49401709401709404,-0.0010737365915332352,0.0003000293338158228
-0.49352869352869355,0.0011129057118035288,0.0003045831335583865
-0.49304029304029307,0.00466954529171317,0.00030922699354700694
-0.4925518925518926,-0.0013172392303205638,0.00031396307715403924
-0.4920634920634921,0.00559319796616215,0.00031879360878243093
-0.4915750915750916,0.0051769374800127565,0.00032372087584325035
-0.4910866910866911,-0.0033347519166817678,0.0003287472308056192
-0.49059829059829063,0.0003289558551893153,0.0003338750933220146
-0.49010989010989015,-0.0014987964411556128,0.0003391069524320192
-0.48962148962148966,0.0017690270174424876,0.00034444536884776036
-0.48913308913308917,0.002244151624790799,0.0003498929773244179
-0.4886446886446887,0.0020448165309134548,0.00035545248911932596
-0.4881562881562882,-0.0037851110475750067,0.000361126694543365
-0.4876678876678877,-0.001299756762006243,0.0003669184656085248
-0.4871794871794872,-0.0026411062307455063,0.00037283075877565824
-0.48669108669108674,0.0034530026744416503,0.00037886661780667106
-0.48620268620268625,0.003253808628207778,0.00038502917672558713
-0.48571428571428577,0.000274282767994678,0.00039132166289310334
-0.4852258852258853,0.0009967387838947326,0.00039774740019950347
-0.4847374847374848,-0.005985575843938625,0.00040430981238102193
-0.4842490842490843,0.0059321026141837966,0.0004110124264649682
-0.4837606837606837,-0.0023903033398411087,0.00041785887634919434
-0.4832722832722832,-0.0003326794095687728,0.0004248529065217733
-0.48278388278388273,0.000813259864476686,0.0004319983759269864
-0.48229548229548225,-6.409076994855597e-05,0.0004392992619840584
-0.48180708180708176,0.0009118416454886772,0.0004467596647653898
-0.4813186813186813,0.0039641227723377775,0.00045438381134132284
-0.4808302808302808,-0.0008627618959582677,0.000462176060298866
-0.4803418803418803,0.003532248632811087,0.0004701409064421619
-0.4798534798534798,0.002642098961661146,0.00047828298568283414
-0.4793650793650793,0.00031085221694096034,0.0004866070801287821
-0.47887667887667884,-0.0003566358338027071,0.0004951181233804367
-0.47838827838827835,0.001699637593236183,0.0005038212060438792
-0.47789987789987787,0.0011120234307525792,0.000512721581470756
-0.4774114774114774,-0.004948812339550719,0.0005218246717354189
-0.4769230769230769,-0.0025317159033167586,0.0005311360738602029
-0.4764346764346764,-0.002625424403825425,0.0005406615663003575
-0.4759462759462759,0.004245865078323106,0.0005504071157007398
-0.47545787545787543,-0.006050800696195652,0.0005603788839369482
-0.47496947496947495,0.0017368991237236829,0.0005705832354542829
-0.47448107448107446,0.005296273077488487,0.000581026744918614
-0.473992673992674,-0.0012839176974435058,0.0005917162051939232
-0.4735042735042735,-0.0016135086885842513,0.0006026586356621096
-0.473015873015873,0.005712462083152993,0.0006138612909014692
-0.4725274725274725,0.005346074128875189,0.0006253316697410839
-0.472039072039072,-0.0009075019229410747,0.0006370775247093083
-0.47155067155067154,-0.0023628062727386774,0.0006491068718955377
-0.47106227106227105,0.0005592237563768996,0.0006614280012453921
-0.47057387057387057,0.004298256926999609,0.0006740494873106147
-0.4700854700854701,0.00044376721879308567,0.0006869802004761297
-0.4695970695970696,0.00043443612342472954,0.000700229318687863
-0.4691086691086691,-0.001373961504019021,0.0007138063397062952
-0.4686202686202686,-0.00020694342445746442,0.0007277210939120894
-0.46813186813186813,-0.0012265154686852994,0.000741983757691517
-0.46764346764346765,0.008485055631897399,0.0007566048674310294
-0.46715506715506716,0.003524470969494319,0.0007715953341519572
-0.4666666666666667,-7.517554159378178e-07,0.0007869664588179885
-0.4661782661782662,0.00526868139798031,0.000802729948349989
-0.4656898656898657,-0.0038422267218714327,0.0008188979323847078
-0.4652014652014652,0.0008244239437748554,0.0008354829808158976
-0.4647130647130647,0.004536175548146201,0.0008524981221586842
-0.46422466422466424,-0.0008490455804802086,0.0008699568627803653
-0.46373626373626375,0.0020101021272449933,0.0008878732070432448
-0.46324786324786327,0.004198314787140164,0.000906261678407852
-0.4627594627594628,-0.0012136175287840883,0.000925137341547715
-0.4622710622710623,-0.0012828956004605203,0.0009445158255298062
-0.4617826617826618,0.00728737454596994,0.0009644133481180451
-0.4612942612942613,-0.00046723885788050104,0.0009848467412606875
-0.46080586080586083,-0.0006503589917880317,0.0010058334778259564
-0.46031746031746035,0.007535897548845566,0.001027391699654247
-0.45982905982905986,0.007648116866941447,0.0010495402469993837
-0.4593406593406594,0.0017508571375950837,0.0010722986894356893
-0.4588522588522589,0.003108053851883314,0.0010956873583124718
-0.4583638583638584,0.005903055237124542,0.001119727380842502
-0.4578754578754579,0.0064394731898808465,0.0011444407159163419
-0.4573870573870574,0.0010769535982267182,0.0011698501917402177
-0.45689865689865694,-0.00019680482725519931,0.0011959795454011982
-0.45641025641025645,-0.0033157529105717963,0.0012228534644699025
-0.45592185592185597,-0.0009686228774855182,0.0012504976307580495
-0.4554334554334555,0.002394385386292581,0.0012789387663555939
-0.454945054945055,0.0035114752827723524,0.0013082046820801143
-0.4544566544566545,-0.007267808424526961,0.0013383243284797483
-0.453968253968254,0.004683006602894998,0.0013693278495401488
-0.45347985347985353,0.007643792778138774,0.00140124663925559
-0.45299145299145294,0.005545197021755339,0.0014341134012350223
-0.45250305250305245,0.00904424616364935,0.0014679622115251088
-0.45201465201465196,0.003493915735929492,0.0015028285848442057
-0.4515262515262515,0.00551613242629737,0.0015387495444344086
-0.451037851037851,0.0008872145536941717,0.0015757636957526135
-0.4505494505494505,0.0017738969577356834,0.0016139113042363763
-0.45006105006105,0.010483581239214118,0.0016532343773965473
-0.44957264957264953,0.004223073021725786,0.0016937767515058523
-0.44908424908424904,-0.0007376689337131738,0.0017355841831710195
-0.44859584859584856,0.00033046752456267377,0.001778704446096103
-0.44810744810744807,-0.0032972225817178326,0.0018231874333661275
-0.4476190476190476,0.012439158282100696,0.0018690852656030894
-0.4471306471306471,0.001929259230727296,0.001916452405371387
-0.4466422466422466,-0.0002200939296409382,0.001965345778236587
-0.4461538461538461,0.0026190671348162043,0.0020158249009100643
-0.44566544566544564,0.0005758764677603978,0.0020679520169434975
-0.44517704517704515,0.004954250279833544,0.0021217922404707466
-0.44468864468864466,-0.0020167502282924334,0.002177413708530767
-0.4442002442002442,-0.0003279273977890079,0.002234887742544645
-0.4437118437118437,-0.0025069464536406007,0.002294289019562173
-0.4432234432234432,0.008747782194815161,0.002355695753939005
-0.4427350427350427,0.003022050145560853,0.0024191898901552017
-0.44224664224664223,0.002283560685321323,0.00248485730753962
-0.44175824175824174,0.0022400087508128476,0.002552788037722421
-0.44126984126984126,0.0056525924424324124,0.0026230764957011904
-0.44078144078144077,0.006052813688722769,0.0026958217254743526
-0.4402930402930403,-0.0009400006636127944,0.0027711276612692845
-0.4398046398046398,0.005849742086434164,0.002849103405473175
-0.4393162393162393,0.0015044254545787394,0.0029298635244617696
-0.4388278388278388,0.005136059535990068,0.003013528363615687
-0.43833943833943834,0.008099600351852193,0.003100224382917247
-0.43785103785103785,0.0061626382642990234,0.0031900845146327584
-0.43736263736263736,0.0013815933408834486,0.0032832485447068537
-0.4368742368742369,0.010772089983365405,0.0033798635196285697
-0.4363858363858364,0.0010678016284664106,0.003480084180673597
-0.4358974358974359,0.007082781261720177,0.003584073427584462
-0.4354090354090354,0.002415893071463039,0.003692002813923055
-0.43492063492063493,0.003004884624128875,0.003804053076517754
-0.43443223443223444,0.0058540982330737255,0.003920414701632347
-0.43394383394383396,0.0010755882989798736,0.004041288530708899
-0.43345543345543347,0.006740045542284395,0.004166886408782167
-0.432967032967033,0.003513197447094014,0.0042974318789315395
-0.4324786324786325,0.0014475031204203726,0.004433160926431416
-0.431990231990232,0.007707320832051083,0.004574322776583649
-0.4315018315018315,0.003834398215367329,0.00472118075056922
-0.43101343101343104,0.002629621414971735,0.0048740131840455305
-0.43052503052503055,0.009666582197971525,0.00503311441364264
-0.43003663003663006,0.004045503253040391,0.005198795836980566
-0.4295482295482296,0.003511119422154616,0.005371387052346802
-0.4290598290598291,0.001653467205883444,0.005551237084741803
-0.4285714285714286,0.0054739697355278005,0.00573871570562605
-0.4280830280830281,0.008170221244985263,0.005934214854393853
-0.42759462759462763,0.010529261424475234,0.006138150170361782
-0.42710622710622714,0.00443120456645018,0.006350962644900847
-0.42661782661782666,0.006871595785231646,0.0065731204042736345
-0.42612942612942617,0.010727863351584807,0.006805120634767806
-0.4256410256410257,0.0016582552197262138,0.007047491662857213
-0.4251526251526252,0.008525958144261856,0.007300795204387085
-0.4246642246642247,0.009919884858920171,0.007565628798182702
-0.4241758241758242,0.0022075918668893624,0.007842628441036897
-0.42368742368742374,0.006012937069558941,0.008132471442763778
-0.42319902319902325,0.00894791634912545,0.008435879521931398
-0.42271062271062276,0.0013024076761210023,0.008753622165028478
-0.4222222222222223,0.010065660812804378,0.00908652027421084
-0.4217338217338218,0.007974049825703246,0.009435450131438922
-0.4212454212454212,0.008236930507575712,0.009801347709792924
-0.4207570207570207,0.006472324041947549,0.01018521336608146
-0.4202686202686202,0.011845103245285094,0.010588116952583894
-0.41978021978021973,0.006932927264933619,0.01101120338993654
-0.41929181929181925,0.014006351920820746,0.011455698747853784
-0.41880341880341876,0.011001902599278182,0.011922916885628207
-0.41831501831501827,0.01500905992137647,0.012414266710256493
-0.4178266178266178,0.012889363768013225,0.012931260116683977
-0.4173382173382173,0.00793236578453268,0.01347552068214696
-0.4168498168498168,0.01212836929065784,0.014048793195032678
-0.4163614163614163,0.01193634561031421,0.014652954108215108
-0.41587301587301584,0.010584856046136237,0.015290023017607755
-0.41538461538461535,0.016345987536718384,0.015962175278879633
-0.41489621489621487,0.014031021486215094,0.016671755889123195
-0.4144078144078144,0.01280152410914193,0.017421294775974355
-0.4139194139194139,0.020699247338546462,0.01821352365453955
-0.4134310134310134,0.020885810615859306,0.019051394632816274
-0.4129426129426129,0.019368332917860925,0.0199381007694664
-0.41245421245421243,0.015727842145894195,0.02087709881424917
-0.41196581196581195,0.02668198093969682,0.02187213439166597
-0.41147741147741146,0.029894939351133742,0.022927269922994743
-0.41098901098901097,0.0274891456114252,0.02404691562159267
-0.4105006105006105,0.026621152658223957,0.02523586394195521
-0.41001221001221,0.029199870849047332,0.02649932791548442
-0.4095238095238095,0.033157034443413405,0.02784298386636982
-0.409035409035409,0.02628318462187015,0.029273019070773322
-0.40854700854700854,0.029718552733920028,0.03079618500320146
-0.40805860805860805,0.027638508115884815,0.03241985690740768
-0.40757020757020757,0.03576346240488972,0.03415210053764065
-0.4070818070818071,0.032199952353463845,0.03600174704216338
-0.4065934065934066,0.03887883481760308,0.03797847710785873
-0.4061050061050061,0.045716880001501696,0.040092915656203
-0.4056166056166056,0.04981854132443072,0.04235673858141571
-0.40512820512820513,0.03740128931606005,0.044782793256591506
-0.40463980463980465,0.050812714603793475,0.047385234809637675
-0.40415140415140416,0.054455376455058296,0.050179680495712156
-0.40366300366300367,0.054181346812331756,0.0531833848760883
-0.4031746031746032,0.05624085536011813,0.056415438966534524
-0.4026862026862027,0.059366698297252864,0.05989699705538701
-0.4021978021978022,0.06820949166722211,0.06365153552960347
-0.4017094017094017,0.07288662194507499,0.0677051488071873
-0.40122100122100124,0.0770739375647906,0.07208688838207956
-0.40073260073260075,0.07191357278553526,0.07682915207448572
-0.40024420024420027,0.07728811435340928,0.07986262564198503
-0.3997557997557998,0.07319486012114523,0.07488784218363194
-0.3992673992673993,0.06537546760031841,0.07029481151423295
-0.3987789987789988,0.06420911731518458,0.06604891732603715
-0.3982905982905983,0.05760542364808566,0.062119150718142495
-0.39780219780219783,0.06495034024346896,0.058477686885864924
-0.39731379731379735,0.054558777590801924,0.05509951688190733
-0.39682539682539686,0.05087496921687798,0.05196212660235407
-0.39633699633699637,0.04898343894590949,0.04904521636309031
-0.3958485958485959,0.039540692360187854,0.046330455443217664
-0.3953601953601954,0.04229448980079222,0.043801266817269625
-0.3948717948717949,0.042580137691388936,0.04144263800655846
-0.3943833943833944,0.04403717814427817,0.03924095457539994
-0.39389499389499394,0.035060312607719184,0.0371838532996132
-0.39340659340659345,0.034395069906463564,0.035260092458359336
-0.39291819291819297,0.03759703251470947,0.03345943705900335
-0.3924297924297925,0.03453802840731425,0.0317725571089688
-0.391941391941392,0.03251919543384291,0.03019093730731034
-0.3914529914529915,0.03179278307589917,0.028706796749218427
-0.390964590964591,0.02475118699840536,0.027313017424974936
-0.3904761904761904,0.023934331718820034,0.02600308045602477
-0.38998778998778993,0.018429117758790393,0.024771009148987985
-0.38949938949938945,0.024483850440180466,0.023611318067141698
-0.38901098901098896,0.022379336845044645,0.02251896742108247
-0.3885225885225885,0.022001900341956628,0.021489322168383878
-0.388034188034188,0.022145344306651805,0.020518115288184917
-0.3875457875457875,0.02140932391058159,0.019601414762528472
-0.387057387057387,0.024528547192526996,0.018735593853373457
-0.38656898656898653,0.01582356783695251,0.01791730431380094
-0.38608058608058604,0.024092275207043108,0.01714345221507651
-0.38559218559218555,0.012330568838368394,0.01641117610880967
-0.38510378510378507,0.015445078440971531,0.01571782727624517
-0.3846153846153846,0.016782772549409054,0.01506095184538467
-0.3841269841269841,0.015021519821896432,0.014438274581715874
-0.3836385836385836,0.011240440933951434,0.0138476841803133
-0.3831501831501831,0.01649686374344951,0.01328721990637612
-0.38266178266178263,0.010641768587342339,0.012755059448228802
-0.38217338217338215,0.013975996180078854,0.012249507861741983
-0.38168498168498166,0.013979704069080067,0.01176898749829421
-0.3811965811965812,0.010426492596982535,0.011312028820006951
-0.3807081807081807,0.011351825312410517,0.01087726201624967
-0.3802197802197802,0.013326631387543858,0.010463409344495285
-0.3797313797313797,0.010472278313920813,0.010069278126649685
-0.37924297924297923,0.00412507079661844,0.00969375433911478
-0.37875457875457874,0.011757375064403849,0.009335796741184075
-0.37826617826617825,0.007287591142297765,0.008994431492001223
-0.37777777777777777,0.011867167904531127,0.008668747211327318
-0.3772893772893773,0.011330958104917795,0.008357890443832745
-0.3768009768009768,0.008168340217895597,0.008061061490613855
-0.3763125763125763,0.007111914418122534,0.007777510575194611
-0.3758241758241758,0.009032407419871923,0.0075065343144572055
-0.37533577533577533,0.0073764719364993216,0.007247472467791818
-0.37484737484737485,0.01239758026029111,0.006999704940306918
-0.37435897435897436,0.004345155725868801,0.0067626490182304665
-0.3738705738705739,-0.0009466856900965616,0.006535756816684191
-0.3733821733821734,0.007672206770396688,0.0063185129218580206
-0.3728937728937729,0.005386428926983431,0.006110432211271996
-0.3724053724053724,0.00474425448392896,0.0059110578373050395
-0.37191697191697193,0.0062448264143537555,0.005719959360515472
-0.37142857142857144,-0.001196220520683607,0.005536731020492631
-0.37094017094017095,0.005103931847161969,0.0053609901330727945
-0.37045177045177047,0.006825009013630553,0.00519237560374204
-0.36996336996337,6.186690711038924e-05,0.005030546547943953
-0.3694749694749695,0.00034428092441374323,0.004875181009818516
-0.368986568986569,0.006100447158332171,0.00472597477163153
-0.3684981684981685,0.0029130153167909773,0.004582640246819053
-0.36800976800976803,0.0035944755826955357,0.004444905450173133
-0.36752136752136755,0.005741561865281393,0.00431251303924235
-0.36703296703296706,0.007142803391431045,0.004185219421518147
-0.3665445665445666,0.009556580580326917,0.004062793922429378
-0.3660561660561661,0.005709431610283986,0.003945018009578565
-0.3655677655677656,-0.002370403609733043,0.0038316845690283593
-0.3650793650793651,0.006214826421232373,0.0037225972297872923
-0.36459096459096463,0.002247067334322864,0.003617569732955029
-0.36410256410256414,0.003485480730711432,0.0035164253422716603
-0.36361416361416365,0.005899030790622281,0.0034189962930743414
-0.36312576312576317,0.008787211532718176,0.00332512327690147
-0.3626373626373627,0.006687108368069548,0.0032346549592015697
-0.3621489621489622,0.007334678375568785,0.003147447527801847
-0.3616605616605617,0.010296865612375507,0.0030633642699728434
-0.3611721611721612,-0.0035982529668992617,0.0029822751760921777
-0.36068376068376073,0.011841514753739575,0.0029040565680624707
-0.36019536019536025,-0.003130861786838713,0.002828590750778319
-0.35970695970695976,0.005099060663950813,0.0027557656850658273
-0.3592185592185593,0.009533553389655502,0.0026854746806358157
-0.3587301587301587,0.0034911083358258243,0.002617616107700061
-0.3582417582417582,0.008711709041320745,0.0025520931259998708
-0.3577533577533577,0.008828623314750584,0.0024888134300876667
-0.3572649572649572,-0.0020900219175021407,0.002427689009786575
-0.35677655677655673,0.00587411129909211,0.0023686359248310308
-0.35628815628815624,0.013238938559179016,0.0023115740927628025
-0.35579975579975576,0.002914581943469121,0.0022564270892228224
-0.35531135531135527,0.004855729815310858,0.002203121959840472
-0.3548229548229548,-0.00023650535294249047,0.0021515890429779573
-0.3543345543345543,0.002257472462564751,0.00210176180263938
-0.3538461538461538,-0.0003696468240374216,0.002053576670902356
-0.3533577533577533,0.0018942283222485629,0.002006972899274248
-0.35286935286935284,0.0018110937729772013,0.0019618924184161076
-0.35238095238095235,0.0015782120314643956,0.0019182797057156866
-0.35189255189255186,0.00409214358455855,0.0018760816602258752
-0.3514041514041514,0.0010708242716313122,0.001835247484517525
-0.3509157509157509,0.0015693144217140708,0.0017957285730260575
-0.3504273504273504,0.004362045087102168,0.0017574784064991113
-0.3499389499389499,0.0022165957828967323,0.0017204524521784762
-0.34945054945054943,0.0032344782245622324,0.001684608069373907
-0.34896214896214894,0.0009003447031934735,0.001649904420108643
-0.34847374847374846,0.004842021283655637,0.0016163023845373247
-0.34798534798534797,0.005677374534101706,0.001583764480856466
-0.3474969474969475,0.0034775565713513878,0.0015522547894455754
-0.347008547008547,-0.0014223984232872504,0.001521738880993695
-0.3465201465201465,-0.0013656902524785883,0.0014921837483819207
-0.346031746031746,-0.0007985083047976627,0.0014635577421068047
-0.34554334554334554,0.0013049825239631373,0.0014358305090431183
-0.34505494505494505,-0.00602314457072162,0.0014089729343571217
-0.34456654456654456,0.003002775891865882,0.0013829570863931823
-0.3440781440781441,-0.002397620779322156,0.0013577561643674959
-0.3435897435897436,0.0014707884196663613,0.0013333444487130324
-0.3431013431013431,0.004658574229431608,0.001309697253929266
-0.3426129426129426,0.002396034645643782,0.001286790883799143
-0.34212454212454213,0.0024402546361824017,0.001264602588844204
-0.34163614163614164,-0.002172646575445317,0.0012431105258964518
-0.34114774114774116,-0.0019316717554697966,0.0012222937196728226
-0.34065934065934067,-0.003248455782736346,0.0012021320262450323
-0.3401709401709402,0.0031046979315745267,0.0011826060983038597
-0.3396825396825397,-0.0037824121988500404,0.0011636973521228697
-0.3391941391941392,-0.0029872502446980304,0.0011453879361322614
-0.3387057387057387,0.005262001776896741,0.0011276607010186877
-0.33821733821733824,-0.0019948864329593094,0.0011104991712717548
-0.33772893772893775,-0.0004134965722051519,0.0010938875181026458
-0.33724053724053726,-0.002214300266207406,0.0010778105336644913
-0.3367521367521368,0.00028268493372129663,0.0010622536065081766
-0.3362637362637363,0.0032973532320267653,0.0010472026982111587
-0.3357753357753358,-0.011235939487867792,0.0010326443211203357
-0.3352869352869353,0.008382952971921683,0.0010185655171533626
-0.33479853479853483,-0.002735428922780665,0.0010049538376060451
-0.33431013431013434,0.0015617529450880283,0.0009917973239162992
-0.33382173382173386,-0.001478096979761674,0.000979084489337972
-0.33333333333333337,-0.001988989503895163,0.0009668043014804884
-0.3328449328449329,-0.004659296112732364,0.0009549461656726909
-0.3323565323565324,0.002380547915209436,0.0009434999091115485
-0.3318681318681319,-5.969048818793858e-05,0.0009324557657586773
-0.3313797313797314,-0.005194935066429264,0.0009218043619495899
-0.33089133089133094,0.0025065863969525,0.0009115367026825373
-0.33040293040293045,0.0034174802678515895,0.0009016441585557057
-0.32991452991452996,-0.003930901586159318,0.0008921184533231852
-0.3294261294261295,0.0023462279727305144,0.0008829516520417586
-0.328937728937729,0.0045971815953998,0.00087413614978216
-0.3284493284493285,0.007206037794264069,0.0008656646608798515
-0.3279609279609279,0.004400582487385859,0.0008575302087017218
-0.3274725274725274,0.0012960991705391457,0.0008497261159064939
-0.32698412698412693,0.004051335496033769,0.0008422459951777816
-0.32649572649572645,-0.0009212733880914224,0.000835083740409907
-0.32600732600732596,0.005922863138328317,0.0008282335183277494
-0.3255189255189255,-0.0016136060839600714,0.0008216897605228849
-0.325030525030525,0.0032079506791909073,0.0008154471558892707
-0.3245421245421245,0.0014043517210009528,0.0008095006434427182
-0.324053724053724,-0.0014891483148611027,0.0008038454055092428
-0.3235653235653235,0.004222621876370408,0.0007984768612682339
-0.32307692307692304,0.005001542528952221,0.000793390660637233
-0.32258852258852255,-0.002550707046267524,0.0007885826784858402
-0.32210012210012207,-0.005636902858639303,0.0007840490091670055
-0.3216117216117216,-0.0018200158661152129,0.0007797859613546916
-0.3211233211233211,-0.004565650780160243,0.000775790053177525
-0.3206349206349206,0.004927564030145916,0.0007720580076387061
-0.3201465201465201,0.0013432766031470176,0.0007685867483130693
-0.31965811965811963,-0.0011716605238357315,0.000765373395312754
-0.31916971916971915,-0.0009819268902817118,0.0007624152615135009
-0.31868131868131866,-0.002758109646307445,0.0007597098490341542
-0.3181929181929182,0.00023879017515738687,0.0007572548459624447
-0.3177045177045177,0.0015775297793391451,0.0007550481233206233
-0.3172161172161172,0.007510492457509564,0.0007530877322650183
-0.3167277167277167,0.0012054900419720647,0.0007513719015140353
-0.3162393162393162,-0.0020237350948457454,0.0007498990349995641
-0.31575091575091574,0.0011238934303795269,0.0007486677097372082
-0.31526251526251525,0.0026742316528203056,0.0007476766739111739
-0.31477411477411477,-0.0027799727784670507,0.0007469248451700356
-0.3142857142857143,0.0010490188498536465,0.0007464113091300472
-0.3137973137973138,-0.0011429314402054734,0.0007461353180830153
-0.3133089133089133,0.0036420738258214997,0.0007460962899061566
-0.3128205128205128,-3.706423336036278e-05,0.0007462938071717316
-0.31233211233211233,0.0014123216103737045,0.0007467276164546237
-0.31184371184371185,0.0013072618760650626,0.0007473976278363814
-0.31135531135531136,-0.006182082240509277,0.0007483039146046242
-0.3108669108669109,0.0025054122937258542,0.0007494467131470544
-0.3103785103785104,-0.00012438670299118337,0.0007508264230396756
-0.3098901098901099,0.0005305671478614025,0.0007524436073291815
-0.3094017094017094,-0.0004258655368218621,0.000754298993009816
-0.3089133089133089,-0.003625942126407383,0.0007563934716953811
-0.30842490842490844,-0.0009725153988748479,0.0007587281004873984
-0.30793650793650795,-0.0008385165244286225,0.000761304103040811
-0.30744810744810747,-0.0012265920810626374,0.000764122870828964
-0.306959706959707,-0.0020940226198572654,0.0007671859646099617
-0.3064713064713065,0.006461818125604167,0.0007704951160968757
-0.305982905982906,0.0034143257537439164,0.0007740522298346605
-0.3054945054945055,0.005165841553615437,0.000777859385287
-0.30500610500610503,-0.00019674253867077462,0.0007819188391367097
-0.30451770451770455,0.0015624718791691192,0.0007862330278037293
-0.30402930402930406,-0.004519088906866779,0.0007908045701851273
-0.3035409035409036,-0.000588207374895884,0.0007956362706219768
-0.3030525030525031,0.0017604314895430747,0.0008007311220984026
-0.3025641025641026,0.005928605386372143,0.0008060923096785284
-0.3020757020757021,0.003270149772682702,0.0008117232141875187
-0.3015873015873016,0.0022478257720386155,0.0008176274161434186
-0.30109890109890114,0.0042929049979548795,0.0008238086999469411
-0.30061050061050065,0.00020753975870763163,0.0008302710583369021
-0.30012210012210017,0.005594175069475042,0.000837018697119539
-0.2996336996336997,-0.006327752386098075,0.0008440560401804809
-0.2991452991452992,-0.003595183604925417,0.0008513877347887339
-0.2986568986568987,0.003119988732147631,0.0008590186572026707
-0.2981684981684982,-0.001205758750248982,0.0008669539185886027
-0.29768009768009773,-0.004832154386598493,0.0008751988712632059
-0.29719169719169725,-0.0010348845631501333,0.0008837591152717691
-0.29670329670329676,0.006243393226790657,0.0008926405053149333
-0.29621489621489616,-0.0016240267379445826,0.0009018491580373592
-0.2957264957264957,0.0064666416344015066,0.0009113914596925915
-0.2952380952380952,-0.0014757263959285023,0.0009212740741991717
-0.2947496947496947,0.00168064502907304,0.0009315039516039692
-0.2942612942612942,0.00017941492268510044,0.0009420883369696375
-0.29377289377289373,0.0034337277695730764,0.0009530347797040347
-0.29328449328449324,-0.0002950980357695985,0.0009643511433505141
-0.29279609279609276,-0.0006397214873931081,0.0009760456158590706
-0.29230769230769227,0.001614806428188325,0.0009881267203594466
-0.2918192918192918,-0.005888516536287797,0.0010006033264585196
-0.2913308913308913,-0.0005264656895587552,0.001013484662085597
-0.2908424908424908,0.001535657332292959,0.0010267803259105229
-0.2903540903540903,-0.0003993912307078942,0.00104050030036097
-0.28986568986568984,-0.00019585976696204145,0.0010546549652668004
-0.28937728937728935,0.0001128287637366857,0.0010692551121609121
-0.28888888888888886,0.0029030955327532353,0.0010843119592677094
-0.2884004884004884,0.0032328087312319454,0.0010998371672121345
-0.2879120879120879,0.000976045297614692,0.0011158428554840115
-0.2874236874236874,0.009969453800827272,0.001132341619694505
-0.2869352869352869,-0.006221822860227484,0.0011493465496636255
-0.28644688644688643,-0.0007120835530833103,0.0011668712483798797
-0.28595848595848594,-0.0029084792392829488,0.001184929851875619
-0.28547008547008546,0.0039010538580231905,0.0012035370500641468
-0.28498168498168497,0.0050874413306473245,0.0012227081085872916
-0.2844932844932845,-0.0032165972512867074,0.001242458891725022
-0.284004884004884,0.005418239455963432,0.0012628058864217477
-0.2835164835164835,0.0021466220302635945,0.001283766227487066
-0.283028083028083,0.001585314777147293,0.0013053577240322084
-0.28253968253968254,-0.002401881635049774,0.001327598887207086
-0.28205128205128205,0.0012373520046196236,0.0013505089593066092
-0.28156288156288156,0.003294992829430177,0.00137410794431916
-0.2810744810744811,0.005381221580586497,0.0013984166399944652
-0.2805860805860806,-0.0022949285346449953,0.0014234566715127326
-0.2800976800976801,0.0011013493210832686,0.00144925052684191
-0.2796092796092796,0.0005448740226391636,0.0014758215938753105
-0.27912087912087913,0.0017260778397771067,0.0015031941994473217
-0.27863247863247864,0.0020684075158667933,0.001531393650331105
-0.27814407814407816,0.0036988409425471732,0.0015604462763285974
-0.27765567765567767,0.0005612135643807449,0.0015903794755698672
-0.2771672771672772,0.0022488291365370004,0.0016212217621463766
-0.2766788766788767,0.0004804414827070764,0.0016530028162104787
-0.2761904761904762,0.0006525731666740802,0.0016857535366817439
-0.2757020757020757,-0.00014555960513992577,0.0017195060967098242
-0.27521367521367524,-0.007009053660936977,0.0017542940020530667
-0.27472527472527475,0.0038286806979655652,0.0017901521525422472
-0.27423687423687426,0.0017376137881711844,0.0018271169068098704
-0.2737484737484738,-0.00011635044981741019,0.0018652261504772442
-0.2732600732600733,-0.002033080790591535,0.0019045193680039007
-0.2727716727716728,0.0057681718897673265,0.0019450377184176393
-0.2722832722832723,-0.005423196657729716,0.0019868241151578723
-0.27179487179487183,0.002005850312897953,0.0020299233102802363
-0.27130647130647134,-0.00324283329317194,0.002074381983287315
-0.27081807081807086,0.0044467627502794045,0.002120248834868111
-0.27032967032967037,0.008425789090919966,0.0021675746858478124
-0.2698412698412699,0.0018575565862853165,0.002216412581670319
-0.2693528693528694,0.0028641559621623985,0.0022668179027579946
-0.2688644688644689,0.0019966762707427704,0.0023188484811167013
-0.2683760683760684,0.005635770622989105,0.002372564723580048
-0.26788766788766794,0.009779629416404695,0.002428029742114242
-0.26739926739926745,0.0027483658526226747,0.002485309491634374
-0.26691086691086696,-0.000748092130978914,0.0025444729158151666
-0.2664224664224665,0.0008088113428043977,0.0026055921014136235
-0.265934065934066,0.001789768523445362,0.0026687424416578227
-0.2654456654456654,0.0009118556224159634,0.002734002809296491
-0.2649572649572649,0.003912922682152353,0.0028014557399471266
-0.2644688644688644,0.003351199173290599,0.0028711876264268022
-0.26398046398046393,-0.001321323946597023,0.0029432889248005327
-0.26349206349206344,0.004137066941169747,0.0030178543729365392
-0.26300366300366296,0.000953114006461885,0.0030949832224162572
-0.26251526251526247,0.005632200693817428,0.0031747794847111436
-0.262026862026862,0.004495106603071598,0.0032573521926072225
-0.2615384615384615,0.005483281059292062,0.0033428156779326907
-0.261050061050061,0.001583611857740479,0.003431289866725336
-0.2605616605616605,-0.0003906519201629078,0.003522900593064236
-0.26007326007326004,0.0028378212579634825,0.003617779932885073
-0.25958485958485955,0.0022234831872346285,0.003716066559202315
-0.25909645909645906,0.01025904823532813,0.003817906120273658
-0.2586080586080586,0.004386576000574282,0.003923451642363798
-0.2581196581196581,0.007819226307569184,0.004032863958897798
-0.2576312576312576,0.004050186404545524,0.004146312167938575
-0.2571428571428571,-0.0015295452109754604,0.004263974120079737
-0.25665445665445663,0.008356782186930374,0.004386036939016779
-0.25616605616605614,0.007220873075818691,0.0045126975772461116
-0.25567765567765566,-0.0011173388815037457,0.004644163409544385
-0.25518925518925517,0.0056495295507800105,0.004780652867103338
-0.2547008547008547,0.005921229140003192,0.004922396115437728
-0.2542124542124542,-0.0031176731948257307,0.005069635779448414
-0.2537240537240537,0.004226427486798824,0.0052226277193130905
-0.2532356532356532,0.00013030261289605997,0.005381641861194179
-0.25274725274725274,0.00438541620530283,0.005546963087099831
-0.25225885225885225,0.0019863242930991992,0.005718892188615243
-0.25177045177045176,0.0082200303158206,0.005897746889638433
-0.2512820512820513,0.0048454929148275105,0.006083862943711475
-0.2507936507936508,0.003557850951211532,0.006277595312041637
-0.2503052503052503,0.0030491530745434003,0.006479319428858931
-0.24981684981684982,0.007811331095396192,0.006689432561362857
-0.24932844932844933,0.005572967590623025,0.006908355272180255
-0.24884004884004884,0.0039019644073092943,0.007136532992992793
-0.24835164835164836,0.006836993978769169,0.007374437718800839
-0.24786324786324787,0.0024097497662444803,0.007622569833189337
-0.24737484737484738,0.0008575883951317349,0.00788146007594621
-0.2468864468864469,0.00921924460619022,0.008151671665475294
-0.2463980463980464,0.0027295673673486606,0.008433802589655053
-0.24590964590964592,0.008426485213381189,0.008728488080127874
-0.24542124542124544,0.003244689330767118,0.009036403286484116
-0.24493284493284495,0.004879992430903109,0.009358266168448226
-0.24444444444444446,0.018362999426162603,0.009694840625992154
-0.24395604395604398,0.014957622184704086,0.010046939889322778
-0.2434676434676435,0.0069328381652219535,0.010415430192941035
-0.242979242979243,0.012641359352788054,0.010801234760468702
-0.24249084249084252,0.017729517345447192,0.011205338129724645
-0.24200244200244203,0.011831150870821126,0.011628790850641738
-0.24151404151404154,0.010936023306334445,0.012072714592079516
-0.24102564102564106,0.020707824702595513,0.012538307697459665
-0.24053724053724057,0.011607570047466638,0.013026851233486828
-0.24004884004884008,0.01870547441207649,0.013539715581062449
-0.2395604395604396,0.005757088392487526,0.01407836762293243
-0.2390720390720391,0.019182159107602233,0.014644378588711326
-0.23858363858363862,0.018844782689261177,0.015239432624768862
-0.23809523809523814,0.015525384309139717,0.015865336164164082
-0.23760683760683765,0.01884190538188763,0.016524028180486417
-0.23711843711843716,0.017664238822361945,0.017217591419228257
-0.23663003663003668,0.019506734401636916,0.0179482647113381
-0.2361416361416362,0.014651713157257093,0.01871845648606698
-0.2356532356532357,0.02223350873566544,0.01953075961430712
-0.23516483516483522,0.020694189578035798,0.020387967729583855
-0.23467643467643473,0.023122065967188868,0.02129309319197394
-0.23418803418803424,0.01768291979954716,0.022249386880779147
-0.23369963369963365,0.01927467334256217,0.023260360025167907
-0.23321123321123316,0.023599145476004963,0.02432980830863866
-0.23272283272283267,0.027074295316283584,0.025461838513524893
-0.2322344322344322,0.023743063554094,0.026660898006451734
-0.2317460317460317,0.026928790807168326,0.027931807405347075
-0.2312576312576312,0.03200972600248968,0.02927979681406055
-0.23076923076923073,0.03354543192349198,0.03071054606280265
-0.23028083028083024,0.0275659883533881,0.03223022945257243
-0.22979242979242975,0.03417478925898769,0.033845565570732164
-0.22930402930402927,0.028898615228541747,0.03556387282444586
-0.22881562881562878,0.03543924375494454,0.03739313143060539
-0.2283272283272283,0.03907878294456081,0.03934205270717578
-0.2278388278388278,0.03855932901019693,0.0414201566341284
-0.22735042735042732,0.03848377512112,0.0436378587952575
-0.22686202686202683,0.039597499336272816,0.04600656797866089
-0.22637362637362635,0.04863367375948197,0.04853879590775035
-0.22588522588522586,0.048151974094940896,0.05124828080137886
-0.22539682539682537,0.05871112600444974,0.054150126726978706
-0.2249084249084249,0.06465659887561677,0.05726096102179384
-0.2244200244200244,0.05477348780261095,0.06059911242308096
-0.2239316239316239,0.065918342822058,0.0641848129789967
-0.22344322344322343,0.06863542813169295,0.06804042732058546
-0.22295482295482294,0.06755518235868278,0.07219071347732191
-0.22246642246642245,0.07440153916677979,0.07666312013276888
-0.22197802197802197,0.07815062078562415,0.08148812606615112
-0.22148962148962148,0.08813591218366285,0.08669962853817621
-0.221001221001221,0.093018228061311,0.09233538858967924
-0.2205128205128205,0.10105257061265528,0.09843754267227614
-0.22002442002442002,0.1001523865437423,0.09768124876897795
-0.21953601953601953,0.09183626788690842,0.09164119439822511
-0.21904761904761905,0.08553275985769622,0.08606222977160333
-0.21855921855921856,0.07615735798164319,0.08090277411741331
-0.21807081807081807,0.07377668700824773,0.07612555682700055
-0.2175824175824176,0.0720605154525946,0.07169711433660023
-0.2170940170940171,0.06867499249493374,0.06758735212515378
-0.2166056166056166,0.06809523339631765,0.06376916259730915
-0.21611721611721613,0.059193173089756176,0.06021809104003039
-0.21562881562881564,0.058293649667802046,0.05691204302567987
-0.21514041514041515,0.05845075002922795,0.05383102762569366
-0.21465201465201467,0.048801888826937805,0.05095693163062328
-0.21416361416361418,0.04857570550076482,0.04827332067184602
-0.2136752136752137,0.0415539702122607,0.045765263730167365
-0.2131868131868132,0.04957667369221705,0.04341917801513815
-0.21269841269841272,0.03524375723118928,0.04122269162131551
-0.21221001221001223,0.03937327068502525,0.039164521726423054
-0.21172161172161175,0.038678679167584704,0.03723436640162153
-0.21123321123321126,0.028051015127978172,0.035422808364419314
-0.21074481074481077,0.04044536410723634,0.03372122922726186
-0.2102564102564103,0.036362135524613676,0.032121732985367704
-0.2097680097680098,0.030753838619190028,0.030617077650848624
-0.2092796092796093,0.025047198830924173,0.02920061408072168
-0.20879120879120883,0.023946480217162242,0.02786623116748028
-0.20830280830280834,0.030559516894756784,0.02660830666534602
-0.20781440781440785,0.026242090873103124,0.025421663015645777
-0.20732600732600737,0.027706960630705234,0.024301527612962198
-0.20683760683760688,0.0280897035903149,0.023243497021534328
-0.2063492063492064,0.02593728607645039,0.02224350471034443
-0.2058608058608059,0.02945455804071783,0.0212977919266276
-0.20537240537240542,0.022137078035645345,0.020402881372252896
-0.20488400488400493,0.022400833472977114,0.019555553386478824
-0.20439560439560445,0.015620923490289554,0.018752824372725182
-0.20390720390720396,0.013795995342764872,0.01799192723689136
-0.20341880341880347,0.013716715002868973,0.017270293630978217
-0.20293040293040288,0.010971189783679287,0.016585537818794436
-0.2024420024420024,0.018453464491885854,0.015935442000771006
-0.2019536019536019,0.01275705606094927,0.01531794295274694
-0.20146520146520142,0.017173754587859864,0.014731119849313194
-0.20097680097680093,0.016529892934252118,0.014173183156180335
-0.20048840048840044,0.016706138738096843,0.013642464488317019
-0.19999999999999996,0.015449816836384345,0.013137407341471384
-0.19951159951159947,0.013245171556071337,0.012656558614313182
-0.19902319902319898,0.012423890241896796,0.012198560846985358
-0.1985347985347985,0.007262875096326803,0.011762145109445201
-0.198046398046398,0.012804666172553622,0.011346124479723597
-0.19755799755799752,0.004623884172999018,0.010949388058248207
-0.19706959706959704,0.01499956729021033,0.010570895469736106
-0.19658119658119655,0.011851987847065827,0.010209671808940814
-0.19609279609279606,0.008883244529129324,0.009864802990816117
-0.19560439560439558,0.008274985965422331,0.00953543146948006
-0.1951159951159951,0.0011056045257112884,0.00922075229378062
-0.1946275946275946,0.011707309392299987,0.00892000947033374
-0.19413919413919412,0.006739563436570548,0.008632492607654278
-0.19365079365079363,0.01313877951889246,0.00835753381746688
-0.19316239316239314,0.006781796310448429,0.008094504851506291
-0.19267399267399266,0.009592939852807243,0.007842814454112765
-0.19218559218559217,0.011375963099712005,0.007601905912723598
-0.19169719169719168,0.012898966317267795,0.007371254789984817
-0.1912087912087912,0.013479198058687325,0.007150366822668298
-0.1907203907203907,0.009285488084408811,0.0069387759738971716
-0.19023199023199022,0.00881654925596586,0.00673604262637714
-0.18974358974358974,0.007271114357323319,0.0065417519054095765
-0.18925518925518925,0.007690788798215143,0.006355512121436761
-0.18876678876678876,0.009934625519900632,0.006176953322755809
-0.18827838827838828,0.00839903065265679,0.00600572594983979
-0.1877899877899878,0.00857605092115258,0.005841499583430132
-0.1873015873015873,0.01132721889571495,0.005683961779227078
-0.18681318681318682,0.0059791183661879,0.005532816982605338
-0.18632478632478633,0.008281130105696916,0.005387785517326333
-0.18583638583638584,0.002938171736184462,0.005248602642717464
-0.18534798534798536,4.185181886588729e-05,0.005115017674241214
-0.18485958485958487,0.00833447227821333,0.004986793162788183
-0.18437118437118438,0.004678521888756121,0.004863704128406136
-0.1838827838827839,0.0070272975765716325,0.004745537344520605
-0.1833943833943834,0.007386747790199127,0.004632090669015104
-0.18290598290598292,0.00709799903206523,0.004523172418827374
-0.18241758241758244,0.0020307321591604695,0.0044186007849803454
-0.18192918192918195,0.0018421461209502527,0.004318203285205559
-0.18144078144078146,0.005588800653057526,0.0042218162515380514
-0.18095238095238098,0.005624845309626867,0.004129284350463282
-0.1804639804639805,0.005468841043850108,0.004040460133380573
-0.17997557997558,0.0034714103170345734,0.003955203615318378
-0.17948717948717952,0.006007895636327127,0.003873381879992532
-0.17899877899877903,0.0018702019415377045,0.0037948687094408826
-0.17851037851037854,-0.00026689612232479133,0.003719544236600468
-0.17802197802197806,0.006102225590309722,0.0036472946193144835
-0.17753357753357757,0.002963856351160086,0.0035780117343670484
-0.17704517704517708,0.004106472382110092,0.0035115928902474764
-0.1765567765567766,0.00485957842944503,0.0034479405574403877
-0.1760683760683761,0.0005254663772455638,0.0033869621151247733
-0.17557997557997562,0.0003133419531352014,0.003328569613246507
-0.17509157509157514,0.007754563867406607,0.0032726795490033056
-0.17460317460317465,0.0023278842659375672,0.0032192126568493674
-0.17411477411477416,0.0031240650660163977,0.003168093711191302
-0.17362637362637368,0.0018694822384122504,0.003119251341005854
-0.1731379731379732,0.005197263559689808,0.003072617855663987
-0.1726495726495727,0.005505420704527207,0.003028129081297052
-0.17216117216117222,0.004040666577213485,0.0029857242070876915
-0.17167277167277173,0.004104456057240869,0.002945345640911135
-0.17118437118437113,0.00709723314901233,0.002906938873793593
-0.17069597069597064,0.00598278064695433,0.00287045235269192
-0.17020757020757016,0.003140968974618588,0.0028358373611333688
-0.16971916971916967,0.00041781679338853857,0.0028030479072872648
-0.16923076923076918,0.004204924820251751,0.0027720406190706753
-0.1687423687423687,0.0006343418589152827,0.0027427746459182485
-0.1682539682539682,0.006419993217947291,0.002715211566873113
-0.16776556776556772,0.0005212813849948491,0.00268931530468051
-0.16727716727716724,0.003145844088956111,0.0026650520455886034
-0.16678876678876675,0.0044277541001473434,0.0026423901645830066
-0.16630036630036626,0.0002760535537757558,0.002621300155801849
-0.16581196581196578,0.004988924147960228,0.0026017545678970683
-0.1653235653235653,0.00493123703375189,0.002583727944125972
-0.1648351648351648,-0.004022818638083757,0.002567196766973964
-0.16434676434676432,0.0033342015791589692,0.0025521394071252542
-0.16385836385836383,0.008205166780778848,0.002538536076613709
-0.16336996336996334,-0.0029806735461197532,0.0025263687860004143
-0.16288156288156286,0.002079482412628676,0.0025156213054379965
-0.16239316239316237,0.002362430365274861,0.0025062791294950116
-0.16190476190476188,0.0017246683793738266,0.0024983294456261064
-0.1614163614163614,0.0010878790523221357,0.0024917611061854856
-0.1609279609279609,0.0015731470832548785,0.0024865646038927966
-0.16043956043956042,-0.0009115444396750444,0.0024827320506716167
-0.15995115995115994,0.009543295216503881,0.0024802571597912627
-0.15946275946275945,-3.418374580915762e-05,0.002479135231253176
-0.15897435897435896,0.0038690049716816805,0.002479363140373177
-0.15848595848595848,0.004398676056926904,0.0024809393295207247
-0.157997557997558,0.0007493978925027112,0.002483863802986097
-0.1575091575091575,-0.002331747554979827,0.002488138124955899
-0.15702075702075702,0.003219365823650031,0.002493765420586809
-0.15653235653235653,0.0036861657091099265,0.002500750380176894
-0.15604395604395604,0.010088610850766778,0.002509099266443163
-0.15555555555555556,-0.00045535582650662893,0.002518819924923528
-0.15506715506715507,-0.0008333659580935029,0.0025299217975307793
-0.15457875457875458,9.461923535976878e-05,0.002542415939295757
-0.1540903540903541,-0.0006381656792879926,0.002556315038346723
-0.1536019536019536,0.0025019737456191994,0.002571633439181812
-0.15311355311355312,0.006269083047895872,0.0025883871693015673
-0.15262515262515264,0.0010194453545065256,0.0026065939692791573
-0.15213675213675215,-0.0024940861082985567,0.0026262733263564936
-0.15164835164835166,-0.0012796381049980112,0.0026474465116656585
-0.15115995115995118,0.002175601114529028,0.0026701366211866937
-0.1506715506715507,0.0019447656369498325,0.0026943686205647683
-0.1501831501831502,0.00406020370930189,0.0027201693939222717
-0.14969474969474972,-0.0006183690230883707,0.002747567796814702
-0.14920634920634923,0.001278508226795776,0.002776594713492955
-0.14871794871794874,5.163505790318915e-05,0.0028072831186489776
-0.14822954822954826,0.0010836938313567239,0.002839668143837472
-0.14774114774114777,0.0057803328557328205,0.0028737871487821707
-0.14725274725274728,0.0030725385072257363,0.0029096797977923856
-0.1467643467643468,0.007568438959790291,0.0029473881415339144
-0.1462759462759463,0.004788622931595239,0.0029869567044174864
-0.14578754578754582,0.00497535829491246,0.0030284325778882743
-0.14529914529914534,0.001255144911477909,0.0030718655199222975
-0.14481074481074485,0.0011664601938065854,0.0031173080610584093
-0.14432234432234436,-0.0026029978508694184,0.003164815617319402
-0.14383394383394388,0.002300791667276135,0.0032144466104027237
-0.1433455433455434,0.007547120746330332,0.003266262595549272
-0.1428571428571429,0.0034356968623899583,0.003320328397529175
-0.14236874236874242,0.0032476473092497575,0.00337671225521646
-0.14188034188034193,0.006697871017214313,0.0034354859752590843
-0.14139194139194144,0.005444189944814893,0.003496725095388249
-0.14090354090354096,0.007773332812210003,0.003560509057951815
-0.14041514041514036,0.013833361720878748,0.0036269213942995105
-0.13992673992673987,0.00385562175801978,0.003696049920694181
-0.1394383394383394,0.0069838072827942774,0.003767986946474278
-0.1389499389499389,0.0019390092248495843,0.0038428294952462523
-0.1384615384615384,0.0031878591742642488,0.003920679539943985
-0.13797313797313793,0.007828970459504191,0.004001644252655947
-0.13748473748473744,0.005475140878925938,0.004085836270188232
-0.13699633699633695,0.004849105394405503,0.0041733739764050525
-0.13650793650793647,0.004271616182548414,0.004264381802468431
-0.13601953601953598,0.0029941383887666737,0.004358990546184144
-0.1355311355311355,0.004242901534408661,0.004457337711753805
-0.135042735042735,0.0035075659931849065,0.004559567871334739
-0.13455433455433452,0.0026638873861074843,0.004665833049917538
-0.13406593406593403,0.003610961660358079,0.004776293135149574
-0.13357753357753355,0.010479270509642858,0.004891116313862189
-0.13308913308913306,0.009296980619688536,0.00501047953719782
-0.13260073260073257,0.004001233859190368,0.005134569016384748
-0.1321123321123321,0.00622391518728157,0.0052635807513729815
-0.1316239316239316,0.0063280972733357164,0.005397721094722875
-0.1311355311355311,0.008935609453297863,0.005537207353333045
-0.13064713064713063,0.0037748088079438153,0.005682268430807596
-0.13015873015873014,0.0033307541624352397,0.005833145513493105
-0.12967032967032965,0.007435964817670988,0.005990092803467846
-0.12918192918192917,0.00021986171411976334,0.006153378302042675
-0.12869352869352868,0.005306638083563119,0.006323284647632199
-0.1282051282051282,0.005412646394523703,0.006500110012183266
-0.1277167277167277,0.006686987906543924,0.006684169060708568
-0.12722832722832722,0.007682392169683123,0.006875793978864526
-0.12673992673992673,0.005790046419172832,0.007075335573942846
-0.12625152625152625,0.00988961438322227,0.007283164455118024
-0.12576312576312576,0.014030227429661599,0.007499672299308418
-0.12527472527472527,0.011368301965537139,0.007725273209575053
-0.12478632478632479,0.00874343850814545,0.007960405173607082
-0.1242979242979243,0.006470405203456389,0.008205531630524744
-0.12380952380952381,0.010397435846040757,0.008461143154982713
-0.12332112332112333,0.014869175991816943,0.008727759268386587
-0.12283272283272284,0.008567207320192883,0.009005930387944608
-0.12234432234432235,0.004594074145213857,0.00929623992528122
-0.12185592185592187,0.004831811280994609,0.009599306547449471
-0.12136752136752138,0.009369641379756675,0.00991578661440044
-0.1208791208791209,0.01073056068130009,0.010246376808318722
-0.12039072039072041,0.011210723456404701,0.010591816971730702
-0.11990231990231992,0.01827530716831006,0.010952893172943286
-0.11941391941391943,0.01420670647247632,0.011330441019202355
-0.11892551892551895,0.017476272218355723,0.011725349239994675
-0.11843711843711846,0.014784582556707568,0.01213856356516712
-0.11794871794871797,0.016002012298296966,0.012571090925040163
-0.11746031746031749,0.013180681900984079,0.013024004002478131
-0.116971916971917,0.013955798747695562,0.013498446169971853
-0.11648351648351651,0.009386388004475847,0.013995636848236757
-0.11599511599511603,0.01524964932566398,0.014516877326678645
-0.11550671550671554,0.0068373672552500715,0.015063557090365429
-0.11501831501831505,0.011004832576273209,0.01563716070293566
-0.11452991452991457,0.012475484632181396,0.016239275300239303
-0.11404151404151408,0.015270020455495973,0.01687159875550153
-0.1135531135531136,0.01814645744261776,0.0175359485835237
-0.11306471306471311,0.010109281377994514,0.01823427165898454
-0.11257631257631262,0.024942452214010678,0.018968654832371534
-0.11208791208791213,0.02414690209617257,0.019741336536597934
-0.11159951159951165,0.021617377992848734,0.02055471948809086
-0.11111111111111116,0.022556160024403516,0.02141138459821592
-0.11062271062271067,0.022470077289817383,0.022314106224540227
-0.11013431013431019,0.018744702892597408,0.023265868906851603
-0.1096459096459097,0.025428910384182338,0.02426988575027301
-0.10915750915750921,0.025018313003607746,0.025329618637552023
-0.10866910866910862,0.02323196310392151,0.02644880047500289
-0.10818070818070813,0.028856645699897914,0.02763145970199669
-0.10769230769230764,0.03296899941691247,0.028881947322808733
-0.10720390720390716,0.03138103920180203,0.030204966752570426
-0.10671550671550667,0.03546441596206157,0.03160560680661437
-0.10622710622710618,0.029923890225013426,0.03308937820538583
-0.1057387057387057,0.034246190639733554,0.03466225401615828
-0.10525030525030521,0.043776835730593724,0.03633071450896922
-0.10476190476190472,0.035200198694353195,0.03810179696865721
-0.10427350427350424,0.044149253588493316,0.039983151078976424
-0.10378510378510375,0.04136698653566954,0.04198310058001964
-0.10329670329670326,0.05299317206242035,0.04411071199848521
-0.10280830280830278,0.04327851642372913,0.04637587136387789
-0.10231990231990229,0.05235452175296108,0.048789369955069634
-0.1018315018315018,0.051013407429016375,0.051363000273883394
-0.10134310134310132,0.061371664898976525,0.054109663619155535
-0.10085470085470083,0.05539641684060083,0.05704349084035729
-0.10036630036630034,0.05902534036775751,0.06017997808954797
-0.09987789987789986,0.05943571634906047,0.058269553369131255
-0.09938949938949937,0.06041127128370334,0.05525248186259774
-0.09890109890109888,0.053428270067563136,0.05242859829158808
-0.0984126984126984,0.05209339417765381,0.0497832415408288
-0.09792429792429791,0.04892532662842904,0.047303032433646995
-0.09743589743589742,0.04651669910033349,0.0449757472111781
-0.09694749694749694,0.038930420662398456,0.0427902048877662
-0.09645909645909645,0.04160017335374516,0.04073616681201065
-0.09597069597069596,0.03608444092803705,0.038804246981496954
-0.09548229548229548,0.04113063839984411,0.0369858318469894
-0.09499389499389499,0.036287185806188574,0.0352730085034618
-0.0945054945054945,0.03685307924482998,0.03365850030464837
-0.09401709401709402,0.03167673131360493,0.03213560905810935
-0.09352869352869353,0.03374463621031194,0.03069816306193819
-0.09304029304029304,0.03372302867419641,0.029340470334478765
-0.09255189255189256,0.02786869208781527,0.02805727646675984
-0.09206349206349207,0.02625325494146066,0.026843726595508297
-0.09157509157509158,0.02679093170105979,0.025695331053954298
-0.0910866910866911,0.021101779969235693,0.02460793430941196
-0.09059829059829061,0.020636065672840376,0.023577686841876954
-0.09010989010989012,0.019227195492854995,0.022601019657474103
-0.08962148962148964,0.02361371848620837,0.021674621165277186
-0.08913308913308915,0.012784855258946733,0.02079541617648603
-0.08864468864468866,0.02005644753128022,0.01996054681170803
-0.08815628815628818,0.019823279615411776,0.019167355125637598
-0.08766788766788769,0.022718143642222573,0.018413367279192405
-0.0871794871794872,0.017858706803603942,0.017696279107481516
-0.08669108669108672,0.016156756532600697,0.017013942948157085
-0.08620268620268623,0.020364347090679802,0.016364355609026816
-0.08571428571428574,0.015207853110995645,0.01574564736648548
-0.08522588522588526,0.016842587427030063,0.015156071897565595
-0.08473748473748477,0.010839306834252967,0.014593997058400199
-0.08424908424908428,0.014974744296073707,0.014057896430767937
-0.0837606837606838,0.020623534285296737,0.01354634156628613
-0.08327228327228331,0.012197154121335978,0.013057994864862683
-0.08278388278388282,0.005197323809593662,0.012591603030295747
-0.08229548229548234,0.015865106913643547,0.012145991051512069
-0.08180708180708185,0.002921666180322144,0.01172005666295123
-0.08131868131868136,0.0070724970330136635,0.011312765242086345
-0.08083028083028088,0.013990506102337121,0.010923145106084668
-0.08034188034188039,0.008658013477225307,0.010550283173216567
-0.0798534798534799,0.01293118964861404,0.010193320957853217
-0.07936507936507942,0.013624088306836743,0.009851450870793053
-0.07887667887667893,0.010509939949425229,0.009523912799271995
-0.07838827838827844,0.008146650805710632,0.00920999094336134
-0.07789987789987785,0.00354122870808511,0.008909010887571782
-0.07741147741147736,0.007447448425731662,0.008620336888393518
-0.07692307692307687,0.012304377016037557,0.008343369360225117
-0.07643467643467639,0.005945322792237561,0.008077542543696964
-0.0759462759462759,0.008797654323474369,0.007822322341804711
-0.07545787545787541,0.006336708185242574,0.007577204310540831
-0.07496947496947493,0.010698846495444272,0.007341711791862352
-0.07448107448107444,0.006267527559907366,0.007115394177880233
-0.07399267399267395,0.009951810079606545,0.00689782529610273
-0.07350427350427347,0.011545862145470199,0.006688601906423384
-0.07301587301587298,0.006620511427056789,0.006487342301327479
-0.07252747252747249,0.003717659619409826,0.006293685001501127
-0.072039072039072,0.010822566925419125,0.0061072875396713175
-0.07155067155067152,0.011545868121363372,0.005927825326095721
-0.07106227106227103,0.0005917961623188245,0.005754990589657
-0.07057387057387055,0.0065044128034858865,0.005588491389003381
-0.07008547008547006,0.0056443938999714924,0.005428050688625207
-0.06959706959706957,0.0022501346220697247,0.005273405495164118
-0.06910866910866909,0.006809539981970625,0.00512430604962222
-0.0686202686202686,0.006849732118884072,0.00498051507148034
-0.06813186813186811,0.005877051437096483,0.004841807051045706
-0.06764346764346763,0.008616355682339202,0.004707967586632847
-0.06715506715506714,0.0069677658176847965,0.004578792763444208
-0.06666666666666665,-0.003106219317295024,0.0044540885712560175
-0.06617826617826617,0.009650962751493866,0.004333670358233385
-0.06568986568986568,0.0014500548539532038,0.0042173623184012755
-0.06520146520146519,0.010403921469583074,0.004104997010482999
-0.0647130647130647,0.004944958202541609,0.003996414905986827
-0.06422466422466422,0.003206775297575275,0.003891463964578812
-0.06373626373626373,0.0033897444754763884,0.003789999234923698
-0.06324786324786325,-6.919627100248488e-05,0.0036918824793071596
-0.06275946275946276,-0.000877471451987548,0.003596981820475773
-0.06227106227106227,0.0063064291882000256,0.003505171409243269
-0.061782661782661785,-0.0012556825646767912,0.003416331111514546
-0.0612942612942613,-0.0001658501488233841,0.003330346213475373
-0.06080586080586081,-0.0016753258138491756,0.0032471071437839717
-0.060317460317460325,0.003935352305828738,0.0031665092116814086
-0.05982905982905984,0.0029574461704363576,0.0030884523600138644
-0.05934065934065935,0.005088457106969339,0.0030128409322294726
-0.058852258852258865,0.005031036105742059,0.002939583452476156
-0.05836385836385838,0.002567316725930878,0.002868592417987218
-0.05787545787545789,0.0033482914806997987,0.0027997841029966815
-0.057387057387057405,0.004264212077406834,0.002733078373476785
-0.05689865689865692,0.0015948685458729418,0.0026683985120382436
-0.05641025641025643,0.000815010202709457,0.0026056710523777024
-0.055921855921855945,0.0049939288346540125,0.002544825622697069
-0.05543345543345546,0.008737564055712025,0.0024857947975578565
-0.05494505494505497,0.0007491100499643541,0.002428513957668793
-0.054456654456654485,0.002071098102477366,0.002372921157137077
-0.053968253968254,-0.0019275061425323217,0.0023189569977445697
-0.05347985347985351,0.0007053284983616448,0.0022665645098383937
-0.052991452991453025,-0.0029178605166023494,0.002215689039451191
-0.05250305250305254,-0.0033540873608113976,0.00216627814129122
-0.05201465201465205,0.0045984891013795826,0.0021182814772652196
-0.051526251526251565,0.006281690232516032,0.002071650720217672
-0.05103785103785108,0.006210148184158103,0.002026339462590329
-0.05054945054945059,-0.0006080193896861692,0.001982303129724265
-0.050061050061050105,0.002487789235736384,0.001939498897543432
-0.04957264957264962,-0.0023048949968055904,0.0018978856143751742
-0.04908424908424913,-0.0024016890115957767,0.0018574237266780742
-0.048595848595848645,0.00531128345055879,0.0018180752084610687
-0.04810744810744816,-0.002695145593358616,0.0017798034941912105
-0.04761904761904767,0.00096002381712282,0.0017425734149996363
-0.047130647130647185,0.0016454180260547047,0.001706351138006305
-0.0466422466422467,-9.496114358593715e-05,0.0016711041085950968
-0.0461538461538461,0.003161155503041696,0.0016368009954808246
-0.045665445665445614,0.004747632074470986,0.0016034116384186857
-0.04517704517704513,-0.0007930750138260198,0.0015709069984157552
-0.04468864468864464,0.00047918679798617273,0.0015392591103122915
-0.044200244200244154,0.0019287736690152635,0.0015084410376079588
-0.04371184371184367,-0.00021989119462603778,0.0014784268294155837
-0.04322344322344318,-0.005511210103837341,0.001449191479431763
-0.042735042735042694,0.004402610745323596,0.0014207108868196767
-0.04224664224664221,0.0011192880394561401,0.0013929618189056719
-0.04175824175824172,-0.00045943846020104454,0.0013659218755967045
-0.041269841269841234,0.002099677635752508,0.0013395694554307238
-0.04078144078144075,-0.000175897099676986,0.0013138837231772196
-0.04029304029304026,-0.0013167913636203852,0.0012888445789097302
-0.039804639804639774,-0.00046588668189927987,0.0012644326284762398
-0.03931623931623929,0.005092523484621732,0.0012406291552976565
-0.0388278388278388,-0.0016616064286606468,0.0012174160934284037
-0.038339438339438314,0.001173590196074661,0.0011947760018165233
-0.03785103785103783,-0.0008739291605319539,0.0011726920397042888
-0.03736263736263734,-0.004321949122734811,0.001151147943113518
-0.036874236874236854,0.004105092002906449,0.0011301280023625552
-0.03638583638583637,-0.0008405491331581355,0.0011096170405649303
-0.03589743589743588,0.0022551456203514664,0.0010896003930623524
-0.035409035409035394,0.006843659550974653,0.0010700638877470066
-0.03492063492063491,0.0037282117506167644,0.0010509938262306896
-0.03443223443223442,-0.005666750161480891,0.001032376965820534
-0.033943833943833934,-0.007857665580893637,0.0010142005022629817
-0.03345543345543345,0.0037657143272637177,0.0009964520532198555
-0.03296703296703296,0.0064160635838026595,0.0009791196424422212
-0.032478632478632474,-0.002124136352795201,0.0009621916846093343
-0.03199023199023199,-0.0017130336967235973,0.0009456569708018148
-0.0315018315018315,0.002310202241253748,0.0009295046545797395
-0.031013431013431014,-0.001993903335341201,0.0009137242386376943
-0.030525030525030528,0.007196531090276195,0.0008983055620103802
-0.03003663003663004,-0.000771217533057602,0.000883238787803694
-0.029548229548229554,-0.00928898707413868,0.0008685143914273079
-0.029059829059829068,0.0005414866415437836,0.0008541231493061245
-0.02857142857142858,0.0029727740167307206,0.0008400561280490802
-0.028083028083028094,-0.0012800026304262968,0.0008263046740547136
-0.027594627594627608,-0.001876943203526888,0.000812860403534056
-0.02710622710622712,0.0035140357071266376,0.0007997151929323439
-0.026617826617826634,0.008003270852160254,0.0007868611697318289
-0.026129426129426148,-0.004764171001695952,0.0007742907036189565
-0.02564102564102566,-0.005992477728812973,0.0007619963979999656
-0.025152625152625174,0.000753616254392556,0.0007499710818496372
-0.024664224664224688,0.00447004301928413,0.0007382078018787425
-0.0241758241758242,-0.006234361345847593,0.0007266998150064483
-0.023687423687423714,-0.003425421934628181,0.000715440581124457
-0.023199023199023228,-0.0036269301521987644,0.0007044237561404126
-0.02271062271062274,0.00125791868154171,0.0006936431852886775
-0.022222222222222254,0.001611671913973676,0.0006830928966970353
-0.021733821733821768,-0.0007353484629505177,0.0006727670951985186
-0.02124542124542128,0.0009014526522410028,0.0006626601563780615
-0.020757020757020794,-0.0047718280264564695,0.0006527666208440416
-0.020268620268620308,0.0018985109224977739,0.0006430811887153464
-0.01978021978021982,-1.071330381370193e-05,0.0006335987143150202
-0.019291819291819334,0.0007354923676539091,0.0006243142010618576
-0.018803418803418848,0.005855327250884742,0.0006152227965518053
-0.01831501831501836,0.0029038380582211065,0.0006063197878213918
-0.017826617826617874,0.001989818982971614,0.0005976005967856717
-0.017338217338217388,-0.00043273443402415575,0.0005890607758435972
-0.0168498168498169,-0.0072624440357680325,0.0005806960036440382
-0.016361416361416414,0.00018953805600975066,0.000572502081005899
-0.015873015873015928,-0.0010308277064976158,0.0005644749269861508
-0.01538461538461533,-0.0011975263017219506,0.0005566105750898669
-0.014896214896214843,-0.0013493734763568295,0.0005489051696165311
-0.014407814407814357,-2.1327173963792503e-05,0.0005413549621372252
-0.01391941391941387,0.0012553025832182153,0.0005339563080975228
-0.013431013431013383,-0.0005753387402414904,0.0005267056635410818
-0.012942612942612897,-0.0014374861047951881,0.0005195995819492067
-0.01245421245421241,0.0014113210107072696,0.0005126347111918608
-0.011965811965811923,-0.0013151921139311587,0.0005058077905857328
-0.011477411477411437,0.005072075370975296,0.000499115648055217
-0.01098901098901095,-0.0007991142499417045,0.0004925551973923428
-0.010500610500610463,0.0013118889762047553,0.0004861234356117934
-0.010012210012209977,0.0010130413147681047,0.00047981744039738046
-0.00952380952380949,-0.0005785230591755599,0.0004736343676364927
-0.009035409035409003,-0.0007570034746070256,0.000467571449039124
-0.008547008547008517,-0.004310041445351128,0.00046162598983828833
-0.00805860805860803,0.006967070930156368,0.0004557953665687576
-0.007570207570207543,0.0007241128322544538,0.00045007702492113347
-0.007081807081807057,0.0049437422055814305,0.0004444684776684419
-0.00659340659340657,0.0011579727341179899,0.0004389673026625546
-0.006105006105006083,0.0004040154637316128,0.0004335711408977955
-0.005616605616605597,-0.004682719416933702,0.0004282776946392614
-0.00512820512820511,0.0004228144452576222,0.0004230847256134698
-0.004639804639804623,0.0035472248850093153,0.0004179900532590098
-0.004151404151404137,3.486815226480441e-05,0.0004129915530350068
-0.00366300366300365,0.003780417334061193,0.0004080871547852984
-0.0031746031746031633,0.007409693900800956,0.0004032748411562615
-0.0026862026862026767,-0.0013377287508711195,0.0003985526460663572
-0.00219780219780219,0.0029294727904917847,0.00039391865322553366
-0.0017094017094017033,0.0030754691373066287,0.00038937099470266246
-0.0012210012210012167,-0.0018487326707369042,0.000384907849539294
-0.00073260073260073,0.0018604508367929683,0.0003805274424080908
-0.00024420024420024333,0.0006139924422626714,0.0003762280423143125
0.00024420024420024333,0.0013370372386001547,0.00037200796133884055
0.00073260073260073,0.0029108288799326674,0.0003678655534212804
0.0012210012210012167,0.0022657782616784285,0.00036379921318170286
0.0017094017094017033,0.0010879075028577606,0.00035980737477967715
0.00219780219780219,-0.006666491744142327,0.0003558885108093016
0.0026862026862026767,0.00018059003404578014,0.0003520411312289509
0.0031746031746031633,-0.005310644770428581,0.0003482637823245408
0.00366300366300365,0.00039580456964206196,0.0003445550457051642
0.004151404151404137,0.007138757549533891,0.00034091353732995243
0.004639804639804623,-0.000983158137979655,0.00033733790656509963
0.00512820512820511,0.001970521144026005,0.0003338268352700263
0.005616605616605597,-0.0003611483715929208,0.00033037903691166215
0.006105006105006083,-0.0028591663725765003,0.0003269932557059025
0.00659340659340657,-0.0021768766157943225,0.00032366826578532267
0.007081807081807057,0.00014856500322153214,0.00032040287039224473
0.007570207570207543,0.0007962892402347575,0.0003171959010963063
0.00805860805860803,0.0038020863410655747,0.00031404621703572306
0.008547008547008517,-0.003576482661240479,0.00031095270418142804
0.009035409035409003,0.004612656510662461,0.0003079142746233311
0.00952380952380949,0.005969643965422622,0.00030492986587797935
0.010012210012209977,-0.001346892952807201,0.000301998440216881
0.010500610500610463,0.0060323071344107,0.00029911898401482467
0.01098901098901095,0.0024521543219212824,0.0002962905071175414
0.011477411477411437,-0.008672916686841775,0.0002935120422280581
0.011965811965811923,0.000409719546418346,0.000290782644311137
0.01245421245421241,-0.00169489874833353,0.00028810139001522224
0.012942612942612897,0.005339377766440208,0.00028546737711130477
0.013431013431013383,0.0006114965469902179,0.0002828797239481676
0.01391941391941387,-0.0032208245307880187,0.0002803375689234895
0.014407814407814357,0.0019588952640552486,0.0002778400699702787
0.014896214896214843,-0.0018272489831961671,0.0002753864040581568
0.01538461538461533,6.759973598652127e-05,0.0002729757667090198
0.015873015873015817,-0.0002452915556641417,0.0002706073715266078
0.016361416361416303,-0.006022707132547203,0.0002682804497395447
0.01684981684981679,-0.0010012308925078058,0.000265994249757431
0.017338217338217277,0.0069622898239593166,0.000263748036739562
0.017826617826617763,-0.0016983960566778473,0.00026154109217587984
0.01831501831501825,0.002389327659389015,0.00025937271347978584
0.018803418803418737,0.0033659235167465247,0.000257242213592424
0.019291819291819223,-0.00020432209961260766,0.0002551489205980876
0.01978021978021971,-0.010910967290428506,0.0002530921773504094
0.020268620268620197,0.0017017104780346795,0.0002510713411089866
0.020757020757020683,0.0036395258412504666,0.0002490857831861276
0.02124542124542117,-0.003482396071548748,0.00024713488860341105
0.021733821733821657,-0.007357636261932633,0.0002452180557577476
0.022222222222222143,0.0013374723395966803,0.00024333469609665726
0.02271062271062263,-0.0041256706184009655,0.00024148423380248817
0.023199023199023117,0.0011786840555853852,0.00023966610548529195
0.023687423687423603,0.006982693191624592,0.00023787975988410096
0.02417582417582409,-0.00023160624670569017,0.00023612465757635656
0.024664224664224577,-0.005841163781278141,0.0002344002706952343
0.025152625152625063,-0.003377358407708086,0.00023270608265463227
0.02564102564102555,0.00035581917717197355,0.0002310415878815995
0.026129426129426037,-0.0019992192133233243,0.00022940629155597132
0.026617826617826523,0.0010624004998478626,0.00022779970935700257
0.02710622710622701,0.001771782991390034,0.00022622136721679617
0.027594627594627497,-0.0008066985571790425,0.0002246708010803153
0.028083028083027983,0.0063270560594542785,0.00022314755667179168
0.02857142857142847,-0.0034152367732725652,0.0002216511892673436
0.029059829059828957,-0.0017729741975183806,0.00022018126347361563
0.029548229548229443,0.00192880439648353,0.00021873735301226692
0.03003663003662993,0.0011287286046399233,0.0002173190405101415
0.030525030525030417,-0.0026193950541155146,0.00021592591729494828
0.031013431013430903,-0.003081872999820635,0.0002145575831962941
0.03150183150183139,-0.00011378206370608326,0.000213213646351921
0.0319902319902321,-0.002779199647010156,0.000211893723018988
0.032478632478632585,0.0013806637046720773,0.00021059743739025675
0.03296703296703307,-0.004843689017790449,0.00020932442141504635
0.03345543345543356,0.0026258312315994774,0.000208074314624812
0.033943833943834045,-0.0010517864552588043,0.00020684676396321935
0.03443223443223453,0.003236034772312572,0.0002056414236205924
0.03492063492063502,-0.004917349064794192,0.00020445795487260214
0.035409035409035505,0.0010775485355102323,0.0002032960259230817
0.03589743589743599,0.0021707063628230248,0.00020215531175085354
0.03638583638583648,0.0008886572188427159,0.00020103549396045158
0.036874236874236965,-0.0003167421022791882,0.00019993626063663018
0.03736263736263745,0.009910402020535771,0.0001988573062025604
0.03785103785103794,0.00016063750911143708,0.00019779833128160217
0.038339438339438425,0.003728672886433668,0.00019675904256255867
0.03882783882783891,0.0013200867897148133,0.0001957391526683183
0.0393162393162394,-0.0014001286721540122,0.00019473838002778484
0.039804639804639885,0.0013905058282571094,0.00019375644875100972
0.04029304029304037,0.010372449754685766,0.000192793088507441
0.04078144078144086,-0.0007229729656402521,0.0001918480344071973
0.041269841269841345,-0.002830266855423289,0.00019092102688528868
0.04175824175824183,0.00490691567358804,0.00019001181158870617
0.04224664224664232,-0.0020277707369631267,0.0001891201392662977
0.042735042735042805,-0.00013309051261015147,0.00018824576566135682
0.04322344322344329,9.128502995861272e-05,0.0001873884514068551
0.04371184371184378,-0.0028839910277857978,0.00018654796192324124
0.044200244200244265,-0.0030081081723319814,0.00018572406731874112
0.04468864468864475,0.004065150439836566,0.0001849165422920946
0.04517704517704524,0.0005073611617357163,0.00018412516603765933
0.045665445665445725,-0.0019997429474233777,0.00018334972215282083
0.04615384615384621,0.0017724693548776176,0.00018258999854765134
0.0466422466422467,0.003912887493653892,0.00018184578735675185
0.047130647130647185,0.0013971523751948182,0.0001811168848532242
0.04761904761904767,-0.0008936223183725088,0.00018040309136471773
0.04810744810744816,-0.0007911532824340108,0.00017970421119149337
0.048595848595848645,0.0014527518285800272,0.0001790200525264537
0.04908424908424913,-0.0035533934698554212,0.00017835042737709148
0.04957264957264962,-0.0025086087792972234,0.0001776951514893006
0.050061050061050105,0.004188015962990885,0.0001770540442730055
0.05054945054945059,0.00015671528149020688,0.0001764269287295637
0.05103785103785108,-0.00244603521830408,0.0001758136313808908
0.051526251526251565,-0.0017748148877623398,0.00017521398220026734
0.05201465201465205,0.002669773683197976,0.0001746278145447864
0.05250305250305254,-0.002125505118613066,0.00017405496508939475
0.052991452991453025,0.003731783231768587,0.00017349527376249145
0.05347985347985351,0.0027128043965632923,0.0001729485836830449
0.053968253968254,0.007116683133003291,0.00017241474109918554
0.054456654456654485,-0.0013072770924961459,0.00017189359532824222
0.05494505494505497,0.0021575706872154804,0.0001713849986981838
0.05543345543345546,7.941617005187521e-05,0.00017088880649042987
0.055921855921855945,0.002931807428749342,0.00017040487688399877
0.05641025641025643,0.0037966628169578314,0.00016993307090095805
0.05689865689865692,-0.0005931461998095423,0.0001694732523531466
0.057387057387057405,0.0017097231910181284,0.00016902528779013415
0.05787545787545789,-0.003232606558054023,0.00016858904644839265
0.05836385836385838,-0.00022846865874241837,0.00016816440020164482
0.058852258852258865,-0.0007431318919194684,0.0001677512235123635
0.05934065934065935,-0.005869641305028354,0.00016734939338439509
0.05982905982905984,0.001523574361642413,0.0001669587893166761
0.060317460317460325,-0.0010887602921805443,0.00016657929325801984
0.06080586080586081,-0.002329758180599868,0.00016621078956294613
0.0612942612942613,-0.007529466922627855,0.00016585316494852856
0.061782661782661785,0.006132270304625552,0.00016550630845223456
0.06227106227106227,0.0024156014074969453,0.00016517011139073766
0.06275946275946276,-0.0002831356873166463,0.0001648444673196739
0.06324786324786325,-0.0009275876709697718,0.0001645292719943238
0.06373626373626373,-0.00028935262432932033,0.00016422442333119736
0.06422466422466422,-0.005156695762796729,0.0001639298213704989
0.0647130647130647,-0.0005238525124498889,0.0001636453682394535
0.06520146520146519,-0.002860407299115661,0.00016337096811647363
0.06568986568986568,0.003346249293080219,0.00016310652719614668
0.06617826617826617,0.0060808918848354356,0.00016285195365502335
0.06666666666666665,0.000618403909270443,0.0001626071576181913
0.06715506715506714,0.002136403273491766,0.00016237205112661223
0.06764346764346763,0.0014071041177617896,0.00016214654810520665
0.06813186813186811,0.0032687916099329232,0.00016193056433167058
0.0686202686202686,-0.0007234857969690545,0.00016172401740600497
0.06910866910866909,0.007100066474416125,0.0001615268267207427
0.06959706959706957,0.0048848847134409,0.00016133891343185833
0.07008547008547006,-0.0006749455151222374,0.000161160200430344
0.07057387057387055,0.001715512793262079,0.00016099061231443626
0.07106227106227103,-0.005319436694404593,0.00016083007536248138
0.07155067155067152,0.0058234904141172715,0.0001606785175064222
0.072039072039072,-0.0045523064821226785,0.0001605358683058948
0.07252747252747249,0.003258812801977308,0.00016040205892292074
0.07301587301587298,-0.0014019529383179853,0.00016027702209718168
0.07350427350427347,-0.003528752067446115,0.00016016069212186347
0.07399267399267395,0.000268469351401539,0.00016005300482005883
0.07448107448107444,0.007596847506572399,0.0001599538975217145
0.07496947496947493,0.005440962033164762,0.00015986330904111155
0.07545787545787541,-0.0013223744320669663,0.0001597811796548691
0.0759462759462759,0.008980728099616047,0.00015970745108045807
0.07643467643467639,-0.0033609834282081166,0.00015964206645521523
0.07692307692307687,0.001900367912016458,0.000159584970315847
0.07741147741147736,-0.00043556123035791753,0.0001595361085784124
0.07789987789987785,-0.00021267431264088404,0.00015949542851877483
0.07838827838827833,0.00278227942997545,0.00015946287875351383
0.07887667887667882,-0.0005973806912859312,0.00015943840922128696
0.0793650793650793,-0.0014262429055744955,0.0001594219711646306
0.07985347985347979,0.00030461679912683134,0.0001594135171121951
0.08034188034188028,0.0008355679972588609,0.00015941300086140016
0.08083028083028077,-0.0059143674845118675,0.00015942037746150605
0.08131868131868125,-0.001485415239637535,0.00015943560319709024
0.08180708180708174,0.007014667153213097,0.00015945863557192158
0.08229548229548223,0.00019640840916326237,0.00015948943329322475
0.08278388278388271,-0.006184116565375955,0.00015952795625632648
0.0832722832722832,0.0027525585644071655,0.00015957416552967707
0.08376068376068369,-0.006354874736204313,0.00015962802334023825
0.08424908424908417,-0.0021007024313306898,0.00015968949305923233
0.08473748473748466,0.003018341148787603,0.00015975853918824386
0.08522588522588515,-0.005175777409009736,0.00015983512734566823
0.08571428571428563,0.0008733315967748762,0.00015991922425350017
0.08620268620268612,2.2014565829355724e-05,0.0001600107977244558
0.0866910866910866,-0.002153117222036457,0.00016010981664942188
0.08717948717948709,-0.003579774608495522,0.0001602162509852266
0.08766788766788758,0.0006862851881790529,0.0001603300717427257
0.08815628815628807,-0.003558669269516073,0.00016045125097519775
0.08864468864468855,-0.00210938021995202,0.00016057976176704424
0.08913308913308904,-0.00029893583521134134,0.00016071557822278763
0.08962148962148953,-0.0017178781522208932,0.00016085867545636233
0.09010989010989001,-0.004472508105143111,0.0001610090295806955
0.0905982905982905,-0.0016500075160202849,0.00016116661769756817
0.09108669108669099,0.0029012506705947223,0.0001613314178877571
0.09157509157509147,0.001144591586384191,0.00016150340920144892
0.09206349206349196,0.00363443487488084,0.00016168257164892274
0.09255189255189245,0.007209466521702539,0.00016186888619149783
0.09304029304029293,-0.0004421912707660416,0.00016206233473274088
0.09352869352869342,-0.004417915216146445,0.00016226290010992853
0.09401709401709413,-0.005201630688829313,0.0001624705660857626
0.09450549450549461,0.0021811461996364056,0.00016268531734033097
0.0949938949938951,0.00044401986030624967,0.00016290713946331384
0.09548229548229559,-9.738907564783936e-05,0.00016313601894642877
0.09597069597069607,-0.003958132004279485,0.00016337194317611172
0.09645909645909656,0.004818546918676027,0.0001636149004264313
0.09694749694749705,-0.0011561658557427896,0.0001638648798522311
0.09743589743589753,0.0007323661744039262,0.00016412187148249853
0.09792429792429802,0.006017562482773875,0.00016438586621395494
0.09841269841269851,0.0026829878285398114,0.00016465685580486605
0.098901098901099,-7.103182870604589e-05,0.00016493483286906686
0.09938949938949948,0.004935117471575052,0.0001652197908702017
0.09987789987789997,0.0024823719830658537,0.00016551172411617183
0.10036630036630045,-0.004702447189211311,0.0001658106277537924
0.10085470085470094,-0.0008053419939254336,0.00016611649776365276
0.10134310134310143,0.0009471191488324911,0.0001664293309551789
0.10183150183150191,-0.0002827996874905981,0.0001667491249618954
0.1023199023199024,0.007669363721363072,0.00016707587823688386
0.10280830280830289,0.001827840661732928,0.0001674095900484359
0.10329670329670337,-0.0033654393620025113,0.00016775026047589786
0.10378510378510386,-1.262404146113244e-05,0.00016809789040570574
0.10427350427350435,0.0013345201614011152,0.0001684524815276078
0.10476190476190483,-0.0021154450755502363,0.00016881403633107157
0.10525030525030532,-0.00035083775785342086,0.0001691825581018758
0.10573870573870581,0.0022122855014344183,0.00016955805091888312
0.1062271062271063,-0.00016141505081124547,0.00016994051965099196
0.10671550671550678,0.003820627800739922,0.00017032996995426726
0.10720390720390727,0.0037659076914674156,0.00017072640826924613
0.10769230769230775,0.0021066846073692106,0.00017112984181841872
0.10818070818070824,0.007011074492795067,0.00017154027860388088
0.10866910866910873,-0.002288494664159401,0.0001719577274051592
0.10915750915750921,-0.004230256046139892,0.0001723821977772044
0.1096459096459097,-0.0013430066497116253,0.00017281370004855356
0.11013431013431019,0.00196178886606127,0.00017325224531965978
0.11062271062271067,0.004028968003565911,0.00017369784546138604
0.11111111111111116,0.002219618893355626,0.00017415051311366457
0.11159951159951165,-0.004701141394456941,0.00017461026168431895
0.11208791208791213,-0.002216990482089329,0.00017507710534804744
0.11257631257631262,-0.0030573702841161523,0.00017555105904556862
0.11306471306471311,0.0037537224097506363,0.00017603213848292588
0.1135531135531136,-0.00588874784382799,0.00017652036013095086
0.11404151404151408,-0.0019727053286912053,0.00017701574122488544
0.11452991452991457,0.0010648140328588193,0.00017751829976416072
0.11501831501831505,-0.0030686662020462533,0.00017802805451233187
0.11550671550671554,-0.0004592760981620679,0.00017854502499716895
0.11599511599511603,-0.0001091600928685468,0.00017906923151090367
0.11648351648351651,0.0035445426345369698,0.0001796006951106279
0.116971916971917,0.00929746354626391,0.00018013943761884874
0.11746031746031749,0.0015715041607585304,0.00018068548162419496
0.11794871794871797,0.004650096885291741,0.00018123885048227644
0.11843711843711846,0.0026499064182067657,0.0001817995683166965
0.11892551892551895,-0.0045968989726147495,0.00018236766002021555
0.11941391941391943,0.0013034524259803676,0.00018294315125606589
0.11990231990231992,0.0008347535177892178,0.00018352606845941882
0.12039072039072041,-0.0034933981745486732,0.00018411643883900215
0.1208791208791209,-0.0007486477877372358,0.00018471429037886803
0.12136752136752138,0.005835695776276861,0.0001853196518403121
0.12185592185592187,-0.005334092289552059,0.00018593255276394403
0.12234432234432235,0.0026885641744204677,0.00018655302347190611
0.12283272283272284,-0.006394487463210704,0.00018718109507024518
0.12332112332112333,-0.0012826734138142322,0.00018781679945143357
0.12380952380952381,0.0011975336246878203,0.0001884601692970406
0.1242979242979243,-0.0009407256880073695,0.00018911123808055597
0.12478632478632479,-0.0043313480076015605,0.0001897700400703635
0.12527472527472527,0.00718506337088844,0.000190436610332866
0.12576312576312576,-0.003077119163261912,0.0001911109847357617
0.12625152625152625,0.002032906975484681,0.00019179319995147375
0.12673992673992673,0.0018711087968024853,0.0001924832934607295
0.12722832722832722,-0.0052356455986152664,0.00019318130355629512
0.1277167277167277,-0.0020257172225690585,0.00019388726934686166
0.1282051282051282,0.002344926499099077,0.0001946012307610854
0.12869352869352868,0.004724163288773451,0.00019532322855178187
0.12918192918192917,-0.004135841518453489,0.00019605330430027618
0.12967032967032965,-0.0023576025089682515,0.00019679150042090633
0.13015873015873014,-0.0011336868398654793,0.00019753786016568511
0.13064713064713063,0.002638987897003964,0.00019829242762911802
0.1311355311355311,0.006588178895645724,0.00019905524775317806
0.1316239316239316,-0.00618940950156613,0.0001998263663324404
0.1321123321123321,0.003511743757549691,0.0002006058300193763
0.13260073260073257,-0.00027896074525513156,0.00020139368632980626
0.13308913308913306,0.001258716771607458,0.00020218998364851553
0.13357753357753355,-0.001828868601303151,0.00020299477123503305
0.13406593406593403,-0.00047913518128655163,0.00020380809922957064
0.13455433455433452,0.001228939667210597,0.00020463001865913055
0.135042735042735,0.001272042574973998,0.00020546058144377648
0.1355311355311355,0.0009619371999788422,0.0002062998404030718
0.13601953601953598,-0.0018814635904549181,0.00020714784926268681
0.13650793650793647,0.0045943652748700724,0.00020800466266117574
0.13699633699633695,0.002623785614640495,0.00020887033615692307
0.13748473748473744,0.0033827292450619986,0.0002097449262352642
0.13797313797313793,-0.0018759902713421127,0.00021062849031577954
0.1384615384615384,0.003262495007171707,0.00021152108675976248
0.1389499389499389,-0.004009076637732669,0.00021242277487786625
0.1394383394383394,-0.002745985693200553,0.000213333614937929
0.13992673992673987,0.0010304733282228149,0.00021425366817297812
0.14041514041514036,0.003981917578964305,0.00021518299678941667
0.14090354090354085,-0.00048108855560932283,0.00021612166397539666
0.14139194139194133,-0.005966062285794168,0.00021706973390937253
0.14188034188034182,-0.005430021460880738,0.0002180272717688463
0.1423687423687423,0.008287080869589796,0.00021899434373930292
0.1428571428571428,0.006389133357396595,0.0002199710170233318
0.14334554334554328,0.004170063815274839,0.00022095735984994764
0.14383394383394377,0.0029583413440414574,0.00022195344148410548
0.14432234432234425,0.001982139738342147,0.00022295933223641034
0.14481074481074474,-0.0008787685255530898,0.0002239751034730307
0.14529914529914523,0.0008093299469616135,0.0002250008276258148
0.1457875457875457,-0.0029315206126884303,0.00022603657820260717
0.1462759462759462,0.005019783351277882,0.00022708242979777653
0.1467643467643467,0.0026755558661175106,0.00022813845810295394
0.14725274725274717,-0.005080023938397737,0.00022920473991797818
0.14774114774114766,-0.0013217981287208386,0.00023028135316206062
0.14822954822954815,-0.006211760845232381,0.000231368376885168
0.14871794871794863,0.0006343579357692131,0.00023246589127961986
0.14920634920634912,-0.005631111737012211,0.00023357397769191473
0.1496947496947496,-0.005050421490304777,0.0002346927186347821
0.1501831501831501,-6.719108297588056e-05,0.00023582219779945805
0.15067155067155058,-0.0034487241601200928,0.00023696250006819704
0.15115995115995107,0.00400840000679895,0.00023811371152702111
0.15164835164835155,-0.00027133207822518804,0.00023927591947869915
0.15213675213675204,-0.0008821798121844149,0.00024044921245597464
0.15262515262515253,0.003356474110100547,0.00024163368023503735
0.153113553113553,-0.0015987578655608616,0.000242829413849238
0.1536019536019535,-2.287318579438031e-05,0.00024403650560305976
0.154090354090354,0.0032933795825196,0.0002452550490863448
0.15457875457875447,-0.00244232742997466,0.00024648513918877347
0.15506715506715496,-0.0003255505422709136,0.00024772687211461293
0.15555555555555545,0.0010232941120716353,0.0002489803453977298
0.15604395604395593,-0.002869169801917959,0.000250245657916869
0.15653235653235642,0.003142213129970723,0.00025152290991121095
0.15702075702075713,6.13446865000076e-05,0.0002528122029962078
0.15750915750915762,-0.0025062882605030247,0.00025411364017969526
0.1579975579975581,-0.0067361974190262505,0.00025542732587829637
0.1584859584859586,0.0004286906761205035,0.00025675336593411697
0.15897435897435908,0.0023592457330157994,0.0002580918676317292
0.15946275946275956,-0.001045923661783825,0.00025944293971546107
0.15995115995116005,-0.0011518817505439755,0.00026080669240698985
0.16043956043956054,-0.004225940987451159,0.00026218323742323833
0.16092796092796102,-0.003723730044878956,0.00026357268799459045
0.1614163614163615,0.0031184613105857055,0.0002649751588834263
0.161904761904762,0.002700985951055174,0.0002663907664029735
0.16239316239316248,-0.00033530078703071086,0.00026781962843649303
0.16288156288156297,0.0008398445492188873,0.0002692618644568005
0.16336996336996346,0.0012134796376085401,0.0002707175955461183
0.16385836385836394,0.00257783290828188,0.0002721869444162798
0.16434676434676443,-0.001578666877584566,0.0002736700354292837
0.16483516483516492,0.0006056411042143651,0.0002751669946181964
0.1653235653235654,0.0015708719221684399,0.000276677949708424
0.1658119658119659,-0.0013863934159902519,0.00027820303013935063
0.16630036630036638,0.00793442846843836,0.00027974236708634416
0.16678876678876686,-6.0361826534161955e-05,0.00028129609348314803
0.16727716727716735,-0.004013340219186332,0.0002828643440446584
0.16776556776556784,-0.0009801524477714748,0.00028444725529008845
0.16825396825396832,0.0016269640181608151,0.00028604496556653634
0.1687423687423688,0.004667510820643243,0.0002876576150729601
0.1692307692307693,0.0028382254194187695,0.0002892853458845575
0.16971916971916978,-0.004378879609726775,0.0002909283019775722
0.17020757020757027,0.0013905325351369817,0.00029258662925452686
0.17069597069597076,0.00022163430972499024,0.000294260475569882
0.17118437118437124,-0.00056660534324357,0.00029594999075614373
0.17167277167277173,0.003047937638663867,0.0002976553266504207
0.17216117216117222,0.007068424391035996,0.000299376637121429
0.1726495726495727,-0.002388981297136788,0.00030111407809696927
0.1731379731379732,-0.0013662646003870572,0.00030286780759187766
0.17362637362637368,0.003512818952367666,0.00030463798573644686
0.17411477411477416,0.0001498495258207984,0.0003064247748053466
0.17460317460317465,0.0021272095866127177,0.0003082283392470408
0.17509157509157514,0.002450672505421253,0.0003100488457137022
0.17557997557997562,-0.004453767593704708,0.0003118864630916521
0.1760683760683761,0.001314529948540478,0.0003137413625323232
0.1765567765567766,-0.0015943261897194696,0.0003156137174837482
0.17704517704517708,0.0016983826722946234,0.0003175037037226006
0.17753357753357757,0.0003614656295081332,0.00031941149938678775
0.17802197802197806,0.0012199517287956579,0.0003213372850085983
0.17851037851037854,-3.697316580517296e-05,0.0003232812435484322
0.17899877899877903,6.97971078583263e-05,0.0003252435604291124
0.17948717948717952,0.005189508548875465,0.0003272244235707839
0.17997557997558,-0.0006502756140228234,0.0003292240234264234
0.1804639804639805,-0.002220237419860189,0.00033124255301796826
0.18095238095238098,0.0008877131882246761,0.00033328020797306014
0.18144078144078146,-0.004499513098277149,0.00033533718656243765
0.18192918192918195,-0.0014393287157511182,0.00033741368973797925
0.18241758241758244,0.0046560269633397,0.0003395099211713988
0.18290598290598292,-0.001787411323038433,0.0003416260872936246
0.1833943833943834,0.004682095915116841,0.0003437623973348653
0.1838827838827839,-0.0034052367396884744,0.00034591906336536556
0.18437118437118438,-0.0007428281652632173,0.00034809630033688524
0.18485958485958487,-0.00400655501857401,0.000350294326124903
0.18534798534798536,0.0022300352636898816,0.00035251336157154987
0.18583638583638584,0.003441022643922471,0.00035475363052930674
0.18632478632478633,0.0030680531632361293,0.00035701535990546884
0.18681318681318682,0.0022456755222898883,0.00035929877970738283
0.1873015873015873,0.0011992408479618633,0.0003616041230884896
0.1877899877899878,-0.007077017161701763,0.00036393162639517993
0.18827838827838828,0.006374810540379272,0.00036628152921446737
0.18876678876678876,-0.0010923018527660123,0.00036865407442251383
0.18925518925518925,0.007437110973067072,0.0003710495082340157
0.18974358974358974,0.002386270665811872,0.00037346808025245264
0.19023199023199022,-0.003592913238448889,0.00037591004352124273
0.1907203907203907,0.0005415232145959141,0.0003783756545758048
0.1912087912087912,-0.0010393509812645198,0.0003808651734965383
0.19169719169719168,0.0015915422434694456,0.0003833788639627592
0.19218559218559217,0.0017069401810425725,0.00038591699330759897
0.19267399267399266,-0.0016040098019273388,0.0003884798325738751
0.19316239316239314,0.002677223489126141,0.00039106765657097363
0.19365079365079363,-0.004355113069247735,0.0003936807439327542
0.19413919413919412,0.0002799146434584498,0.00039631937717648174
0.1946275946275946,-0.001942632009174398,0.0003989838427628341
0.1951159951159951,0.0051416498097524264,0.0004016744311569904
0.19560439560439558,-0.0033599604867464894,0.00040439143689081073
0.19609279609279606,0.0009131436626706039,0.00040713515862615424
0.19658119658119655,0.0007858718239038526,0.0004099058992193443
0.19706959706959704,0.001472664048977503,0.0004127039657867922
0.19755799755799752,-0.007905527785986357,0.0004155296697718274
0.198046398046398,0.0017227776956496355,0.0004183833270127437
0.1985347985347985,-0.004302349200238924,0.0004212652578120773
0.19902319902319898,0.0003954742955433754,0.00042417578700716196
0.19951159951159947,-0.0018269954239008095,0.00042711524404197895
0.19999999999999996,0.006989499730303179,0.0004300839630403097
0.20048840048840044,0.0012706858281874586,0.0004330822828802495
0.20097680097680093,-0.0005611554195156574,0.00043611054727008957
0.20146520146520142,-0.001629023292617145,0.00043916910482559037
0.2019536019536019,-0.0029084567070235844,0.0004422583091486936
0.2024420024420024,-0.0015943657676749322,0.0004453785189076914
0.20293040293040288,0.0006328209965028133,0.0004485300979188727
0.20341880341880336,-0.002904586244150745,0.00045171341522969776
0.20390720390720385,-0.0007702044588453329,0.0004549288452035218
0.20439560439560434,0.002122865904110241,0.0004581767676058896
0.20488400488400482,-0.002878102565311081,0.0004614575676924509
0.2053724053724053,0.0019935978682713127,0.0004647716362985274
0.2058608058608058,-0.003945569889570354,0.0004681193699303458
0.20634920634920628,0.0002990363054115536,0.00047150117085799885
0.20683760683760677,-0.0026979258071824896,0.0004749174472101581
0.20732600732600726,0.0006461928246986255,0.0004783686130705628
0.20781440781440774,-0.004226028210093486,0.00048185508857634494
0.20830280830280823,0.00656653297789528,0.0004853773000182194
0.20879120879120872,-3.921612046073699e-06,0.0004889356799425625
0.2092796092796092,-0.005362542050967621,0.0004925306672554474
0.2097680097680097,0.0035608912798268983,0.0004961627073286618
0.21025641025641018,0.0005607983363673293,0.0004998322521077383
0.21074481074481066,0.0034994059971583855,0.0005035397602220675
0.21123321123321115,0.0032154029842838333,0.000507285697097121
0.21172161172161164,0.0008766380283281778,0.0005110705350688218
0.21221001221001212,-0.007274178154043179,0.0005148947535001273
0.2126984126984126,-0.0018113485105304425,0.0005187588388998655
0.2131868131868131,0.004615666014414365,0.0005226632850438556
0.21367521367521358,0.002454533648914189,0.0005266085930983905
0.21416361416361407,0.005393714425250037,0.0005305952717461148
0.21465201465201456,0.006376424880745834,0.0005346238373143452
0.21514041514041504,0.00163375339796715,0.0005386948139059018
0.21562881562881553,0.0031370319625979074,0.0005428087335325005
0.21611721611721602,0.005778441161230996,0.0005469661362507436
0.2166056166056165,-0.0004249014080743392,0.0005511675703007938
0.217094017094017,0.0013075060313107567,0.0005554135922477768
0.21758241758241748,0.0023252322694643536,0.0005597047671259586
0.21807081807081796,0.0003473408430209489,0.0005640416685857835
0.21855921855921845,0.004272337764461878,0.0005684248790438261
0.21904761904761916,0.0001876484373734904,0.0005728549898357039
0.21953601953601964,0.0012661694641124845,0.0005773326013720454
0.22002442002442013,0.0023043304687748317,0.0005818583232975672
0.22051282051282062,0.005719868381490153,0.000586432774653314
0.2210012210012211,0.0029714487632665153,0.0005910565840421621
0.2214896214896216,0.0040266134611520316,0.000595730389797643
0.22197802197802208,0.002241484430560213,0.0006004548401561479
0.22246642246642256,0.003208994828794676,0.0006052305934326169
0.22295482295482305,-0.0012056425686259,0.0006100583181997776
0.22344322344322354,-0.008338996868170424,0.0006149386934709969
0.22393162393162402,-0.000757247060418285,0.0006198724088868594
0.2244200244200245,0.0038268341936896215,0.000624860164905539
0.224908424908425,-0.0003856011884225848,0.000629902672997035
0.22539682539682548,0.0017568178882488546,0.0006350006558413926
0.22588522588522597,0.0006610428178787119,0.0006401548475309835
0.22637362637362646,-0.0005668081944083491,0.0006453659937769193
0.22686202686202694,0.0001234722745475607,0.0006506348521197276
0.22735042735042743,0.0004781003509708858,0.0006559621921443727
0.22783882783882792,0.006398408064909737,0.0006613487956997041
0.2283272283272284,0.0028126156335579206,0.0006667954571224626
0.2288156288156289,0.003539425815847536,0.0006723029834659426
0.22930402930402938,-0.0035735309887081662,0.0006778721947333916
0.22979242979242986,0.0016474416950473145,0.0006835039241162972
0.23028083028083035,0.0037747251072976287,0.0006891990182376552
0.23076923076923084,0.003178141191487194,0.000694958337400318
0.23125763125763132,0.0005889462909779851,0.0007007827558405778
0.2317460317460318,0.00305497344162907,0.0007066731619870886
0.2322344322344323,-0.001108343483480716,0.0007126304587252352
0.23272283272283278,-0.006814653998248708,0.0007186555636671122
0.23321123321123327,0.0027775925671407304,0.000724749409427231
0.23369963369963376,-0.002515927064383504,0.0007309129439040625
0.23418803418803424,-0.001537102517313043,0.0007371471305676058
0.23467643467643473,0.0027670889468713075,0.0007434529487530922
0.23516483516483522,7.583576754814907e-05,0.0007498313939609615
0.2356532356532357,2.6873148289091684e-06,0.0007562834781632949
0.2361416361416362,0.0015273073863739067,0.0007628102301168411
0.23663003663003668,0.004643519567905786,0.0007694126956827723
0.23711843711843716,0.006656555167011621,0.0007760919381533727
0.23760683760683765,0.0031307697466170636,0.0007828490385858097
0.23809523809523814,-0.006058807585760357,0.0007896850961431326
0.23858363858363862,0.0026042479937295076,0.0007966012284427185
0.2390720390720391,-0.0006810917481355238,0.0008035985719123278
0.2395604395604396,-0.0006200683376435838,0.0008106782821539289
0.24004884004884008,-0.0041729751624605274,0.0008178415343155275
0.24053724053724057,0.0009164508097676149,0.0008250895234711732
0.24102564102564106,-0.00430165440522921,0.0008324234650093248
0.24151404151404154,0.002826838287389162,0.0008398445950298194
0.24200244200244203,-0.0009564671279239297,0.0008473541707496429
0.24249084249084252,1.1519192682362019e-06,0.0008549534709176859
0.242979242979243,0.007510685860044311,0.0008626437962387652
0.2434676434676435,0.0014604946205834992,0.0008704264698071097
0.24395604395604398,0.00031214617335671984,0.0008783028375495267
0.24444444444444446,0.0012965353393642551,0.0008862742686785362
0.24493284493284495,-0.0034617833519302484,0.0008943421561557021
0.24542124542124544,0.00391352388629463,0.0009025079171653856
0.24590964590964592,0.0027412895631755575,0.0009107729935992392
0.2463980463980464,0.0021212537100372695,0.0009191388525516854
0.2468864468864469,-0.001099293956445701,0.0009276069868266285
0.24737484737484738,0.006491888376062234,0.0009361789154557412
0.24786324786324787,0.0006429291552691095,0.0009448561842285927
0.24835164835164836,0.0034740481411438657,0.0009536403662348908
0.24884004884004884,0.002384945042649344,0.0009625330624192076
0.24932844932844933,-0.0004522804871589977,0.0009715359021484742
0.24981684981684982,0.0012913479550837547,0.000980650543792552
0.2503052503052503,-0.00461428482884774,0.000989878675318264
0.2507936507936508,0.005886617119696652,0.0009992220148972216
0.2512820512820513,-0.0008134864967779768,0.0010086823115277536
0.25177045177045176,0.00010151963637762291,0.0010182613456713823
0.25225885225885225,0.0009543562772693319,0.0010279609299041841
0.25274725274725274,-0.0009657551527086064,0.0010377829095833968
0.2532356532356532,-0.00045738436295791993,0.0010477291635297304
0.2537240537240537,-0.0007401710162474413,0.0010578016047257724
0.2542124542124542,0.0019546495302477725,0.001068002181030864
0.2547008547008547,-0.001520500812091096,0.001078332875912962
0.25518925518925517,0.004745878531169775,0.0010887957091978897
0.25567765567765566,-0.00034077914866811627,0.0010993927378364172
0.25616605616605614,0.0008939215539419551,0.0011101260566897015
0.25665445665445663,0.0053427912939929215,0.0011209977993335489
0.2571428571428571,0.004045760241734444,0.0011320101388819677
0.2576312576312576,0.004063693665647563,0.001143165288830595
0.2581196581196581,0.0006247390767975148,0.0011544655039205033
0.2586080586080586,0.0065431044999954835,0.0011659130810228917
0.25909645909645906,-0.004820218657736111,0.0011775103600453066
0.25958485958485955,-0.0014517107229313467,0.0011892597248599368
0.26007326007326004,-0.0006221464168750536,0.0012011636042545417
0.2605616605616605,4.295573497304023e-05,0.0012132244729067142
0.261050061050061,-0.006672183438520981,0.001225444852382064
0.2615384615384615,-0.0072846142691669865,0.0012378273121569576
0.262026862026862,0.001941019066936554,0.001250374470666549
0.26251526251526247,0.001715359977862915,0.00126308899637877
0.26300366300366296,0.005786176176042963,0.0012759736088949565
0.26349206349206344,0.00613916283340497,0.0012890310800779306
0.26398046398046393,0.0018274217599709263,0.0013022642352082511
0.2644688644688644,0.0026322339795213823,0.0013156759541693944
0.2649572649572649,0.009406776051650103,0.0013292691726627442
0.2654456654456654,0.005316656282612395,0.001343046883453182
0.2659340659340659,-0.0005515691773846658,0.0013570121376461123
0.26642246642246636,0.0038628769878530774,0.0013711680459968806
0.26691086691086685,-0.0010075673934171567,0.0013855177802534538
0.26739926739926734,0.007226522697008105,0.00140006457453328
0.2678876678876678,-0.0018841193319290564,0.001414811726735376
0.2683760683760683,0.0028554091109097785,0.0014297625999885927
0.2688644688644688,0.0044813009518227245,0.0014449206241370792
0.2693528693528693,0.000647114288767033,0.0014602892972640728
0.26984126984126977,9.15755450182239e-05,0.0014758721872550808
0.27032967032967026,-0.00034424874154553343,0.00149167293340156
0.27081807081807074,0.002230760021447082,0.0015076952480463357
0.27130647130647123,0.0014024836907285906,0.00152394291827194
0.2717948717948717,0.0046049506711720485,0.0015404198076330693
0.2722832722832722,-0.0010190661140761787,0.0015571298579345413
0.2727716727716727,0.005862217477007136,0.0015740770910560337
0.2732600732600732,0.002749036521155475,0.0015912656108249441
0.27374847374847366,0.0008794240490723532,0.0016086996049388624
0.27423687423687415,0.0034791937499073773,0.0016263833469390998
0.27472527472527464,0.002981433307258259,0.0016443211982367133
0.2752136752136751,0.009589020846347931,0.001662517610192709
0.2757020757020756,0.0023964142791145313,0.001680977126253964
0.2761904761904761,-0.0034353882027035637,0.0016997043841465048
0.2766788766788766,0.00044842973306387563,0.0017187041181279596
0.27716727716727707,-0.002573125652748095,0.0017379811613008956
0.27765567765567756,0.0017369605504753169,0.0017575404479888538
0.27814407814407804,0.00569798611087492,0.0017773870161770686
0.27863247863247853,0.0020886079633195913,0.0017975260100197808
0.279120879120879,-0.0019917479868310087,0.0018179626824161275
0.2796092796092795,0.01177526019479116,0.0018387023976568111
0.28009768009768,0.007717836869623787,0.0018597506341436554
0.2805860805860805,0.0085064588795809,0.0018811129871842333
0.28107448107448096,0.004984784597415659,0.0019027951718640157
0.28156288156288145,0.00687738559966613,0.00192480302599834
0.28205128205128216,0.002050220135334195,0.0019471425131666591
0.28253968253968265,0.000346880485295161,0.001969819725831732
0.28302808302808313,-0.0007883553405032199,0.0019928408885463373
0.2835164835164836,0.0008354520482465363,0.0020162123612502136
0.2840048840048841,0.00020369480771984362,0.0020399406426601712
0.2844932844932846,0.007977246800508427,0.002064032373756247
0.2849816849816851,0.000709274678326299,0.002088494341366887
0.28547008547008557,0.0063366229082239016,0.0021133334818564248
0.28595848595848605,0.00761890665785237,0.0021385568849180297
0.28644688644688654,0.001647782400657623,0.0021641717974754554
0.286935286935287,-0.00022002085144944266,0.0021901856276971836
0.2874236874236875,0.004224232885784393,0.0022166059491265165
0.287912087912088,0.008578851840587494,0.002243440504931284
0.2884004884004885,0.0036203783242223166,0.0022706972122771897
0.288888888888889,0.007734775227272956,0.002298384166828704
0.28937728937728946,0.008113093141416207,0.002326509647381623
0.28986568986568995,0.005731987365726952,0.002355082120631715
0.29035409035409043,0.008024008499634153,0.002384110246083847
0.2908424908424909,0.006924783721185244,0.0024136028811061355
0.2913308913308914,-0.0023529623050243214,0.002443569086134074
0.2918192918192919,0.005185676579941335,0.002474018130029484
0.2923076923076924,0.006583711993787538,0.002504959495599401
0.29279609279609287,0.00023277344910767545,0.002536402885280358
0.29328449328449335,-0.0008868903882696139,0.002568358226993503
0.29377289377289384,-0.0015925861200701383,0.002600835680176243
0.2942612942612943,-2.567720983070185e-05,0.002633845641996484
0.2947496947496948,-0.0009274677191292956,0.0026673987537555554
0.2952380952380953,0.0019443391640912593,0.0027015059074861477
0.2957264957264958,0.0001637750482343307,0.002736178252752062
0.2962148962148963,0.001251214186782583,0.0027714272036565455
0.29670329670329676,0.0037927930575174223,0.002807264446066309
0.29719169719169725,0.00014792406978839448,0.0028437019450587805
0.29768009768009773,-0.002522057582016297,0.0028807519526002274
0.2981684981684982,0.0038212001297503366,0.0029184270154626155
0.2986568986568987,0.006792946555107331,0.0029567399833877166
0.2991452991452992,0.002875136682508873,0.0029957040175069617
0.2996336996336997,0.00824659882169592,0.003035332599025864
0.30012210012210017,0.006503438030198271,0.0030756395381825686
0.30061050061050065,0.004536635141531747,0.003116638983489978
0.30109890109890114,-0.00046362214128228786,0.003158345431271452
0.3015873015873016,0.004374056137724071,0.0032007737355006847
0.3020757020757021,-0.0027304946993205502,0.0032439391179564384
0.3025641025641026,0.004422604645925287,0.0032878571787033303
0.3030525030525031,0.0024207038790291725,0.003332543906910548
0.3035409035409036,-0.0013468819380984183,0.0033780156920205384
0.30402930402930406,0.0011967433983539528,0.0034242893352801995
0.30451770451770455,-0.0036783154477896553,0.0034713820616479696
0.30500610500610503,0.001093601188576183,0.003519311532090312
0.3054945054945055,-0.0010260627055097356,0.003568095856281738
0.305982905982906,0.007879631196336894,0.0036177536057233977
0.3064713064713065,0.003232929729723947,0.0036683038272954708
0.306959706959707,-8.963431178186498e-05,0.003719766057259273
0.30744810744810747,0.0007228409178291059,0.003772160335726011
0.30793650793650795,0.00420343104016187,0.0038255072216093608
0.30842490842490844,0.007043135969961391,0.003879827808079846
0.3089133089133089,0.004986805159866975,0.003935143738540061
0.3094017094017094,0.006980135566926353,0.003991477223140206
0.3098901098901099,0.003837259780673571,0.0040488510558541685
0.3103785103785104,0.001988517299297438,0.0041072886321377195
0.3108669108669109,9.541475505808056e-05,0.00416681396719078
0.31135531135531136,0.00612600054643409,0.004227451714846701
0.31184371184371185,0.005273354346854737,0.004289227187112913
0.31233211233211233,0.010052997015378089,0.004352166374387813
0.3128205128205128,0.005843106301574273,0.004416295966379884
0.3133089133089133,0.004893475745099336,0.0044816433737566224
0.3137973137973138,0.006106529976620428,0.004548236750551481
0.3142857142857143,0.001857062016428484,0.004616105017358294
0.31477411477411477,0.00791188439238889,0.004685277885344501
0.31526251526251525,0.0060085312128150764,0.0047557858811151325
0.31575091575091574,0.0028124548814757737,0.004827660372461119
0.3162393162393162,0.0030494876200923265,0.004900933595027395
0.3167277167277167,0.00023052220726019462,0.0049756386799372386
0.3172161172161172,0.01311974409466159,0.005051809682410973
0.3177045177045177,0.007781865718685351,0.0051294816114193925
0.3181929181929182,0.007615226583092076,0.0052086904604134185
0.31868131868131866,0.008290602088192642,0.005289473239173444
0.31916971916971915,0.006136503996329261,0.005371868006824318
0.31965811965811963,0.0043151267200920084,0.0054559139060633595
0.3201465201465201,0.0025860462194932372,0.005541651198650932
0.3206349206349206,0.012192068630824181,0.0056291213022161
0.3211233211233211,0.004400562488345571,0.0057183668284314275
0.3216117216117216,0.008787004078520568,0.005809431622613593
0.32210012210012207,0.007228549180062028,0.005902360804809816
0.32258852258852255,0.009970343189397322,0.005997200812431984
0.32307692307692304,0.003601549586052388,0.00609399944450337
0.3235653235653235,0.003990377525440201,0.006192805907586572
0.324053724053724,0.010917131958616242,0.006293670863463706
0.3245421245421245,0.003693906669667752,0.006396646478643193
0.325030525030525,0.005082083263775268,0.006501786475771905
0.3255189255189255,0.00226004228406296,0.006609146187034182
0.32600732600732596,0.0031576203973891267,0.006718782609623175
0.32649572649572645,0.012351216413051865,0.006830754463374949
0.32698412698412693,0.0039198606714276486,0.006945122250659166
0.3274725274725274,0.007777662825625818,0.007061948318624613
0.3279609279609279,0.0080250477225371,0.007181296923903761
0.3284493284493284,0.010386275504985193,0.0073032342998843695
0.3289377289377289,0.0031774930882886403,0.007427828726661492
0.32942612942612937,0.009052153640353455,0.007555150603789975
0.32991452991452985,0.0043145368518946025,0.007685272525962142
0.33040293040293034,0.005539396285556105,0.00781826936174169
0.3308913308913308,0.009791046405961608,0.007954218335492362
0.3313797313797313,0.006744913122215474,0.008093199112645801
0.3318681318681318,0.010942742306903473,0.008235293888460048
0.3323565323565323,0.014144646809880645,0.008380587480429243
0.3328449328449328,0.004539148436135043,0.008529167424511706
0.33333333333333326,0.00606043522964307,0.008681124075352155
0.33382173382173375,0.006415817366482983,0.00883655071068422
0.33431013431013423,0.006205036666196753,0.008995543640107339
0.3347985347985347,0.010649902912175529,0.009158202318442362
0.3352869352869352,0.005398402293829135,0.009324629463882067
0.3357753357753357,0.008533032728659195,0.00949493118116252
0.3362637362637362,0.005239908593785611,0.00966921708999315
0.33675213675213667,0.0025552872468547153,0.009847600458997291
0.33724053724053715,0.008357952900215211,0.010030198345426714
0.33772893772893764,0.013420370412772298,0.010217131740927587
0.3382173382173381,0.010757796415677012,0.010408525723651776
0.3387057387057386,0.009027573002809389,0.010604509617021392
0.3391941391941391,0.011870043616302867,0.010805217155470994
0.3396825396825396,0.012773321058121586,0.011010786657511257
0.3401709401709401,0.013206415650221686,0.011221361206474685
0.34065934065934056,0.011857976834482397,0.01143708883932362
0.34114774114774105,0.011447666935855104,0.011658122743923586
0.34163614163614153,0.008638687191357112,0.0118846214652052
0.342124542124542,0.01581621208168009,0.012116749120661432
0.3426129426129425,0.012790083410339635,0.012354675625653719
0.343101343101343,0.011943245514129827,0.01259857692902509
0.3435897435897435,0.013989327829074343,0.012848635259546085
0.3440781440781442,0.013352304568608288,0.013105039383751687
0.3445665445665447,0.016699127935737534,0.013367984875756385
0.34505494505494516,0.014367283660336577,0.01363767439966841
0.34554334554334565,0.01563922677693106,0.013914318005262018
0.34603174603174613,0.0072970038413629895,0.014198133437602354
0.3465201465201466,0.014906813988448548,0.014489346461357576
0.3470085470085471,0.01452177531776512,0.01478819120057857
0.3474969474969476,0.008251467842103483,0.015094910494769437
0.3479853479853481,0.01759751758994261,0.015409756272120604
0.34847374847374857,0.01197085039428813,0.01573298994083079
0.34896214896214905,0.017330417490620514,0.016064882799496378
0.34945054945054954,0.01798827510962272,0.01640571646760541
0.34993894993895003,0.012942133659246284,0.01675578333723885
0.3504273504273505,0.014683935950251178,0.01711538704714539
0.350915750915751,0.018086357458691825,0.017484842980427198
0.3514041514041515,0.01987663309875371,0.017864478787153065
0.351892551892552,0.020762367247290744,0.018254634933292824
0.35238095238095246,0.01829090595606822,0.018655665277453704
0.35286935286935295,0.016683909968126,0.01906793767699455
0.35335775335775343,0.01442879662322366,0.019491834625189157
0.3538461538461539,0.013430144120138083,0.01992775392121526
0.3543345543345544,0.0231757263981339,0.020376109374861947
0.3548229548229549,0.01783325954248422,0.020837331547964893
0.3553113553113554,0.023759167331317436,0.02131186853470787
0.35579975579975587,0.02627807247263755,0.021800186783070663
0.35628815628815635,0.01907174233494001,0.022302771959847263
0.35677655677655684,0.023377820140127622,0.022820129861816266
0.35726495726495733,0.021915873665824356,0.02335278737581938
0.3577533577533578,0.025195410920090738,0.023901293490681173
0.3582417582417583,0.02041769288247884,0.024466220364097915
0.3587301587301588,0.0284033051753605,0.025048164447837397
0.3592185592185593,0.026229320277730468,0.0256477476748111
0.35970695970695976,0.026513778206182625,0.026265618711820926
0.36019536019536025,0.028560804719704055,0.02690245428204689
0.36068376068376073,0.026391948451672566,0.027558960561614994
0.3611721611721612,0.029275081510914312,0.02823587465488365
0.3616605616605617,0.031238551970748332,0.0289339661534143
0.3621489621489622,0.03205267331146141,0.02965403878393247
0.3626373626373627,0.033488855301180474,0.030396932150957987
0.36312576312576317,0.03571129110028013,0.031163523580191185
0.36361416361416365,0.03097363095742815,0.03195473006916765
0.36410256410256414,0.0355552772302042,0.03277151035216098
0.36459096459096463,0.033084468879414415,0.03361486708682264
0.3650793650793651,0.03326634379492616,0.03448584917058415
0.3655677655677656,0.033693465210704696,0.03538555419543257
0.3660561660561661,0.032331811190759806,0.03631513105031159
0.3665445665445666,0.035574544267614715,0.037275782681076404
0.36703296703296706,0.0314869387930886,0.038268769018670906
0.36752136752136755,0.03418392331523695,0.039295410087004295
0.36800976800976803,0.03848438740734534,0.04035708930286208
0.3684981684981685,0.03834975795591065,0.04145525698112482
0.368986568986569,0.03930600797835525,0.04259143405959351
0.3694749694749695,0.04331432342103769,0.0437672160588138
0.36996336996337,0.043363193242445065,0.04498427729348608
0.37045177045177047,0.04823791347807727,0.046244375353357015
0.37094017094017095,0.04470631119548329,0.04754935587288592
0.37142857142857144,0.05366768743680844,0.04890115761051115
0.37191697191697193,0.05084273227937769,0.05030181786001692
0.3724053724053724,0.04296889825710773,0.05175347821830049
0.3728937728937729,0.051082734918578045,0.05325839073581013
0.3733821733821734,0.058149417687431905,0.05481892447808367
0.3738705738705739,0.05236443906181479,0.05643757252914396
0.37435897435897436,0.055938506490139234,0.058116959470057745
0.37484737484737485,0.06172173800544557,0.05985984936876302
0.37533577533577533,0.06008248382205112,0.06166915432029355
0.3758241758241758,0.062087413508025366,0.06354794357985016
0.3763125763125763,0.06762454336810492,0.06549945333481458
0.3768009768009768,0.06493094267293774,0.06752709716575604
0.3772893772893773,0.0694377963562465,0.06963447725082939
0.37777777777777777,0.07156019327984037,0.07182539637274321
0.37826617826617825,0.0731234418682728,0.074103870792681
0.37875457875457874,0.07794727887548042,0.07647414406128532
0.37924297924297923,0.08247136478540078,0.07894070184312443
0.3797313797313797,0.08703812057424656,0.08150828783794954
0.3802197802197802,0.07833054944562773,0.08018090578723965
0.3807081807081807,0.07223259546632231,0.07769366918902533
0.3811965811965812,0.07476599628153653,0.07530497137563422
0.38168498168498166,0.07729374224311712,0.07301021086757034
0.38217338217338215,0.0693289387698697,0.07080503580597944
0.38266178266178263,0.0674795154489717,0.06868532861504384
0.3831501831501831,0.06005653945261823,0.066647191716954
0.3836385836385836,0.05926650085793103,0.06468693421980325
0.3841269841269841,0.06269977413931717,0.06280105950535425
0.3846153846153846,0.06450990158829938,0.060986253649610946
0.38510378510378507,0.06325370176207794,0.05923937461457285
0.38559218559218555,0.0597090167093275,0.0575574421545445
0.38608058608058604,0.05928552166800233,0.05593762838491182
0.38656898656898653,0.05125238291221342,0.05437724896543032
0.387057387057387,0.057635745116060066,0.052873754853876506
0.3875457875457875,0.05488175631386713,0.05142472458937696
0.388034188034188,0.04562411083682349,0.05002785706788675
0.3885225885225885,0.046034620295305036,0.04868096477520766
0.38901098901098896,0.05140910645386261,0.04738196744559415
0.38949938949938945,0.05322594951872213,0.046128886116421075
0.38998778998778993,0.041241682653937975,0.04491983755163847
0.3904761904761904,0.04334439876593445,0.04375302900878899
0.3909645909645909,0.04220863431434118,0.042626753326239816
0.3914529914529914,0.04613275808504188,0.041539384309024784
0.3919413919413919,0.045690612400311144,0.04048937239328565
0.39242979242979237,0.04097252285769539,0.039475240570757256
0.39291819291819285,0.04114581200650758,0.03849558055610261
0.39340659340659334,0.035395940756410504,0.03754904918114559
0.39389499389499383,0.038281272731479035,0.03663436500118635
0.3943833943833943,0.03505532509410601,0.035750305099651644
0.3948717948717948,0.04015519963483482,0.034895702078305134
0.3953601953601953,0.042682960824873745,0.034069441221136025
0.3958485958485958,0.03242831140989002,0.033270457820883975
0.39633699633699626,0.030737461725552025,0.03249773465792599
0.39682539682539675,0.03455097660459275,0.031750299621953755
0.39731379731379723,0.028378310096314596,0.03102722346753578
0.3978021978021977,0.029963745597997606,0.03032761769526528
0.3982905982905982,0.030108247742785883,0.029650632550752072
0.3987789987789987,0.023626969293643735,0.028995455134245795
0.3992673992673992,0.020775555062174732,0.028361307614160253
0.39975579975579967,0.03044532252354641,0.027747445538211707
0.40024420024420015,0.028247189515481698,0.027153156236306885
0.40073260073260064,0.02329346736277744,0.026577757309701355
0.40122100122100113,0.026001433714062418,0.026020595201302985
0.4017094017094016,0.024075497330247938,0.025481043842334322
0.4021978021978021,0.02461917783108186,0.024958503370876576
0.4026862026862026,0.029980735524997214,0.02445239891810145
0.4031746031746031,0.019865568335863438,0.023962179458270495
0.40366300366300356,0.024402833035567388,0.023487316718830403
0.40415140415140405,0.023824703424441474,0.02302730414716046
0.40463980463980453,0.021419600817274828,0.022581655930750115
0.405128205128205,0.02190077502157863,0.02214990606778504
0.4056166056166055,0.02613783270818424,0.02173160748530478
0.406105006105006,0.021717987074512272,0.021326331202274475
0.4065934065934065,0.02016960952539359,0.02093366553507635
0.4070818070818072,0.02224926060519003,0.020553215343075786
0.4075702075702077,0.021325450783081082,0.020184601312063802
0.40805860805860816,0.020451461102604634,0.01982745927350985
0.40854700854700865,0.023740487058593017,0.01948143955768086
0.40903540903540914,0.015048689473813734,0.019146206378802183
0.4095238095238096,0.022086140349243957,0.01882143725054463
0.4100122100122101,0.022862684426137536,0.018506822430220705
0.4105006105006106,0.021462291963328942,0.018202064390172093
0.4109890109890111,0.01727978622858067,0.017906877314919155
0.41147741147741157,0.014724140828320804,0.017620986622724183
0.41196581196581206,0.016626393851736806,0.017344128510301912
0.41245421245421254,0.016432438605780683,0.017076049519483574
0.41294261294261303,0.015860848572511826,0.016816506124707545
0.4134310134310135,0.015146509511257705,0.016565264340276997
0.413919413919414,0.013968966391192248,0.016322099346385413
0.4144078144078145,0.017954502197011293,0.016086795132965473
0.414896214896215,0.010164014231239173,0.01585914416047316
0.41538461538461546,0.02249880763334874,0.015638947036768585
0.41587301587301595,0.013313694678807973,0.01542601220930067
0.41636141636141644,0.013795238625056045,0.015220155671849365
0.4168498168498169,0.017055427016405035,0.01502120068512071
0.4173382173382174,0.012334057995064075,0.014828977510527617
0.4178266178266179,0.015787025720063776,0.014643323156528434
0.4183150183150184,0.015748088292286334,0.014464081136929954
0.41880341880341887,0.012012663662700165,0.014291101240592732
0.41929181929181936,0.015151940353630013,0.014124239312009743
0.41978021978021984,0.007121652348732441,0.013963357042258087
0.42026862026862033,0.008305902293062144,0.013808321769849705
0.4207570207570208,0.01485473013282325,0.013659006291034993
0.4212454212454213,0.013572554748097343,0.013515288679137299
0.4217338217338218,0.004251642940248912,0.01337705211251831
0.4222222222222223,0.008502122880707615,0.013244184710797947
0.42271062271062276,0.01094259574996738,0.013116579378972855
0.42319902319902325,0.019011845640408597,0.012994133659095939
0.42368742368742374,0.010381747552145167,0.012876749589199706
0.4241758241758242,0.007981658858860513,0.012764333569163351
0.4246642246642247,0.01565762996131156,0.012656796233239105
0.4251526251526252,0.00875839629887032,0.012554052328970907
0.4256410256410257,0.012542292720701296,0.01245602060225278
0.42612942612942617,0.014273985699538711,0.012362623688288008
0.42661782661782666,0.016456750256002146,0.01227378800822475
0.42710622710622714,0.012415522343580027,0.012189443671256591
0.42759462759462763,0.012234033586722114,0.012109524381987797
0.4280830280830281,0.004841067418961946,0.012033967352876039
0.4285714285714286,0.015873200226827575,0.011962713221576066
0.4290598290598291,0.009673689236253618,0.011895705973018018
0.4295482295482296,0.015831693045739968,0.011832892866064948
0.43003663003663006,0.011997582699756188,0.011774224364603814
0.43052503052503055,0.008172605278263086,0.011719654072932845
0.43101343101343104,0.014330377308920419,0.011669138675318146
0.4315018315018315,0.015122799331978007,0.011622637879600406
0.431990231990232,0.017296614322501534,0.011580114364740811
0.4324786324786325,0.009430661899468453,0.011541533732203534
0.432967032967033,0.012022755376953357,0.011506864461079928
0.43345543345543347,0.006607928320296902,0.011476077866866326
0.43394383394383396,0.009928166306992961,0.01144914806381535
0.43443223443223444,0.017353335951775017,0.011426051930787155
0.43492063492063493,0.016452705561661587,0.011406769080533702
0.4354090354090354,0.006905052910978603,0.011391281832356014
0.4358974358974359,0.01400182609030572,0.01137957518808077
0.4363858363858364,0.009088840864446359,0.011371636811308457
0.4368742368742369,0.010006156628160186,0.011367457009891951
0.43736263736263736,0.012515623211720743,0.011367028721610212
0.43785103785103785,0.01169000865962834,0.011370347503007456
0.43833943833943834,0.01609319450599285,0.01137741152137448
0.4388278388278388,0.010765252252165675,0.011388221549854244
0.4393162393162393,0.014654282449516312,0.011402780965659581
0.4398046398046398,0.014624534186499958,0.011421095751396756
0.4402930402930403,0.013936072951873605,0.011443174499494115
0.44078144078144077,0.010229967700733264,0.011469028419740667
0.44126984126984126,0.009029557808309888,0.011498671349945434
0.44175824175824174,0.006016726948124198,0.011532119769733487
0.44224664224664223,0.014271597239011502,0.011569392817501032
0.4427350427350427,0.014870118546433726,0.011610512310557203
0.4432234432234432,0.01401259972632045,0.011655502768485934
0.4437118437118437,0.009641712392587286,0.011704391439767864
0.4442002442002442,0.010242456661538684,0.01175720833170761
0.44468864468864466,0.0139786162971012,0.011813986243717938
0.44517704517704515,0.005335839114490843,0.011874760804019103
0.44566544566544564,0.014723180671456317,0.011939570509817575
0.4461538461538461,0.009655811307724641,0.012008456771034822
0.4466422466422466,0.012374294631856382,0.012081463957664205
0.4471306471306471,0.016282355905832522,0.012158639450840485
0.4476190476190476,0.011056116831186345,0.012240033697713336
0.44810744810744807,0.019194541466707352,0.01232570027022456
0.44859584859584856,0.01691115869517386,0.012415695927895721
0.44908424908424904,0.014048236429973339,0.01251008068474045
0.44957264957264953,0.012937852638395466,0.012608917880425105
0.45006105006105,0.013987443635191704,0.012712274255809206
0.4505494505494505,0.00971857591698778,0.012820220033005453
0.451037851037851,0.014595017936755779,0.012932829000110096
0.4515262515262515,0.016416140610836676,0.013050178600762595
0.45201465201465196,0.00890788187678023,0.013172350028703818
0.45250305250305245,0.011023620304949947,0.013299428327513678
0.45299145299145294,0.006742386578288213,0.013431502495719175
0.4534798534798534,0.018786903571785866,0.013568665597475132
0.4539682539682539,0.01881884197318765,0.013711014879033576
0.4544566544566544,0.01152883508812413,0.013858651891229246
0.4549450549450549,0.019184700217798167,0.014011682618221754
0.45543345543345537,0.008711316846511568,0.014170217612750866
0.45592185592185586,0.011307004509510749,0.014334372138174558
0.45641025641025634,0.013511975859971994,0.014504266317575017
0.45689865689865683,0.015176312586702639,0.014680025290235928
0.4573870573870573,0.013941440220537287,0.014861779375810165
0.4578754578754578,0.016346280019867813,0.015049664246514945
0.4583638583638583,0.017006805381326474,0.015243821107712873
0.4588522588522588,0.014527331283395251,0.015444396887255813
0.45934065934065926,0.02284026492325048,0.01565154443398974
0.45982905982905975,0.019820271089774175,0.015865422725843674
0.46031746031746024,0.018136396229310833,0.016086197087947875
0.4608058608058607,0.01761036101392707,0.016314039421251404
0.4612942612942612,0.01731355529591779,0.01654912844213875
0.4617826617826617,0.01721270834471567,0.016791649933571167
0.4622710622710622,0.018099378640816406,0.01704179700830848
0.46275946275946267,0.011964886677033845,0.017299770384801474
0.46324786324786316,0.019602986461275805,0.017565778676376553
0.46373626373626364,0.01548666480417717,0.01784003869436987
0.46422466422466413,0.018721152357479696,0.01812277576590909
0.4647130647130646,0.016159632639231397,0.01841422406707869
0.4652014652014651,0.014124642614585826,0.01871462697224726
0.4656898656898656,0.019201272529996746,0.019024237420383994
0.4661782661782661,0.020473703545364284,0.01934331829923698
0.46666666666666656,0.02355935930746099,0.019672142848296974
0.46715506715506705,0.01946196155338309,0.020010995081528593
0.46764346764346754,0.019823939826802393,0.020360170230905493
0.468131868131868,0.02219537756872334,0.02071997521184809
0.4686202686202685,0.017761013158971137,0.021090729111731325
0.4691086691086692,0.025498275232420393,0.02147276370269743
0.4695970695970697,0.023003620380413214,0.021866423980081887
0.4700854700854702,0.02688443721778122,0.022272068727845522
0.4705738705738707,0.024779501487132767,0.02269007111248576
0.47106227106227117,0.024910867458632562,0.023120819306990604
0.47155067155067165,0.026929712120498085,0.023564717146499655
0.47203907203907214,0.01564449040376361,0.024022184817435115
0.4725274725274726,0.02299785158295167,0.024493659581975424
0.4730158730158731,0.027385519505714707,0.024979596539866065
0.4735042735042736,0.026417936998909326,0.025480469429683003
0.4739926739926741,0.02594573119999524,0.02599677147179766
0.47448107448107457,0.02759898480652581,0.02652901625544086
0.47496947496947506,0.030978858559779686,0.027077738672411273
0.47545787545787555,0.02548719697032402,0.027643495900137142
0.47594627594627603,0.030363418827391096,0.028226868436981568
0.4764346764346765,0.029271242523337744,0.0288284611928635
0.476923076923077,0.027016460358740755,0.029448904638467673
0.4774114774114775,0.03245794787921585,0.03008885601653808
0.477899877899878,0.03340332184470435,0.030749000618975293
0.47838827838827847,0.03281212857146297,0.031430053133704595
0.47887667887667895,0.02966218802546407,0.032132759065555294
0.47936507936507944,0.026935597390729964,0.032857896235669995
0.4798534798534799,0.03614430784122084,0.03360627636426881
0.4803418803418804,0.03383548628511668,0.034378746741930394
0.4808302808302809,0.036692346716868544,0.03517619199489807
0.4813186813186814,0.029945963984276562,0.03599953595029971
0.48180708180708187,0.0387673663534333,0.0368497436075873
0.48229548229548236,0.03502893584102137,0.037727823222934984
0.48278388278388285,0.03815476759628316,0.03863482851380818
0.48327228327228333,0.037472819553611064,0.03957186099143616
0.4837606837606838,0.044005138330831875,0.04054007242946272
0.4842490842490843,0.04064823598726944,0.041540667477642575
0.4847374847374848,0.04224828608826465,0.042574906430101665
0.4852258852258853,0.045884423528560536,0.04364410815836105
0.48571428571428577,0.04378986996205727,0.04474965322007002
0.48620268620268625,0.048141786736723945,0.045892987155211264
0.48669108669108674,0.04646540720157181,0.04707562398240185
0.4871794871794872,0.051399413100384386,0.04829914990885577
0.4876678876678877,0.04721040836909981,0.04956522726860515
0.4881562881562882,0.04436118633618102,0.050875598704670365
0.4886446886446887,0.0561248174369783,0.05223209161206279
0.48913308913308917,0.04916047362928673,0.053636622859814506
0.48962148962148966,0.0528975427373298,0.05509120381161975
0.49010989010989015,0.055841196094085666,0.056597945666197226
0.49059829059829063,0.05530232166710084,0.05815906514015079
0.4910866910866911,0.07079410951328576,0.05977689051788903
0.4915750915750916,0.06233105895576366,0.06145386809511518
0.4920634920634921,0.06419401323438838,0.06319256904453865
0.4925518925518926,0.06102320672680268,0.06499569673475358
0.49304029304029307,0.07268067548990656,0.06686609453574247
0.49352869352869355,0.06738174899856278,0.06880675414722101
0.49401709401709404,0.07104805754764679,0.07082082448900771
0.4945054945054945,0.06678870775597057,0.07291162119585623
0.494993894993895,0.0738507447268719,0.07508263676276218
0.4954822954822955,0.07517384177335075,0.07733755139061779
0.495970695970696,0.07899784178918046,0.07968024458632428
0.49645909645909647,0.07395178805928619,0.08211480757613289
0.49694749694749696,0.08149791346283533,0.08464555659603602
0.49743589743589745,0.08644361748530724,0.08727704712858197
0.49792429792429793,0.08844732412554987,0.09001408916160031
0.4984126984126984,0.0927786024495419,0.09286176355097127
0.4989010989010989,0.10328515971349288,0.09582543957689504
0.4993894993894994,0.09817061382149106,0.09891079379118319
0.4998778998778999,0.10324838204851822,0.10212383026190426
0.5003663003663004,0.10035877070702694,0.09888936484785789
0.5008547008547009,0.09543258001370354,0.09578257690940577
0.5013431013431013,0.09716234240029749,0.09279745759567372
0.5018315018315018,0.08630993258808758,0.0899283255680957
0.5023199023199023,0.09350579160227622,0.0871698067538054
0.5028083028083028,0.086096149271193,0.08451681549635694
0.5032967032967033,0.07944192632266331,0.08196453699747189
0.5037851037851038,0.08245611402709525,0.0795084109522872
0.5042735042735043,0.08127999300238006,0.07714411628862398
0.5047619047619047,0.07801186060405702,0.07486755692816491
0.5052503052503052,0.07389209499295421,0.07267484849405227
0.5057387057387057,0.07051216255901174,0.07056230589551005
0.5062271062271062,0.06450155331015613,0.06852643172568787
0.5067155067155067,0.07129872480147231,0.06656390541395528
0.5072039072039072,0.06297300839972461,0.06467157307851452
0.5076923076923077,0.06349260658903985,0.06284643802947674
0.5081807081807082,0.057877611547807656,0.06108565187638795
0.5086691086691086,0.05654101584938575,0.05938650619774799
0.5091575091575091,0.05295207904920271,0.05774642473335457
0.5096459096459096,0.054942365700772815,0.05616295606325424
0.5101343101343101,0.055664147567293834,0.054633766739825604
0.5106227106227106,0.052440227853220105,0.053156634842062636
0.5111111111111111,0.05082940975708987,0.051729443923405366
0.5115995115995116,0.044684538481197626,0.0503501773265908
0.512087912087912,0.04837854527432785,0.04901691284097556
0.5125763125763125,0.04737248602701671,0.047727817679551
0.513064713064713,0.044097969504535726,0.04648114375452757
0.5135531135531135,0.040056505165756096,0.04527522323191378
0.514041514041514,0.04255978718303069,0.0441084643468942
0.5145299145299145,0.04566431071645899,0.042979347463108886
0.515018315018315,0.041605086779005186,0.041886421360153914
0.5155067155067155,0.03863222869062994,0.0408282997347036
0.5159951159951159,0.047329811377459965,0.039803657901676524
0.5164835164835164,0.035424977506177915,0.03881122968282974
0.5169719169719169,0.040555472147088004,0.037849804471016074
0.5174603174603174,0.038916060406290684,0.03691822445914779
0.5179487179487179,0.0336703485073665,0.036015382023673645
0.5184371184371184,0.033718438746137835,0.0351402172530491
0.5189255189255189,0.041657076368863365,0.03429171561232116
0.5194139194139193,0.028367124321614087,0.03346890573555957
0.5199023199023198,0.03231111868245807,0.032670857338399056
0.5203907203907203,0.034649911652103835,0.031896679243470366
0.5208791208791208,0.02906071908759918,0.031145517511985972
0.5213675213675213,0.03771959081107189,0.030416553675172302
0.5218559218559218,0.031936171092312025,0.029709003059649745
0.5223443223443223,0.0322484100449812,0.029022113201256684
0.5228327228327228,0.03219805672530577,0.028355162342152577
0.5233211233211232,0.02733779933747257,0.02770745800636603
0.5238095238095237,0.028221262039387268,0.027078335649272155
0.5242979242979242,0.02281949708415789,0.026467157376756048
0.5247863247863247,0.025121340710341573,0.025873310730086058
0.5252747252747252,0.02516192922537876,0.025296207532779336
0.5257631257631257,0.02819152213206899,0.024735282795961534
0.5262515262515262,0.021900323451153524,0.024189993678938544
0.5267399267399266,0.022324587534748308,0.023659818501909867
0.5272283272283271,0.026793976528262424,0.02314425580792973
0.5277167277167276,0.02684054071155107,0.022642823471398194
0.5282051282051281,0.019036327716744655,0.022155057850537757
0.5286935286935286,0.02215565417208246,0.021680512981453976
0.5291819291819291,0.017073345782219963,0.0212187598115222
0.5296703296703296,0.018032519570805747,0.02076938546998549
0.53015873015873,0.0240300947557602,0.02033199257376412
0.5306471306471305,0.018522243827983526,0.01990619856659571
0.531135531135531,0.02157847664047298,0.01949163508974189
0.5316239316239315,0.020074464189879376,0.019087947382592486
0.5321123321123322,0.016026955780776415,0.01869479371159448
0.5326007326007327,0.01826094535831143,0.018311844826031147
0.5330891330891332,0.018119257113825435,0.017938783439253165
0.5335775335775337,0.01989196903733958,0.017575303734043705
0.5340659340659342,0.021449184003437222,0.017221110890880638
0.5345543345543347,0.017454052713665694,0.016875920637921846
0.5350427350427351,0.017718490543474623,0.016539458821605544
0.5355311355311356,0.01762310221739916,0.016211460996825723
0.5360195360195361,0.019390269063379085,0.015891672035693853
0.5365079365079366,0.014390506830681448,0.01557984575395299
0.5369963369963371,0.0131558707070243,0.015275744554167463
0.5374847374847376,0.012822500762440096,0.014979139084853163
0.5379731379731381,0.019279960093210608,0.014689807914759278
0.5384615384615385,0.016058080526363934,0.014407537221560213
0.538949938949939,0.014655658818417884,0.014132120494250926
0.5394383394383395,0.018889786846371,0.01386335824857697
0.53992673992674,0.016246492412558832,0.013601057754871153
0.5404151404151405,0.004591603202115983,0.013345032777696907
0.540903540903541,0.015129409675054788,0.01309510332673054
0.5413919413919415,0.012659948902305694,0.012851095418348581
0.541880341880342,0.00791082998963614,0.012612840847410193
0.5423687423687424,0.010484611740462923,0.012380176968750748
0.5428571428571429,0.009697222094836071,0.01215294648793256
0.5433455433455434,0.012774757870332436,0.01193099726081742
0.5438339438339439,0.013722065980336463,0.01171418210154822
0.5443223443223444,0.011509075909164805,0.011502358598552113
0.5448107448107449,0.013512098036129528,0.011295388938193122
0.5452991452991454,0.010930984245107675,0.011093139735721189
0.5457875457875458,0.012092727995606515,0.010895481873186182
0.5462759462759463,0.019451887072796967,0.010702290343998132
0.5467643467643468,0.012485147674448775,0.010513444103831052
0.5472527472527473,0.010240534102920452,0.010328825927586278
0.5477411477411478,0.007619504835749353,0.010148322272141616
0.5482295482295483,0.011826077225622117,0.009971823144626388
0.5487179487179488,0.0025931134320021695,0.009799221975978283
0.5492063492063493,0.006013268614059933,0.009630415499546692
0.5496947496947497,0.012747441179996486,0.009465303634518567
0.5501831501831502,0.006213789639462699,0.009303789373956928
0.5506715506715507,0.010474458306198104,0.009145778677248985
0.5511599511599512,0.013374868602458047,0.00899118036677078
0.5516483516483517,0.00927675554458609,0.008839906028587327
0.5521367521367522,0.008599447984187766,0.008691869917012865
0.5526251526251527,0.002961135651898119,0.00854698886286433
0.5531135531135531,0.005826762115422204,0.008405182185251608
0.5536019536019536,0.012227385557222418,0.008266371606752832
0.5540903540903541,0.008379978541941394,0.00813048117183013
0.5545787545787546,0.0063641213852592545,0.007997437168350451
0.5550671550671551,0.005058319517733996,0.00786716805207987
0.5555555555555556,0.007153308700098843,0.007739604374025893
0.5560439560439561,0.006881535193363916,0.007614678710510409
0.5565323565323566,0.003659891892021475,0.00749232559585894
0.557020757020757,0.006668168706560482,0.00737248145759711
0.5575091575091575,0.012798562581536622,0.007255084554052385
0.557997557997558,0.009431732545396431,0.007140074914261611
0.5584859584859585,0.008983819102655052,0.007027394280089234
0.558974358974359,0.008335992509895909,0.006916986050467673
0.5594627594627595,0.008810004779602965,0.006808795227672937
0.55995115995116,0.011256782383890902,0.006702768365552629
0.5604395604395604,0.0058564275922983935,0.0065988535196291305
0.5609279609279609,0.0012363689068567649,0.006497000199002019
0.5614163614163614,0.009310242873966226,0.006397159319977446
0.5619047619047619,0.003763461954138477,0.006299283161356889
0.5623931623931624,-0.0011234635595851134,0.006203325321318973
0.5628815628815629,0.012205818542865088,0.006109240675831054
0.5633699633699634,0.009219992466616986,0.0060169853385314345
0.5638583638583639,0.007811305034724247,0.005926516622024189
0.5643467643467643,0.0035152548837487693,0.005837793000530966
0.5648351648351648,0.00935144782019475,0.00575077407384815
0.5653235653235653,0.007633388281515075,0.00566542053255828
0.5658119658119658,0.011280655876092303,0.005581694124447018
0.5663003663003663,0.007025342228731425,0.005499557622080293
0.5667887667887668,-0.0014224513118030087,0.005418974791496751
0.5672771672771673,0.0037121755048315254,0.005339910361972667
0.5677655677655677,0.0022688682999451207,0.005262329996819416
0.5682539682539682,0.004195308568872276,0.005186200265174096
0.5687423687423687,0.007431457764473747,0.0051114886147454195
0.5692307692307692,0.0019326593473351938,0.0050381633454799415
0.5697191697191697,0.0037713218810867793,0.004966193584113727
0.5702075702075702,0.006849454375360688,0.004895549259576142
0.5706959706959707,0.009872904989737568,0.004826201079214923
0.5711843711843712,0.0010886031834600927,0.00475812050581178
0.5716727716727716,0.0034959108289845126,0.004691279735359038
0.5721611721611721,0.004556267554957223,0.004625651675570141
0.5726495726495726,0.0005361086422113436,0.004561209925096837
0.5731379731379731,0.0029758370123273486,0.0044979287534269155
0.5736263736263736,0.008042760172871654,0.004435783081438539
0.5741147741147741,0.003585598462231095,0.004374748462587054
0.5746031746031746,0.0026111674062644415,0.004314801064701165
0.575091575091575,0.0007755982018134611,0.004255917652367269
0.5755799755799755,0.00684497611949875,0.004198075569880573
0.576068376068376,0.0022515597820728372,0.004141252724742472
0.5765567765567765,0.0033505734550507175,0.004085427571685439
0.577045177045177,0.003012950826133374,0.004030579097206408
0.5775335775335775,0.007955755624430384,0.003976686804590464
0.578021978021978,0.0030039900673585643,0.003923730699408162
0.5785103785103785,0.00625631873344566,0.0038716912754696415
0.5789987789987789,0.005100846553019664,0.0038205495012192552
0.5794871794871794,0.005755327732547116,0.0037702868065560263
0.5799755799755799,0.0008460358645318864,0.0037208850700648365
0.5804639804639804,0.004421569537608904,0.0036723266066439352
0.5809523809523809,0.003238129001869089,0.0036245941555156456
0.5814407814407814,0.0016276181859095713,0.0035776708686068733
0.5819291819291819,0.0007238231563057654,0.003531540299286511
0.5824175824175823,0.006247050323076916,0.0034861863914480997
0.5829059829059828,0.0030518777260272857,0.003441593468925782
0.5833943833943833,0.007577309258489482,0.0033977462252320115
0.5838827838827838,0.006568244129858197,0.003354629713606671
0.5843711843711843,0.00713102234946087,0.0033122293373668865
0.5848595848595848,0.0026648122060050957,0.0032705308405472583
0.5853479853479853,0.00469257705986283,0.003229520298821218
0.5858363858363858,0.008574373245317157,0.0031891841106940224
0.5863247863247862,0.006246286466915757,0.0031495089889580765
0.5868131868131867,0.003908661739363696,0.0031104819524023935
0.5873015873015872,-0.002368779689235852,0.003072090317767619
0.5877899877899877,0.0012072196524004085,0.0030343216919383
0.5882783882783882,0.0033604034432291943,0.0029971639643651122
0.5887667887667887,0.002417264462326416,0.0029606052997092984
0.5892551892551892,0.002696441552446558,0.002924634130701902
0.5897435897435896,0.0026218673460244083,0.002889239151211268
0.5902319902319901,2.930531411148886e-05,0.0028544093095118324
0.5907203907203906,0.01073556690840558,0.0028201338017475822
0.5912087912087911,0.0017378252302843453,0.0027864020655842814
0.5916971916971916,0.004441193330062371,0.002753203774044271
0.5921855921855921,0.007763741330297054,0.0027205288295178163
0.5926739926739926,0.0017743332309231405,0.0026883673579457547
0.593162393162393,-0.00046909746351271944,0.002656709703167856
0.5936507936507935,0.004253529546435972,0.002625546421431478
0.5941391941391942,0.002403315651746166,0.0025948682760558073
0.5946275946275947,0.002410242555985079,0.002564666232246653
0.5951159951159952,0.003474176712384916,0.002534931452056909
0.5956043956043957,0.004222547940414052,0.0025056552894884613
0.5960927960927962,0.009945437833412323,0.0024768292857310034
0.5965811965811967,0.003643178342831589,0.0024484451645333445
0.5970695970695972,0.0029758438024401045,0.0024204948277034306
0.5975579975579977,-0.00324544677030582,0.002392970350732969
0.5980463980463981,0.00231378083642538,0.002365863978542674
0.5985347985347986,0.0027090223000466917,0.0023391681213447446
0.5990231990231991,0.004269412562961152,0.002312875350618843
0.5995115995115996,0.005286204546893599,0.002286978395197989
0.6000000000000001,0.0042013274764998755,0.002261470137461316
0.6004884004884006,-0.0034839076176575914,0.0022363436096303063
0.6009768009768011,0.0003135935657019456,0.0022115919901652776
0.6014652014652015,0.0031851521262433406,0.00218720860025935
0.601953601953602,0.0033910188997578134,0.0021631869004268573
0.6024420024420025,0.002164434933514541,0.002139520487183244
0.602930402930403,0.001576862666131145,0.002116203089813984
0.6034188034188035,0.0037293448582722873,0.0020932285672297553
0.603907203907204,0.0028884822466577888,0.002070590904905176
0.6043956043956045,0.001022819878830143,0.0020482842118989078
0.604884004884005,0.004871424546464316,0.002026302717952586
0.6053724053724054,-0.0024918380152117695,0.0020046407706661635
0.6058608058608059,0.002529655843404187,0.001983292832747654
0.6063492063492064,0.0001815518906173176,0.0019622534793349976
0.6068376068376069,0.0033089255172271655,0.0019415173953878366
0.6073260073260074,0.007034684061384772,0.0019210793731473956
0.6078144078144079,0.005719672019796837,0.0019009343096623866
0.6083028083028084,0.00018945687650097159,0.001881077204378932
0.6087912087912088,0.002958821774071008,0.0018615031567928736
0.6092796092796093,-0.0037388856419116757,0.0018422073641625768
0.6097680097680098,0.0006489300607425512,0.0018231851192803967
0.6102564102564103,0.008111475872802107,0.0018044318083013393
0.6107448107448108,-0.00016060601449419316,0.0017859429086271963
0.6112332112332113,0.005243087920752519,0.001767713986844469
0.6117216117216118,0.003730532462509477,0.001749740696714774
0.6122100122100123,0.0011904162869270404,0.0017320187772161468
0.6126984126984127,0.003866998002166387,0.0017145440506337135
0.6131868131868132,-0.0026853493163586685,0.0016973124206985492
0.6136752136752137,0.005725963759088999,0.001680319870773273
0.6141636141636142,-0.0035296575769496385,0.001663562462082986
0.6146520146520147,-0.0007051735448518749,0.0016470363319904843
0.6151404151404152,0.0027200023730794554,0.0016307376923144178
0.6156288156288157,0.0017577881244045534,0.0016146628276891277
0.6161172161172161,0.0006221560615317107,0.0015988080939651908
0.6166056166056166,0.0009647948853909309,0.0015831699166494607
0.6170940170940171,0.0029273061949071436,0.001567744789383437
0.6175824175824176,0.0008217920876377589,0.0015525292724590952
0.6180708180708181,0.002475974508928911,0.0015375199913710623
0.6185592185592186,0.0029373312735838145,0.0015227136354040718
0.6190476190476191,0.005711780238602219,0.0015081069562549014
0.6195360195360196,0.001876973916693593,0.0014936967666877958
0.62002442002442,0.003033239184309542,0.001479479939222369
0.6205128205128205,0.0050917646257631335,0.001465453404853288
0.621001221001221,0.0009463009381814417,0.0014516141518008104
0.6214896214896215,0.0011341309514616006,0.0014379592242912543
0.621978021978022,0.0035115538914728813,0.0014244857213667778
0.6224664224664225,0.0009373930845949754,0.0014111907957236002
0.622954822954823,-0.007004856191399397,0.0013980716525778376
0.6234432234432234,-0.0003980208144243925,0.001385125548558371
0.6239316239316239,-0.0019538893717047567,0.0013723497906259748
0.6244200244200244,0.007147723758617242,0.0013597417350179049
0.6249084249084249,0.0003523057959342725,0.0013472987862174707
0.6253968253968254,0.0026424344631399387,0.0013350183959478302
0.6258852258852259,-0.00016419574262120738,0.001322898062189317
0.6263736263736264,-0.0002114116216867404,0.0013109353282198303
0.6268620268620269,-0.0005482917924175539,0.0012991277816776178
0.6273504273504273,-0.001119943579775099,0.0012874730536457943
0.6278388278388278,0.004518169499841966,0.0012759688177581866
0.6283272283272283,-0.0037365622097405536,0.0012646127893258738
0.6288156288156288,-0.007671894870958721,0.001253402724483834
0.6293040293040293,0.0017376030497783424,0.0012423364193573053
0.6297924297924298,0.0007371778395088521,0.0012314117092473043
0.6302808302808303,0.0009624749374446881,0.0012206264678347356
0.6307692307692307,0.0012024441320698399,0.001209978606402754
0.6312576312576312,-0.0003542632899694563,0.0011994660730768603
0.6317460317460317,0.002546087399737533,0.0011890868520822012
0.6322344322344322,0.0028904754387916935,0.0011788389630177827
0.6327228327228327,0.0053221776659241795,0.0011687204601470956
0.6332112332112332,-0.0005321344934318968,0.001158729431704691
0.6336996336996337,-0.004077485455855694,0.0011488639992184148
0.6341880341880342,-0.00020951604810324,0.001139122316846866
0.6346764346764346,-0.004322415649044368,0.001129502570731625
0.6351648351648351,-0.004375407072309284,0.0011200029783640095
0.6356532356532356,-0.00023449119007008736,0.0011106217879659423
0.6361416361416361,0.007163072887434398,0.0011013572778845193
0.6366300366300366,0.002341108754599591,0.0010922077560000525
0.6371184371184371,-0.0008766477582159973,0.0010831715591472107
0.6376068376068376,0.0019281095443990223,0.0010742470525488634
0.638095238095238,0.0019620327195153894,0.0010654326292624456
0.6385836385836385,-0.004165352424244567,0.0010567267096384676
0.639072039072039,0.0023601656540901453,0.0010481277407908328
0.6395604395604395,-0.00167839682334485,0.0010396341960787704
0.64004884004884,0.0024325786322385895,0.0010312445746000628
0.6405372405372405,0.00217516750242278,0.0010229574006952286
0.641025641025641,0.0006212035365063277,0.0010147712234625098
0.6415140415140415,0.002044391053959856,0.001006684616283348
0.6420024420024419,0.004919853633623421,0.0009986961763580496
0.6424908424908424,0.002604959922243394,0.0009908045242514893
0.6429792429792429,0.0016041762950316542,0.0009830083034485762
0.6434676434676434,-0.0010153781871478098,0.0009753061799191827
0.6439560439560439,-0.0037247913647192993,0.000967696841692425
0.6444444444444444,-0.0031657030858698136,0.0009601789984400162
0.6449328449328449,0.00035469393086798935,0.0009527513810684276
0.6454212454212453,0.005635291198729047,0.000945412741319757
0.6459096459096458,-0.0005527775588281923,0.0009381618513810331
0.6463980463980463,0.0003824578704215751,0.0009309975035017349
0.6468864468864468,0.0003310281421551183,0.0009239185096193989
0.6473748473748473,-0.0023992683725553824,0.0009169237009931035
0.6478632478632478,0.001637502238076097,0.0009100119278445895
0.6483516483516483,-0.0009261936483591146,0.0009031820590069242
0.6488400488400488,0.002494668224008176,0.0008964329815805057
0.6493284493284492,0.00010059209397031248,0.0008897636005961747
0.6498168498168497,0.001349237320770125,0.0008831728386853707
0.6503052503052502,-0.0037656019838175334,0.0008766596357571193
0.6507936507936507,0.002999155715446476,0.0008702229486816552
0.6512820512820512,-0.005587910804943396,0.0008638617509806094
0.6517704517704517,-0.0030371398070844382,0.0008575750325235688
0.6522588522588522,0.001191885970119599,0.0008513617992308314
0.6527472527472526,-0.0018775340823076851,0.0008452210727822748
0.6532356532356531,-0.007565739473686213,0.0008391518903321856
0.6537240537240536,0.0001372902305882826,0.000833153304229856
0.6542124542124541,0.005418338879895214,0.0008272243817459018
0.6547008547008546,-0.0022309752076480377,0.0008213642048041336
0.6551892551892551,0.007767244098702048,0.000815571869718821
0.6556776556776556,0.005539393617409607,0.0008098464869372963
0.656166056166056,0.004857348889506177,0.0008041871807877474
0.6566544566544565,-0.0016984915964971606,0.0007985930892320459
0.6571428571428573,-0.0024290295392865023,0.0007930633636235689
0.6576312576312577,-0.00013934973350736117,0.0007875971684698652
0.6581196581196582,0.0037879650749411123,0.0007821936812000315
0.6586080586080587,0.0010070218189807724,0.0007768520919367532
0.6590964590964592,0.001999499928108532,0.0007715716032728786
0.6595848595848597,-0.0014683876101579982,0.0007663514300523937
0.6600732600732602,0.003908420695572562,0.0007611907991557599
0.6605616605616607,3.030125273285173e-05,0.0007560889492894964
0.6610500610500611,0.0053302982078162805,0.0007510451307798705
0.6615384615384616,0.003031744620150222,0.0007460586053706806
0.6620268620268621,0.002281016792727339,0.0007411286460250032
0.6625152625152626,0.006182606904279009,0.0007362545367307887
0.6630036630036631,-0.004982425512230498,0.0007314355723102873
0.6634920634920636,0.0038963459770975173,0.0007266710582331831
0.6639804639804641,-0.001071106486236277,0.0007219603104333398
0.6644688644688646,0.0026477693959076455,0.0007173026551291225
0.664957264957265,0.005437459660614755,0.0007126974286472027
0.6654456654456655,-0.0019907591747688872,0.0007081439772497382
0.665934065934066,0.0021669319130551185,0.00070364165696491
0.6664224664224665,0.00468530678857764,0.0006991898334207188
0.666910866910867,0.003036185186881945,0.0006947878816819465
0.6673992673992675,-0.006982683547150722,0.0006904351860902606
0.667887667887668,-6.770885631500955e-05,0.0006861311401073808
0.6683760683760684,0.0029939113753829003,0.0006818751461612062
0.6688644688644689,0.004641022764611869,0.0006776666154948938
0.6693528693528694,0.0021446915857036702,0.0006735049680188064
0.6698412698412699,0.002026989408134639,0.0006693896321652382
0.6703296703296704,0.010834640463613824,0.0006653200447459108
0.6708180708180709,0.004737712815872046,0.0006612956508121568
0.6713064713064714,0.0035609485859286975,0.000657315903517715
0.6717948717948719,0.0038992502154319977,0.0006533802639841205
0.6722832722832723,0.002064828152082115,0.0006494882011686229
0.6727716727716728,-0.004053221002592413,0.0006456391917345498
0.6732600732600733,0.0017690011029304396,0.0006418327199241125
0.6737484737484738,-0.003844762086358916,0.0006380682774335813
0.6742368742368743,0.003997793169382492,0.0006343453632907573
0.6747252747252748,-0.0034582727373630297,0.0006306634837347421
0.6752136752136753,0.00011384048370733323,0.0006270221520979287
0.6757020757020757,-0.004029414011425985,0.0006234208886901525
0.6761904761904762,0.0014780381047568383,0.0006198592206849992
0.6766788766788767,0.0015597015075864285,0.0006163366820082027
0.6771672771672772,0.0007697700143724162,0.0006128528132280721
0.6776556776556777,-0.003946251142775805,0.0006094071614479444
0.6781440781440782,0.0012244379966088147,0.0006059992802006048
0.6786324786324787,-0.0010748138217182446,0.0006026287293446124
0.6791208791208792,-0.005743555633907457,0.0005992950749625321
0.6796092796092796,0.0011041533882709905,0.0005959978892610173
0.6800976800976801,0.00322269576620677,0.0005927367504726823
0.6805860805860806,0.006130236553064749,0.000589511242759772
0.6810744810744811,-0.008918973977918195,0.0005863209561195664
0.6815628815628816,0.0058631702909478275,0.0005831654862914772
0.6820512820512821,-0.0066172527314798234,0.0005800444346658294
0.6825396825396826,-0.0014032528460711565,0.0005769574081942792
0.683028083028083,0.003207925079987721,0.0005739040193018202
0.6835164835164835,-0.0033328859678970917,0.0005708838858003829
0.684004884004884,0.00013948656970977163,0.0005678966308039678
0.6844932844932845,-0.00018452547818813422,0.0005649418826452793
0.684981684981685,0.006978084961495686,0.000562019274793855
0.6854700854700855,-0.0008342017735202663,0.0005591284457756456
0.685958485958486,-0.0004482490479411152,0.0005562690390940022
0.6864468864468865,-0.0028477790783420446,0.0005534407031520781
0.6869352869352869,0.0011228682166468458,0.0005506430911765923
0.6874236874236874,-0.006597163346289526,0.0005478758611429232
0.6879120879120879,0.0018270440014983207,0.0005451386757015324
0.6884004884004884,-0.0037246903112027057,0.0005424312021056749
0.6888888888888889,-0.002928662088234134,0.0005397531121403602
0.6893772893772894,-6.46608009222708e-05,0.0005371040820525689
0.6898656898656899,0.003335652661018497,0.0005344837924826832
0.6903540903540903,-0.00305941172396113,0.0005318919283970942
0.6908424908424908,-0.0009172276159885393,0.0005293281790219968
0.6913308913308913,0.0042746428463281,0.0005267922377783258
0.6918192918192918,0.004306279041332877,0.0005242838022178057
0.6923076923076923,0.000286604045824874,0.0005218025739601172
0.6927960927960928,0.002775213444483903,0.0005193482586311443
0.6932844932844933,0.0006851001449707563,0.0005169205658022699
0.6937728937728938,-0.006548032378235425,0.0005145192089307251
0.6942612942612942,0.005156861040033843,0.0005121439053009607
0.6947496947496947,-0.0022500578451830275,0.000509794375967004
0.6952380952380952,-0.0008651635067093119,0.0005074703456958181
0.6957264957264957,1.7109522125382387e-07,0.0005051715429116163
0.6962148962148962,-0.0012699733772297752,0.0005028976996411165
0.6967032967032967,-0.000709590711997774,0.0005006485514597341
0.6971916971916972,-0.0022738788566021074,0.0004984238374386848
0.6976800976800976,-0.0004921701613374588,0.0004962233000929684
0.6981684981684981,-0.00203457160286992,0.0004940466853302432
0.6986568986568986,0.002293011519497886,0.00049189374240056
0.6991452991452991,-0.0035590185658963434,0.0004897642238469254
0.6996336996336996,-0.005896357382967548,0.00048765788545671263
0.7001221001221001,0.004368356693847498,0.00048557448621387614
0.7006105006105006,0.0012778803371909916,0.00048351378825196064
0.701098901098901,0.0022195959552350412,0.00048147555680790044
0.7015873015873015,-0.002034799864961384,0.0004794595601765888
0.702075702075702,0.006103491516001647,0.00047746556966619014
0.7025641025641025,-0.002675529886100745,0.0004754933595542048
0.703052503052503,0.0035975302243863457,0.0004735427070442602
0.7035409035409035,0.0018930039951964668,0.00047161339222360414
0.704029304029304,0.0015727737211289204,0.0004697051980213112
0.7045177045177045,-0.0009976976556256786,0.00046781791016717533
0.7050061050061049,0.0029233532981362467,0.00046595131715126704
0.7054945054945054,-0.001315618404046765,0.0004641052101841661
0.7059829059829059,-0.0016578891835426772,0.0004622793831578421
0.7064713064713064,-0.004860898583742032,0.00046047363260716563
0.7069597069597069,0.0016028921328965085,0.00045868775767205747
0.7074481074481074,0.0008924902791221259,0.00045692156006025143
0.7079365079365079,-0.0024781543823591172,0.00045517484401065534
0.7084249084249084,-0.0011572184668178303,0.00045344741625731415
0.7089133089133088,-0.0010674582324534442,0.0004517390859939566
0.7094017094017093,0.0022804220838010696,0.00045004966483910505
0.7098901098901098,0.0028581044068542606,0.0004483789668017588
0.7103785103785103,-0.0008075284584797894,0.000446726808247628
0.7108669108669108,-0.002317793267076677,0.0004450930078659029
0.7113553113553113,4.762481748234079e-05,0.00044347738663656387
0.7118437118437118,-0.00014992298938200724,0.0004418797677982157
0.7123321123321122,-0.0008502721760586984,0.0004402999768164273
0.7128205128205127,-0.0018588969982980055,0.0004387378413525856
0.7133089133089132,0.0017868707450155652,0.0004371931912332446
0.7137973137973137,0.0022029757246106473,0.00043566585841995384
0.7142857142857142,0.001139680198298391,0.0004341556769795759
0.7147741147741147,0.008574944445467123,0.0004326624830550712
0.7152625152625152,-0.0036006526322018544,0.0004311861148367393
0.7157509157509157,-0.0032374133811536956,0.00042972641253392153
0.7162393162393161,-0.0018919999546516439,0.00042828321834714907
0.7167277167277166,-6.7850541381782445e-06,0.00042685637644072303
0.7172161172161171,0.0004301832705454098,0.0004254457329157315
0.7177045177045176,-0.00022386906606647555,0.00042405113578349127
0.7181929181929181,0.002161137737426619,0.00042267243493939583
0.7186813186813186,0.003937217007633004,0.00042130948213718204
0.7191697191697193,0.002010793315960891,0.00041996213096359654
0.7196581196581198,0.0038124766113124074,0.00041863023681344897
0.7201465201465203,-0.0001318243010191399,0.0004173136568650635
0.7206349206349207,0.002775224031094026,0.0004160122500561071
0.7211233211233212,-0.0015951618727310744,0.00041472587705978874
0.7216117216117217,0.004422504899927039,0.0004134544002614324
0.7221001221001222,-0.0031295795564016773,0.000412197683735412
0.7225885225885227,-0.000764384173445098,0.0004109555932224349
0.7230769230769232,-0.0021378409949141947,0.00040972799610718277
0.7235653235653237,0.0012014128242397405,0.0004085147613962952
0.7240537240537241,-0.0034457358803683612,0.000407315759696685
0.7245421245421246,-0.00600670820033262,0.00040613086319419146
0.7250305250305251,0.0030828186915824916,0.00040495994563256133
0.7255189255189256,-0.006232317357809656,0.00040380288229274275
0.7260073260073261,0.0034704057219333046,0.0004026595499725026
0.7264957264957266,0.0033218373672103934,0.00040152982696635257
0.7269841269841271,-0.0018313925670489725,0.0004004135930457747
0.7274725274725276,0.004598167645293951,0.00039931072943975366
0.727960927960928,-0.001674675494552081,0.00039822111881560285
0.7284493284493285,-0.004922017245440844,0.000397144645260074
0.728937728937729,0.0017151667935231855,0.00039608119426075934
0.7294261294261295,0.0045442381625409685,0.0003950306526877724
0.72991452991453,-0.0018149748652509664,0.0003939929087756997
0.7304029304029305,0.00012521374186748524,0.00039296785210582934
0.730891330891331,-0.00043560310123002145,0.00039195537358864465
0.7313797313797314,0.0002114838415649858,0.00039095536544657617
0.7318681318681319,-0.0008881122244032073,0.00038996772119701684
0.7323565323565324,-0.00048650868758862023,0.0003889923356355881
0.7328449328449329,9.768477545345016e-05,0.00038802910481965417
0.7333333333333334,0.0017044098890274819,0.0003870779260520838
0.7338217338217339,-0.0005533524579734979,0.00038613869786525366
0.7343101343101344,0.0010835343956641106,0.00038521132000528567
0.7347985347985349,-0.00862030168944566,0.00038429569341652043
0.7352869352869353,0.0028659114454257367,0.00038339172022622183
0.7357753357753358,0.006446961731584981,0.00038249930372950196
0.7362637362637363,0.001209326364991267,0.00038161834837447366
0.7367521367521368,-0.0008591858063965104,0.00038074875974762016
0.7372405372405373,-0.0019209148394364948,0.0003798904445593771
0.7377289377289378,-0.0034744160017238924,0.00037904331062992935
0.7382173382173383,0.00158062581302403,0.0003782072668752154
0.7387057387057387,-0.0026213669747785122,0.00037738222329313415
0.7391941391941392,-0.0006386302392815965,0.00037656809094995555
0.7396825396825397,0.002186969538729956,0.0003757647819669306
0.7401709401709402,-0.005773702924707929,0.00037497220950709066
0.7406593406593407,-0.0017958126600606439,0.00037419028776224556
0.7411477411477412,0.0006369011001520482,0.0003734189319401674
0.7416361416361417,0.005652331958859896,0.0003726580582519588
0.7421245421245422,-0.0043257221692616,0.00037190758389960606
0.7426129426129426,-0.004384952759441097,0.00037116742706371284
0.7431013431013431,0.005604525516593683,0.00037043750689140856
0.7435897435897436,0.0021139207129560107,0.00036971774348443156
0.7440781440781441,-0.0010536711752909644,0.0003690080578873879
0.7445665445665446,0.0018919348517947797,0.00036830837207617133
0.7450549450549451,0.00011681259697059133,0.0003676186089465559
0.7455433455433456,-0.0022057319102414125,0.0003669386923029513
0.746031746031746,-0.0005780530626098377,0.0003662685468473142
0.7465201465201465,-0.0029219776181545276,0.000365608098168224
0.747008547008547,-0.0010102081455986033,0.000364957272730112
0.7474969474969475,-0.0014802811113822658,0.00036431599786264314
0.747985347985348,0.0020257441330871,0.00036368420175025005
0.7484737484737485,-0.00031202908597576515,0.0003630618134218166
0.748962148962149,-0.0038081029474607343,0.00036244876274050517
0.7494505494505495,0.004289168545283251,0.0003618449803937309
0.7499389499389499,0.003914312396503483,0.00036125039788327773
0.7504273504273504,0.002214205483475663,0.0003606649475155508
0.7509157509157509,0.0024010863640571917,0.0003600885623919701
0.7514041514041514,0.004077238572130404,0.00035952117639949946
0.7518925518925519,0.0023670255578423656,0.0003589627242013052
0.7523809523809524,-0.0035830119489997105,0.0003584131412275493
0.7528693528693529,-0.0006414769914218597,0.00035787236366631334
0.7533577533577533,0.0037048942643969586,0.00035734032845464384
0.7538461538461538,0.0023419998523079065,0.00035681697326972895
0.7543345543345543,-0.001534671965013848,0.0003563022365201961
0.7548229548229548,0.0023996008214333324,0.0003557960573375303
0.7553113553113553,0.0007847969135626287,0.00035529837556761345
0.7557997557997558,-0.0002198519157604196,0.0003548091317623818
0.7562881562881563,6.308284426173767e-05,0.0003543282671715987
0.7567765567765568,0.0017937483552075701,0.00035385572373474063
0.7572649572649572,-0.0027824001570892895,0.0003533914440729995
0.7577533577533577,0.0034511788207109784,0.0003529353714813907
0.7582417582417582,0.0002682632689464529,0.0003524874499209746
0.7587301587301587,-0.0018394998660191863,0.0003520476240111848
0.7592185592185592,0.0012103259891921383,0.00035161583902225987
0.7597069597069597,-0.0006735627904267625,0.0003511920408677819
0.7601953601953602,-0.0004860299987685696,0.0003507761760973183
0.7606837606837606,-0.0025804655202383495,0.00035036819188916243
0.7611721611721611,-0.0008781320296122877,0.0003499680360431754
0.7616605616605616,0.002949623428312462,0.0003495756569737275
0.7621489621489621,-0.001674930389133906,0.0003491910037027329
0.7626373626373626,-0.0023674015321493427,0.0003488140258527834
0.7631257631257631,0.005043734675675328,0.0003484446736403747
0.7636141636141636,0.0005095050420302445,0.00034808289786922384
0.764102564102564,-0.004550577405065379,0.00034772864992368014
0.7645909645909645,-0.0010796872980509858,0.000347381881762225
0.765079365079365,-0.002898765070302539,0.0003470425459110598
0.7655677655677655,0.004652521901321214,0.0003467105954577817
0.766056166056166,-0.004630521448466436,0.000346385984045145
0.7665445665445665,0.0025435732080990375,0.00034606866586490764
0.767032967032967,-0.0002866515618494128,0.00034575859565176055
0.7675213675213675,0.0007993466168508051,0.0003454557286773401
0.768009768009768,0.009206120901265769,0.00034516002074432017
0.7684981684981684,-0.0016269264976609397,0.0003448714281805857
0.7689865689865689,0.005818496086326862,0.00034458990783348435
0.7694749694749694,-0.0017511440592810899,0.0003443154170641547
0.7699633699633699,-0.0006967157409214499,0.0003440479137419323
0.7704517704517704,7.257182599525414e-05,0.00034378735623883104
0.7709401709401709,-0.002230574238549189,0.00034353370342409705
0.7714285714285714,7.094498438270071e-05,0.0003432869146588379
0.7719169719169718,0.0011170105488897861,0.00034304694979072286
0.7724053724053723,0.0008633103320287807,0.00034281376914875437
0.7728937728937728,-0.0005043286960954989,0.000342587333538109
0.7733821733821733,0.0031394152159339834,0.00034236760423504893
0.7738705738705738,-0.004044207290042538,0.0003421545429819007
0.7743589743589743,0.005340432615247586,0.0003419481119820999
0.7748473748473748,-0.004819033448829842,0.00034174827389530483
0.7753357753357752,0.0022064732212178947,0.00034155499183257233
0.7758241758241757,-0.0003436137910553684,0.00034136822935160004
0.7763125763125762,0.003834974263200325,0.00034118795045203095
0.7768009768009767,-0.005168535736931366,0.0003410141195708216
0.7772893772893772,-0.0003716445177360244,0.0003408467015776701
0.7777777777777777,-0.0017497420454653193,0.0003406856617705058
0.7782661782661782,-0.0014619140794139562,0.00034053096587104067
0.7787545787545787,-0.0005078580014526182,0.00034038258002037566
0.7792429792429791,-0.0030191508205759375,0.0003402404707746697
0.7797313797313796,0.0011753509944657852,0.0003401046051008622
0.7802197802197801,-0.002367793129088939,0.0003399749503724557
0.7807081807081806,-0.00024858425757261443,0.00033985147436535186
0.7811965811965811,0.0003434537810404209,0.00033973414525374307
0.7816849816849816,-0.0021679542880873323,0.0003396229316060593
0.7821733821733823,0.006264219256544874,0.0003395178023809667
0.7826617826617828,0.001136151356002682,0.0003394187269234215
0.7831501831501833,0.0008296637898666074,0.00033932567496077306
0.7836385836385837,0.004449874729803998,0.00033923861659892085
0.7841269841269842,-0.006172958830151792,0.00033915752231852034
0.7846153846153847,-0.0037946751859932177,0.00033908236297123953
0.7851037851037852,-0.0013780547701188234,0.00033901310977606485
0.7855921855921857,0.0015064305544839674,0.0003389497343156558
0.7860805860805862,0.003257234340748839,0.0003388922085327465
0.7865689865689867,0.0019389512933977622,0.0003388405047265951
0.7870573870573871,0.0018012193858815311,0.0003387945955494813
0.7875457875457876,-0.00010215477113989545,0.0003387544540032472
0.7880341880341881,-0.003678102374354392,0.0003387200534358847
0.7885225885225886,-0.005823137335882351,0.00033869136753816897
0.7890109890109891,0.0066180091979000455,0.00033866837034033395
0.7894993894993896,-0.004148320243680444,0.0003386510362087928
0.7899877899877901,-0.0015461505238500766,0.00033863933984290095
0.7904761904761906,0.005262087496231588,0.0003386332562717613
0.790964590964591,0.006204464555702553,0.0003386327608510713
0.7914529914529915,-0.006831824565400738,0.00033863782926001203
0.791941391941392,-0.005517696902519461,0.0003386484374981773
0.7924297924297925,-0.00499084328971838,0.00033866456188254263
0.792918192918193,0.0023690532964855283,0.00033868617904447493
0.7934065934065935,-0.00019409873303730205,0.0003387132659267804
0.793894993894994,-0.0016044388342331746,0.00033874579978079167
0.7943833943833944,-0.003514927636891127,0.00033878375816349265
0.7948717948717949,0.0005632552345697414,0.0003388271189346811
0.7953601953601954,-0.0008823583173747085,0.0003388758602541675
0.7958485958485959,0.0039543158544726505,0.00033892996057901295
0.7963369963369964,-0.002184088853890656,0.00033898939866080027
0.7968253968253969,-0.003081773866063533,0.00033905415354294245
0.7973137973137974,0.00022313277688128236,0.00033912420455802596
0.7978021978021979,0.003338014455270749,0.0003391995313251889
0.7982905982905983,0.002606491937539566,0.0003392801137475333
0.7987789987789988,-0.00281766870946893,0.0003393659320095709
0.7992673992673993,0.002400533006741104,0.0003394569665747035
0.7997557997557998,-0.0021585823465601196,0.0003395531981827344
0.8002442002442003,-0.0029012713126793407,0.0003396546078474153
0.8007326007326008,0.0015085592602074615,0.0003397611768540215
0.8012210012210013,0.009321644820865648,0.0003398728867569623
0.8017094017094017,0.0018800793965221244,0.00033998971937742066
0.8021978021978022,0.0003334993611252457,0.0003401116568010249
0.8026862026862027,0.00228000783214437,0.00034023868137554976
0.8031746031746032,-0.0002968622395351706,0.00034037077570864976
0.8036630036630037,0.0029681947433961176,0.0003405079226656191
0.8041514041514042,0.008358587797812565,0.0003406501053671831
0.8046398046398047,0.0009469718161912452,0.00034079730718731974
0.8051282051282052,0.0014044726820420966,0.0003409495117511066
0.8056166056166056,0.00020994573007780662,0.00034110670293259856
0.8061050061050061,0.0005604416406496769,0.0003412688648527327
0.8065934065934066,-0.001325560598922928,0.0003414359818772608
0.8070818070818071,-0.0032160485622506813,0.00034160803861470895
0.8075702075702076,0.002456422214809903,0.00034178501991436497
0.8080586080586081,0.006991022913646574,0.0003419669108642905
0.8085470085470086,0.0009891248470756783,0.0003421536967893602
0.809035409035409,0.0037247693674996073,0.0003423453632493295
0.8095238095238095,0.0014459280787410451,0.0003425418960369229
0.81001221001221,0.003508593107108555,0.00034274328117595113
0.8105006105006105,0.0033474655756452337,0.00034294950491945287
0.810989010989011,-0.0033308556352682436,0.0003431605537478605
0.8114774114774115,0.00035552939919443173,0.000343376414367189
0.811965811965812,0.008227385545361824,0.00034359707370725293
0.8124542124542125,0.001265491521877061,0.0003438225189199021
0.8129426129426129,-0.0002897078487291425,0.0003440527373772837
0.8134310134310134,-0.000636790046715277,0.00034428771667012817
0.8139194139194139,0.005464304342088879,0.000344527444606056
0.8144078144078144,-0.006612612502904396,0.0003447719092079077
0.8148962148962149,0.006478641992830508,0.00034502109871209773
0.8153846153846154,0.0006206036601843839,0.0003452750015669887
0.8158730158730159,0.008231881457182507,0.00034553360643128743
0.8163614163614163,-0.00225380595778223,0.00034579690217246525
0.8168498168498168,-5.70853837978466e-05,0.00034606487786519534
0.8173382173382173,0.0015185415183243294,0.00034633752278981437
0.8178266178266178,-0.00047440866002549346,0.0003466148264308051
0.8183150183150183,0.0012153508879489303,0.00034689677847529705
0.8188034188034188,0.003609354934396759,0.0003471833688115891
0.8192918192918193,-0.0018172605827445603,0.00034747458752769323
0.8197802197802198,-0.00404877088218982,0.0003477704249098962
0.8202686202686202,-0.004278799173484028,0.0003480708714413409
0.8207570207570207,-0.001127803165278826,0.0003483759178006305
0.8212454212454212,0.003102077053810013,0.00034868555486044643
0.8217338217338217,-0.002352936915162803,0.00034899977368618886
0.8222222222222222,-0.0020184108367626123,0.0003493185655346366
0.8227106227106227,-0.006089347175194876,0.0003496419218526227
0.8231990231990232,0.003693729751713077,0.00034996983427572977
0.8236874236874236,-4.1356555744376776e-05,0.00035030229462700404
0.8241758241758241,-0.0016893346719689946,0.0003506392949156876
0.8246642246642246,-0.001452179644640064,0.0003509808273359649
0.8251526251526251,0.003533109522012812,0.00035132688426573263
0.8256410256410256,0.003335081992997712,0.00035167745826538197
0.8261294261294261,0.00043451185684789597,0.0003520325420765985
0.8266178266178266,0.0006267508863632747,0.00035239212862118373
0.827106227106227,-0.009882823979436647,0.00035275621099988675
0.8275946275946275,0.0029586811884259293,0.0003531247824912563
0.828083028083028,0.0017499732381711414,0.00035349783655050967
0.8285714285714285,-0.002344716050301091,0.000353875366808416
0.829059829059829,-0.0010216455375591277,0.0003542573670701954
0.8295482295482295,-0.004388923039107863,0.00035464383131443653
0.83003663003663,0.002055791872461196,0.000355034753692027
0.8305250305250305,-0.005730531952812484,0.00035543012852509964
0.831013431013431,0.0040706683343033805,0.0003558299503059976
0.8315018315018314,4.407445545290614e-05,0.00035623421369624926
0.8319902319902319,0.0002006014670381577,0.00035664291352556135
0.8324786324786324,0.003293902851300233,0.00035705604479082764
0.8329670329670329,-0.007086094166700121,0.0003574736026551505
0.8334554334554334,-0.0021938044369104997,0.0003578955824468759
0.8339438339438339,0.0005708912568579651,0.000358321979658648
0.8344322344322344,-0.010159599929219849,0.00035875278994647157
0.8349206349206348,0.0016359098069801627,0.00035918800912879194
0.8354090354090353,0.004307138268467677,0.00035962763318559006
0.8358974358974358,-0.0022626077865177535,0.00036007165825748796
0.8363858363858363,0.0020444912869234206,0.0003605200806448698
0.8368742368742368,-0.0066859148074858085,0.00036097289680701676
0.8373626373626373,-0.0019030634966570735,0.00036143010336125596
0.8378510378510378,0.0033190815091410208,0.0003618916970821178
0.8383394383394382,-0.00456601963383065,0.0003623576749005152
0.8388278388278387,-0.0012412755865067922,0.00036282803390292706
0.8393162393162392,0.00028057236400369463,0.0003633027713305983
0.8398046398046397,-0.0032461465659560486,0.0003637818845787552
0.8402930402930402,-0.0024400642333022365,0.00036426537119582897
0.8407814407814407,-0.0005905634946376685,0.00036475322888269263
0.8412698412698412,0.00873434497748967,0.00036524545549191306
0.8417582417582417,-0.0005372047766277997,0.00036574204902701293
0.8422466422466421,-0.0015264276036683268,0.0003662430076417439
0.8427350427350426,0.0051309973554459175,0.00036674832963937544
0.8432234432234431,0.007606171178282675,0.0003672580134719916
0.8437118437118436,0.0008460883867735117,0.0003677720577398005
0.8442002442002443,-0.002692967222682972,0.00036829046119045867
0.8446886446886448,-0.002170204524383206,0.0003688132227184028
0.8451770451770453,0.0027586736940943607,0.00036934034136419376
0.8456654456654458,0.0046548548206603564,0.0003698718163138748
0.8461538461538463,-0.0017530845065519812,0.00037040764689833796
0.8466422466422467,-0.003831370596751465,0.0003709478325927013
0.8471306471306472,0.002267260227464398,0.0003714923730157018
0.8476190476190477,0.00332206435464209,0.0003720412679290926
0.8481074481074482,0.0037847360404777257,0.00037259451723705485
0.8485958485958487,-0.0051326663255126664,0.0003731521209856219
0.8490842490842492,-0.0012619018502741085,0.0003737140793621098
0.8495726495726497,-0.0010051514617924898,0.00037428039269456014
0.8500610500610501,0.005518770449024425,0.0003748510614511961
0.8505494505494506,-0.005503097933528441,0.0003754260862398847
0.8510378510378511,-0.006552558408314962,0.0003760054678076104
0.8515262515262516,0.002660346173161702,0.00037658920703996203
0.8520146520146521,0.0041927357771805495,0.00037717730496062503
0.8525030525030526,0.0016055054412448307,0.0003777697627308861
0.8529914529914531,0.005061389702275739,0.0003783665816491496
0.8534798534798536,0.001473753902631408,0.00037896776315046016
0.853968253968254,-0.0006955987892037269,0.00037957330880603567
0.8544566544566545,-0.0026984079612671985,0.00038018322032281384
0.854945054945055,-0.005692501215383884,0.0003807974995430038
0.8554334554334555,-0.0009874069330166762,0.00038141614844364776
0.855921855921856,-0.0045353129494210605,0.0003820391691361962
0.8564102564102565,-0.0013917978327617133,0.00038266656386608705
0.856898656898657,-0.0007267741437263349,0.00038329833501233614
0.8573870573870574,0.0012853628116135276,0.0003839344850871403
0.8578754578754579,0.0051069105099703594,0.00038457501673548416
0.8583638583638584,-0.004531412021990109,0.00038521993273475744
0.8588522588522589,0.003001308183478937,0.000385869235994385
0.8593406593406594,-0.006081777138868167,0.0003865229295554622
0.8598290598290599,-0.002197074271464679,0.0003871810165903977
0.8603174603174604,-0.002568833756863732,0.0003878435004025708
0.8608058608058609,0.003286688717224998,0.0003885103844259923
0.8612942612942613,-0.0009245763140266389,0.0003891816722249741
0.8617826617826618,-0.004458272232430642,0.00038985736749381263
0.8622710622710623,-0.004048980718254073,0.00039053747405647473
0.8627594627594628,-0.004802495562470607,0.0003912219958662945
0.8632478632478633,-0.001651549795192754,0.0003919109370056796
0.8637362637362638,0.00534867934273965,0.00039260430168582564
0.8642246642246643,-0.0035195301265911745,0.0003933020942464348
0.8647130647130647,-0.005270491115412435,0.00039400431915545
0.8652014652014652,0.0033831977511760616,0.00039471098100879123
0.8656898656898657,0.0005934124215645064,0.0003954220845301009
0.8661782661782662,0.0001967888043164176,0.0003961376345705017
0.8666666666666667,0.0025178823635820637,0.00039685763610835655
0.8671550671550672,-0.0036860595388686157,0.00039758209424903946
0.8676434676434677,-0.004110893192075076,0.00039831101422471504
0.8681318681318682,0.002508331455588979,0.0003990444013941252
0.8686202686202686,-0.004210722711277461,0.00039978226124238043
0.8691086691086691,-0.004656666222089639,0.0004005245993807659
0.8695970695970696,-0.0036628611035404244,0.0004012714215465485
0.8700854700854701,0.0019791135031979293,0.00040202273360279335
0.8705738705738706,-0.002856989869812036,0.00040277854153819256
0.8710622710622711,-0.0020800180541381795,0.00040353885146689444
0.8715506715506716,0.0023950183272433995,0.0004043036696283441
0.872039072039072,0.003279820893939271,0.00040507300238713236
0.8725274725274725,-0.00395888069606703,0.000405846856232851
0.873015873015873,-0.0007749516818889562,0.0004066252377799522
0.8735042735042735,0.0021518735559899497,0.00040740815376762277
0.873992673992674,0.0035241973278720765,0.0004081956110596587
0.8744810744810745,0.0033546138400943064,0.000408987616644349
0.874969474969475,0.0008987005192763774,0.0004097841776343701
0.8754578754578755,-0.003789927709709616,0.00041058530126668324
0.8759462759462759,0.001521783811508507,0.0004113909949024399
0.8764346764346764,0.0005422226407137929,0.0004122012660268965
0.8769230769230769,-0.0038876923820804358,0.0004130161222493353
0.8774114774114774,0.004721139201689951,0.0004138355713029887
0.8778998778998779,0.0013175567392226311,0.0004146596210449783
0.8783882783882784,-0.002303609228034704,0.0004154882794562535
0.8788766788766789,0.004234274667748757,0.0004163215546415391
0.8793650793650793,0.006796741026832258,0.0004171594548292945
0.8798534798534798,-0.0012564102710478147,0.0004180019883716735
0.8803418803418803,-0.0022910211575910833,0.0004188491637444929
0.8808302808302808,-0.0015865916275714378,0.0004197009895472107
0.8813186813186813,-0.0017512774130084218,0.00042055747450290876
0.8818070818070818,0.004636384243697271,0.00042141862745827973
0.8822954822954823,-0.004805910188373848,0.0004222844573836283
0.8827838827838828,-0.005648641388309034,0.0004231549733728706
0.8832722832722832,0.0007976372474507501,0.0004240301846435449
0.8837606837606837,-0.002440569372728719,0.0004249101005368304
0.8842490842490842,0.0028762836542112805,0.00042579473051756854
0.8847374847374847,0.007940705609171017,0.00042668408417429284
0.8852258852258852,0.0031408079852327368,0.00042757817121926665
0.8857142857142857,-0.004833074422786094,0.00042847700148852737
0.8862026862026862,-0.0022507025692999265,0.00042938058494193163
0.8866910866910866,0.005157584110940524,0.00043028893166321795
0.8871794871794871,0.002042616250702242,0.0004312020518600655
0.8876678876678876,5.608027433616237e-05,0.00043211995586416263
0.8881562881562881,-0.0008960737354034866,0.00043304265413128735
0.8886446886446886,0.00028201047980143786,0.00043397015724138576
0.8891330891330891,0.002886718128038679,0.0004349024758986616
0.8896214896214896,-0.00034637201417221707,0.00043583962093167233
0.8901098901098901,0.0024994752333793216,0.0004367816032934318
0.8905982905982905,-0.0006473857324244266,0.00043772843406151397
0.891086691086691,0.00038460857122563725,0.00043868012443817346
0.8915750915750915,-0.004055672930641555,0.0004396366857504625
0.892063492063492,0.005442985011799559,0.00044059812945035744
0.8925518925518925,-0.00032245828535677876,0.0004415644671148961
0.893040293040293,-0.0014345210334661932,0.0004425357104463147
0.8935286935286935,0.0005323764873944688,0.00044351187127219404
0.894017094017094,0.00604081443710662,0.00044449296154561375
0.8945054945054944,0.011126814946956743,0.00044547899334531103
0.8949938949938949,-0.00037958675681418284,0.00044646997887584216
0.8954822954822954,-0.004659397665564073,0.0004474659304677598
0.8959706959706959,-0.000532828029103238,0.0004484668605777864
0.8964590964590964,-0.0052138154803749856,0.0004494727817889977
0.8969474969474969,0.002065646720254639,0.00045048370681101684
0.8974358974358974,0.0036565766762094317,0.0004514996484802072
0.8979242979242978,-5.834602047495e-06,0.0004525206197598757
0.8984126984126983,-0.0007790939087641367,0.00045354663374048255
0.8989010989010988,-0.0035486892765391816,0.00045457770363985716
0.8993894993894993,-0.0001251577816009846,0.0004556138428034149
0.8998778998778998,0.0038120130384528775,0.0004566550647043909
0.9003663003663003,-0.0041060803666920455,0.00045770138294407004
0.9008547008547008,-0.0045913756734508124,0.0004587528112520249
0.9013431013431012,-0.001528139365157601,0.0004598093634863678
0.9018315018315017,0.0012089339380233833,0.0004608710536339977
0.9023199023199022,0.0031056206851217912,0.00046193789581086005
0.9028083028083027,-0.0005467633673724678,0.0004630099042622129
0.9032967032967032,0.0028614514342441954,0.0004640870933628969
0.9037851037851037,0.0012272052727715168,0.0004651694776176099
0.9042735042735042,-0.0062987488595799375,0.0004662570716611946
0.9047619047619047,-0.00281514913171988,0.00046734989025892516
0.9052503052503051,0.0029184101586473424,0.00046844794830680047
0.9057387057387056,-0.0010294335680253138,0.0004695512608318515
0.9062271062271061,0.005598031803376909,0.00047065984299244506
0.9067155067155066,-0.0013631047785994347,0.0004717737100785973
0.9072039072039073,-0.0003153774562363886,0.0004728928775122971
0.9076923076923078,-0.002438756458651222,0.00047401736084783135
0.9081807081807083,0.0014127799667266237,0.000475147175772114
0.9086691086691088,-0.0032028032236108995,0.00047628233810503075
0.9091575091575093,-0.0029268773502718103,0.00047742286379978075
0.9096459096459097,-0.005708419157078197,0.0004785687689432259
0.9101343101343102,-0.00413691394248413,0.0004797200697562527
0.9106227106227107,0.003923268530214404,0.00048087678259413374
0.9111111111111112,0.004556097457190684,0.0004820389239468948
0.9115995115995117,0.00319251927495559,0.00048320651043969596
0.9120879120879122,-0.003744693754301043,0.0004843795588332116
0.9125763125763127,0.0026041843533137774,0.0004855580860240156
0.9130647130647132,-0.0002211295559722211,0.0004867421090449819
0.9135531135531136,0.0012563730379408782,0.0004879316450656829
0.9140415140415141,-0.0014604118685668504,0.0004891267113927936
0.9145299145299146,-0.0035692109554411443,0.0004903273254705111
0.9150183150183151,-0.0017855505808343133,0.0004915335048809709
0.9155067155067156,0.0005864783997328767,0.0004927452673446716
0.9159951159951161,0.0033144741865533244,0.0004939626307209109
0.9164835164835166,-0.006450706232824443,0.0004951856130082235
0.916971916971917,0.0027748395208822977,0.0004964142323448222
0.9174603174603175,-0.0019307074433186188,0.0004976485070090555
0.917948717948718,0.0014401835058690889,0.0004988884554198614
0.9184371184371185,0.0019119381723835135,0.0005001340961372302
0.918925518925519,-0.0038224882714891005,0.0005013854478626807
0.9194139194139195,-0.004202317772116704,0.0005026425294397317
0.91990231990232,0.0018858128306467655,0.0005039053598543862
0.9203907203907205,0.00162952060942874,0.0005051739582356235
0.9208791208791209,0.00626576105691239,0.000506448343855895
0.9213675213675214,-0.0031575064970048214,0.000507728536131622
0.9218559218559219,-0.0017768748567947245,0.0005090145546237123
0.9223443223443224,-0.0030862558576337964,0.0005103064190380711
0.9228327228327229,-0.0006416148363043752,0.0005116041492261215
0.9233211233211234,0.0038200651067307233,0.000512907765185339
0.9238095238095239,-0.002831852940119992,0.0005142172870597822
0.9242979242979243,0.0019105860408343699,0.0005155327351406339
0.9247863247863248,0.00031033203011809115,0.0005168541298667528
0.9252747252747253,-0.0010388426511954206,0.0005181814918252278
0.9257631257631258,0.0027912452207416454,0.0005195148417519345
0.9262515262515263,-0.001591634581605167,0.0005208542005321111
0.9267399267399268,0.003076631294566915,0.0005221995892009288
0.9272283272283273,0.0004681340474839572,0.0005235510289440709
0.9277167277167278,0.004480847019390696,0.0005249085410983281
0.9282051282051282,0.0034586172069491325,0.0005262721471521876
0.9286935286935287,0.005096995824463705,0.0005276418687464356
0.9291819291819292,-0.008528449378257384,0.0005290177276747689
0.9296703296703297,-0.006731855999053553,0.0005303997458844082
0.9301587301587302,0.006872221741304575,0.0005317879454767174
0.9306471306471307,0.00045717050945192256,0.0005331823487078384
0.9311355311355312,0.0009819982986708116,0.0005345829779893238
0.9316239316239316,0.0005504444488348154,0.0005359898558887771
0.9321123321123321,-0.0016476726831887527,0.0005374030051305082
0.9326007326007326,0.002062170181266372,0.0005388224485961867
0.9330891330891331,0.0083551878343136,0.0005402482093255037
0.9335775335775336,-0.0019286888380630977,0.0005416803105168466
0.9340659340659341,0.0028338241113905743,0.0005431187755279759
0.9345543345543346,0.0012641894838402827,0.0005445636278767055
0.935042735042735,-0.0029080925490550277,0.0005460148912416019
0.9355311355311355,0.0021434226992276123,0.0005474725894626783
0.936019536019536,-0.005019684573315361,0.0005489367465421
0.9365079365079365,0.003663865071908719,0.0005504073866449026
0.936996336996337,0.006577497870462314,0.0005518845340997094
0.9374847374847375,-0.0004754407504996177,0.0005533682133994577
0.937973137973138,-0.0031499894104171314,0.0005548584492021381
0.9384615384615385,0.004833221210245827,0.0005563552663315358
0.938949938949939,0.0003122595453844531,0.000557858689777976
0.9394383394383394,0.008289946695542828,0.0005593687446990887
0.9399267399267399,0.0029252626543220797,0.000560885456420569
0.9404151404151404,-0.004150448160711282,0.0005624088504369466
0.9409035409035409,0.0034068783523199444,0.0005639389524123728
0.9413919413919414,0.0012319913974162692,0.0005654757881814027
0.9418803418803419,-0.0015154959878821716,0.0005670193837497889
0.9423687423687424,0.0010606099006725974,0.000568569765295288
0.9428571428571428,0.003427867425537845,0.00057012695916847
0.9433455433455433,0.0029976774361895305,0.0005716909918935304
0.9438339438339438,-9.788537874078941e-05,0.0005732618901691244
0.9443223443223443,-0.0035038082601814395,0.0005748396808691948
0.9448107448107448,0.0011566103836907363,0.0005764243910438116
0.9452991452991453,0.0005324115490463754,0.0005780160479200264
0.9457875457875458,-0.010907799082301993,0.0005796146789027261
0.9462759462759462,-0.0007497061223109371,0.0005812203115754954
0.9467643467643467,-2.8337444717736727e-05,0.0005828329737014935
0.9472527472527472,0.0052062414830725545,0.0005844526932243353
0.9477411477411477,0.00661108280417807,0.0005860794982689736
0.9482295482295482,-0.0005990383295986185,0.0005877134171426049
0.9487179487179487,-0.005054988837098113,0.0005893544783355689
0.9492063492063492,-0.005306657314793164,0.0005910027105222605
0.9496947496947497,-0.0008362989017475218,0.0005926581425620577
0.9501831501831501,0.0020811852311940103,0.0005943208035002466
0.9506715506715506,0.002111964860608026,0.0005959907225689587
0.9511599511599511,-0.0003611202474156064,0.0005976679291881202
0.9516483516483516,0.0009257363852621877,0.0005993524529664087
0.9521367521367521,9.944314971105145e-05,0.0006010443237022086
0.9526251526251526,0.001561855405445917,0.0006027435713845928
0.9531135531135531,0.0035783890284776156,0.000604450226194299
0.9536019536019535,-0.0013859865280376334,0.0006061643185047143
0.954090354090354,-0.005586873492812897,0.0006078858788828822
0.9545787545787545,0.007050283405025814,0.0006096149380905038
0.955067155067155,-0.0012716616320611652,0.0006113515270849508
0.9555555555555555,-0.0020250132693876914,0.000613095677020296
0.956043956043956,-0.0047498502294328095,0.0006148474192483436
0.9565323565323565,-0.0005539206001550842,0.0006166067853196668
0.957020757020757,0.0034014789538736917,0.0006183738069846678
0.9575091575091574,0.0014752331402589323,0.0006201485161946314
0.9579975579975579,0.00033545919491902084,0.0006219309451027935
0.9584859584859584,-0.0005401322162609677,0.0006237211260654257
0.9589743589743589,0.0048965755242842916,0.0006255190916429178
0.9594627594627594,-0.003922832180211238,0.0006273248746008749
0.9599511599511599,-0.0029824922517999895,0.0006291385079112255
0.9604395604395604,0.007183251277222272,0.0006309600247533392
0.9609279609279608,3.532983782429135e-05,0.0006327894585151441
0.9614163614163613,0.0029188590749090887,0.0006346268427942704
0.9619047619047618,-0.004158959393764049,0.000636472211399191
0.9623931623931623,0.0012981638832339228,0.0006383255983503718
0.9628815628815628,-0.0005452124411949053,0.0006401870378814412
0.9633699633699633,0.004263413564241512,0.0006420565644403623
0.9638583638583638,0.004201183619943643,0.0006439342126906105
0.9643467643467643,-0.0029116025379422985,0.0006458200175123736
0.9648351648351647,-0.0014343504215369096,0.0006477140140037542
0.9653235653235652,-0.0002370594113510476,0.0006496162374819753
0.9658119658119657,-0.0034553371381547304,0.000651526723484614
0.9663003663003662,-0.0010346002997054888,0.0006534455077708287
0.9667887667887667,-0.00040291083815321364,0.0006553726263226006
0.9672771672771672,0.004347938969457593,0.0006573081153459955
0.9677655677655677,0.0023793826543114663,0.0006592520112724222
0.9682539682539681,-0.0054906570722031145,0.0006612043507599059
0.9687423687423686,-0.00726066964799138,0.0006631651706943789
0.9692307692307693,0.0024553803653046555,0.0006651345081909755
0.9697191697191698,0.002042845717783459,0.0006671124005953306
0.9702075702075703,0.003072114462220528,0.0006690988854849092
0.9706959706959708,0.007631120613013286,0.0006710940006703268
0.9711843711843713,0.0009384416492992089,0.0006730977841966863
0.9716727716727718,-0.0040653493314189975,0.0006751102743449369
0.9721611721611723,0.0056245299037981766,0.0006771315096332276
0.9726495726495727,-0.005137064788325257,0.0006791615288182792
0.9731379731379732,-0.003029185969953995,0.0006812003708967719
0.9736263736263737,-0.002845679796626284,0.00068324807510674
0.9741147741147742,0.002233928322069938,0.0006853046809289694
0.9746031746031747,-0.0003570578647445582,0.0006873702280884264
0.9750915750915752,0.0025486034430676303,0.0006894447565556806
0.9755799755799757,-0.00027977576281552506,0.0006915283065483411
0.9760683760683762,0.000226459145922828,0.0006936209185325193
0.9765567765567766,0.004574951154729778,0.0006957226332242847
0.9770451770451771,-0.000414955077959125,0.0006978334915911406
0.9775335775335776,0.0030378677997172226,0.0006999535348535164
0.9780219780219781,0.006190525952794403,0.0007020828044862667
0.9785103785103786,0.002158131430390715,0.0007042213422201749
0.9789987789987791,0.0023450607231968908,0.0007063691900434899
0.9794871794871796,-0.0027858919921028343,0.0007085263902034547
0.97997557997558,-0.0017155485586474103,0.0007106929852078514
0.9804639804639805,0.0033578739979103047,0.0007128690178265736
0.980952380952381,-0.00031998929021604023,0.000715054531093192
0.9814407814407815,-0.0031499982665718113,0.0007172495683065395
0.981929181929182,-0.0008214662515407624,0.0007194541730323162
0.9824175824175825,-0.00028816329937650517,0.0007216683891046999
0.982905982905983,-0.0016447512776488298,0.0007238922606279633
0.9833943833943835,0.007116227365174872,0.0007261258319781243
0.9838827838827839,0.0009252460703962758,0.0007283691478045893
0.9843711843711844,-0.005496052976095683,0.0007306222530318148
0.9848595848595849,0.0026994496832659512,0.0007328851928609946
0.9853479853479854,0.005750481464103256,0.0007351580127717434
0.9858363858363859,-0.0004360643789979385,0.0007374407585238005
0.9863247863247864,0.00430996642720459,0.0007397334761587543
0.9868131868131869,-0.0007950739279827598,0.0007420362120017704
0.9873015873015873,0.0015963281802062758,0.0007443490126633335
0.9877899877899878,-0.0002771074915883714,0.0007466719250410165
0.9882783882783883,0.002211757568925621,0.000749004996321247
0.9887667887667888,-0.0008893526374087268,0.0007513482739810936
0.9892551892551893,0.0028940267400652275,0.0007537018057900769
0.9897435897435898,0.003724245359972728,0.0007560656398119791
0.9902319902319903,0.001868904614483123,0.0007584398244066742
0.9907203907203908,0.00438472261391206,0.0007608244082319787
0.9912087912087912,-0.0017725778707289152,0.0007632194402455117
0.9916971916971917,0.0026206696588695583,0.000765624969706561
0.9921855921855922,0.004407636037259098,0.0007680410461779869
0.9926739926739927,0.0021091091044983024,0.0007704677195281188
0.9931623931623932,0.004679611214409844,0.0007729050399326739
0.9936507936507937,-0.0006728449316690995,0.0007753530578767015
0.9941391941391942,0.003500688681094697,0.0007778118241565275
0.9946275946275946,-0.0027037484306261846,0.00078028138988172
0.9951159951159951,-0.00028060975742353884,0.0007827618064770773
0.9956043956043956,-0.00016012358912436406,0.0007852531256846238
0.9960927960927961,-0.0028515480678713936,0.0007877553995656181
0.9965811965811966,0.0030195147324113335,0.0007902686805025933
0.9970695970695971,0.004921303458965049,0.000792793021201398
0.9975579975579976,0.0007725905054839601,0.0007953284746932534
0.998046398046398,0.0015667238789709211,0.0007978750943368433
0.9985347985347985,-0.004265117165007662,0.0008004329338204037
0.999023199023199,-0.00470303042341616,0.0008030020471638306
0.9995115995115995,-0.0019264150512764032,0.0008055824887208178
1.0,0.0001053223240300088,0.0008081743131810002


==> Figures/mse-compare/errbardata.csv <==
DataType,DaubSerr,DaubSdev,LegSerr,LegSdev,FouSerr,FouSdev
M4,0.027327555,0.0396100387451057,0.050912774,0.047487281003127,0.185736416333333,0.0659928264565796
Speech,1.0063131725,0.404466462770144,1.15450576,0.414226623853931,1.2217158475,0.402642977091781
Blocks,0.0631628,0.0323285630282997,0.06619402,0.0339365453203832,0.10763604,0.0381559628028507
Spikes,0.97640306,0.0230433885949041,1.04529191,0.0375038481532889,1.07794405,0.0239068150882576
Bumps,0.72879364,0.0193006294310509,0.7680403,0.021177590157494,0.80745423,0.0194588913975415
PiecePoly,0.03682626,0.00911310928391655,0.04135301,0.0101598536839212,0.09238156,0.0088111207525238


==> Figures/mse-compare/mse_errorbar.tikz <==

\begin{tikzpicture}

\pgfplotstableread[col sep=comma,]{Figures/mse-compare/errbardata.csv}\datatable


\begin{axis}[
    %every axis plot post/.style={/pgf/number format/fixed},
    ybar,
    error bars/y dir=both, % turn on error bars
    error bars/y explicit,  % say that error value is given explicitly
    %xlabel={Data Type},
    xtick=data,
    x=1.5cm,
    %symbolic x coords from table={\datatable}{DataType},
    xticklabels from table={\datatable}{DataType},
    ylabel={MSE},
    enlarge x limits=true,
    enlarge y limits=upper
    ]
    \addplot [legColor, fill=legColor!40] table [x expr=\coordindex, y={LegSerr}, y error={LegSdev}]{\datatable}; \addlegendentry{LegS}
    \addplot [fouColor, fill=fouColor!40] table [x expr=\coordindex, y={FouSerr}, y error={FouSdev}]{\datatable}; \addlegendentry{FouS}
    \addplot [daubColor, fill=daubColor!40] table [x expr=\coordindex, y={DaubSerr}, y error={DaubSdev}]{\datatable}; \addlegendentry{WaveS}

\end{axis}
  
\end{tikzpicture}


==> Figures/mse-compare/mse_errorbar3.tikz <==
\begin{tikzpicture}
\pgfplotstableread[col sep=comma,]{Figures/mse-compare/scaled_exps.csv}\datatable

\begin{axis}[
    ybar,
    error bars/y dir=both, % turn on error bars
    error bars/y explicit,  % say that error value is given explicitly
    xtick=data,
    x=1.5cm,
    xticklabels from table={\datatable}{DataType},
    ylabel={log$_{10}$(MSE)},
    enlarge x limits=true,
    enlarge y limits=upper
    ]

    % --- LegS Bars ---
    \addplot [
        legColor, fill=legColor!40,
        error bars/.cd,
        y explicit,
        y dir=both,
        y explicit,
        error mark options={rotate=90, black, line width=0.8pt}
    ] table [
        x expr=\coordindex,
        y expr={log10(max(\thisrow{Leg_med}, 1e-10))},
        y error minus expr={log10(max(\thisrow{Leg_med}, 1e-10)) - log10(max(\thisrow{Leg_low}, 1e-10))},
        y error plus expr={log10(max(\thisrow{Leg_high}, 1e-10)) - log10(max(\thisrow{Leg_med}, 1e-10))}
    ] {\datatable};
    \addlegendentry{LegS}

    % --- FouS Bars ---
    \addplot [
        fouColor, fill=fouColor!40,
        error bars/.cd,
        y explicit,
        y dir=both,
        y explicit,
        error mark options={rotate=90, black, line width=0.8pt}
    ] table [
        x expr=\coordindex,
        y expr={log10(max(\thisrow{Fou_med}, 1e-10))},
        y error minus expr={log10(max(\thisrow{Fou_med}, 1e-10)) - log10(max(\thisrow{Fou_low}, 1e-10))},
        y error plus expr={log10(max(\thisrow{Fou_high}, 1e-10)) - log10(max(\thisrow{Fou_med}, 1e-10))}
    ] {\datatable};
    \addlegendentry{FouS}

    % --- WaveS Bars ---
    \addplot [
        daubColor, fill=daubColor!40,
        error bars/.cd,
        y explicit,
        y dir=both,
        y explicit,
        error mark options={rotate=90, black, line width=0.8pt}
    ] table [
        x expr=\coordindex,
        y expr={log10(max(\thisrow{Daub_med}, 1e-10))},
        y error minus expr={log10(max(\thisrow{Daub_med}, 1e-10)) - log10(max(\thisrow{Daub_low}, 1e-10))},
        y error plus expr={log10(max(\thisrow{Daub_high}, 1e-10)) - log10(max(\thisrow{Daub_med}, 1e-10))}
    ] {\datatable};
    \addlegendentry{WaveS}

\end{axis}
\end{tikzpicture}


==> Figures/mse-compare/mseplots.tikz <==
% \documentclass[border=5mm]{standalone}
% \usepackage{tikz}
% \usepackage{tikz-3dplot}
% \usepackage{xcolor}
% \colorlet{estColor}{green!40!black}
% \colorlet{errColor}{red}
% \colorlet{ubColor}{blue}
% \tikzset{>=latex} % for LaTeX arrow head
% \tikzstyle{vector}=[-stealth,thick,line cap=round]
% \usepackage{pgfplots}
% \usepackage{pgfplotstable}
% \pgfplotsset{compat=1.5}
% \usepgfplotslibrary{groupplots}
% \colorlet{daubColor}{green!70!black}
% \colorlet{legColor}{blue!80!black}
% \colorlet{fouColor}{orange!80!black}

% \begin{document}

\begin{tikzpicture}
  \begin{groupplot}[
  group style={group name=myplots, 
  group size=3 by 2, 
  horizontal sep=1cm,
  vertical sep=1.5cm},
  height=4cm, width=8cm,
  yticklabel style={/pgf/number format/.cd,fixed,precision=2},
  title style={font=\large}
  %changing footnotesize to small will affect the number of ticks
  %max space between ticks=1000pt,
  ]

\nextgroupplot[ymode=log,legend to name={CommonLegend},legend style={legend columns=3},title={M4}]
  \addplot [daubColor, thick] table [col sep=comma,x=ind, y=DaubS] {Figures/mse-compare/scaled_m4_subsamp_mse2.csv};\addlegendentry{DaubS};
  \addplot [legColor, thick] table [col sep=comma,x=ind, y=LegS] {Figures/mse-compare/scaled_m4_subsamp_mse2.csv};\addlegendentry{LegS};
  \addplot [fouColor, thick] table [col sep=comma,x=ind, y=FouS] {Figures/mse-compare/scaled_m4_subsamp_mse2.csv};\addlegendentry{FouS};

\nextgroupplot[ymode=log, title={Speech}]
  \addplot [daubColor, thick] table [col sep=comma,x=ind, y=DaubS] {Figures/mse-compare/scaled_speech_mse.csv};
  \addplot [legColor, thick] table [col sep=comma,x=ind, y=LegS] {Figures/mse-compare/scaled_speech_mse.csv};
  \addplot [fouColor, thick] table [col sep=comma,x=ind, y=FouS] {Figures/mse-compare/scaled_speech_mse.csv};

\nextgroupplot[title={Blocks}]
  \addplot [daubColor, thick] table [col sep=comma,x=ind, y=DaubS] {Figures/mse-compare/scaled_blocks_mse.csv};
  \addplot [legColor, thick] table [col sep=comma,x=ind, y=LegS] {Figures/mse-compare/scaled_blocks_mse.csv};
  \addplot [fouColor, thick] table [col sep=comma,x=ind, y=FouS] {Figures/mse-compare/scaled_blocks_mse.csv};

\nextgroupplot[title={Bumps}]
  \addplot [daubColor, thick] table [col sep=comma,x=ind, y=DaubS] {Figures/mse-compare/scaled_bumps_mse.csv};
  \addplot [legColor, thick] table [col sep=comma,x=ind, y=LegS] {Figures/mse-compare/scaled_bumps_mse.csv};
  \addplot [fouColor, thick] table [col sep=comma,x=ind, y=FouS] {Figures/mse-compare/scaled_bumps_mse.csv};

\nextgroupplot[title={Piecewise Polynomials}]
  \addplot [daubColor, thick] table [col sep=comma,x=ind, y=DaubS] {Figures/mse-compare/scaled_piecepoly_mse.csv};
  \addplot [legColor, thick] table [col sep=comma,x=ind, y=LegS] {Figures/mse-compare/scaled_piecepoly_mse.csv};
  \addplot [fouColor, thick] table [col sep=comma,x=ind, y=FouS] {Figures/mse-compare/scaled_piecepoly_mse.csv};
  
\nextgroupplot[title={Spikes}]
  \addplot [daubColor, thick] table [col sep=comma,x=ind, y=DaubS] {Figures/mse-compare/scaled_spikes_mse.csv};
  \addplot [legColor, thick] table [col sep=comma,x=ind, y=LegS] {Figures/mse-compare/scaled_spikes_mse.csv};
  \addplot [fouColor, thick] table [col sep=comma,x=ind, y=FouS] {Figures/mse-compare/scaled_spikes_mse.csv};
  
  \end{groupplot}
  \node at ($(myplots c2r2) + (0,-2.5cm)$) {\ref{CommonLegend}};
  
\end{tikzpicture}

% \end{document}

==> Figures/mse-compare/scaled_blocks_mse.csv <==
ind,DaubS,LegS,FouS
1,0.073741,0.078672,0.148499
2,0.050633,0.054275,0.117308
3,0.098241,0.1051,0.114775
4,0.092217,0.095758,0.125677
5,0.029001,0.029723,0.062648
6,0.089369,0.093469,0.117209
7,0.056941,0.05977,0.070148
8,0.049306,0.052229,0.094847
9,0.072979,0.07599,0.086527
10,0.028651,0.029457,0.110638
11,0.057829,0.059433,0.072957
12,0.030605,0.032039,0.071946
13,0.03706,0.038887,0.047592
14,0.030012,0.030677,0.110968
15,0.055497,0.059326,0.123579
16,0.066106,0.069585,0.093114
17,0.102063,0.105708,0.130638
18,0.025523,0.026762,0.080075
19,0.053308,0.056201,0.074071
20,0.058644,0.061033,0.109033
21,0.028487,0.029652,0.075837
22,0.026456,0.027621,0.070643
23,0.0722,0.076548,0.083368
24,0.036158,0.036422,0.071185
25,0.04049,0.042288,0.114658
26,0.04766,0.049336,0.138097
27,0.07951,0.0841,0.097462
28,0.049393,0.051217,0.076849
29,0.114997,0.119476,0.147019
30,0.080403,0.084163,0.098808
31,0.057917,0.059434,0.10674
32,0.020614,0.021039,0.084009
33,0.032265,0.033096,0.09474
34,0.038175,0.039767,0.108008
35,0.096634,0.101201,0.121668
36,0.019826,0.020839,0.060172
37,0.056085,0.060724,0.130354
38,0.120858,0.129503,0.140198
39,0.022768,0.02348,0.07127
40,0.107064,0.110368,0.121958
41,0.036036,0.037166,0.076275
42,0.087599,0.093183,0.141252
43,0.058665,0.062983,0.070617
44,0.080545,0.085471,0.16293
45,0.067053,0.071141,0.085551
46,0.035452,0.037197,0.089812
47,0.051107,0.053664,0.066852
48,0.049604,0.051969,0.057603
49,0.111337,0.11717,0.16119
50,0.06862,0.07177,0.090086
51,0.020622,0.020826,0.114091
52,0.078491,0.082656,0.188973
53,0.016564,0.017064,0.070232
54,0.032353,0.033609,0.090113
55,0.025522,0.026375,0.091979
56,0.038804,0.040143,0.050933
57,0.075153,0.079356,0.091583
58,0.089058,0.093082,0.149991
59,0.070284,0.072837,0.127081
60,0.056809,0.05849,0.113283
61,0.029757,0.030924,0.142265
62,0.169854,0.177364,0.19547
63,0.046145,0.048929,0.053786
64,0.067761,0.070888,0.133098
65,0.165916,0.174152,0.234221
66,0.114634,0.119566,0.159318
67,0.12328,0.127666,0.188404
68,0.032028,0.033947,0.042967
69,0.037683,0.039142,0.114656
70,0.057236,0.059736,0.091858
71,0.104455,0.108382,0.132975
72,0.045157,0.046921,0.085232
73,0.034385,0.036053,0.095829
74,0.061444,0.066143,0.116886
75,0.089243,0.095361,0.110144
76,0.113257,0.11806,0.14483
77,0.066637,0.070364,0.099611
78,0.031829,0.033177,0.105442
79,0.113858,0.12171,0.149723
80,0.073492,0.07666,0.150131
81,0.041818,0.044608,0.048758
82,0.058492,0.062108,0.158685
83,0.034732,0.035981,0.048645
84,0.055956,0.059504,0.102554
85,0.110067,0.115032,0.18244
86,0.078285,0.080727,0.103025
87,0.047683,0.05126,0.059191
88,0.028965,0.030005,0.095713
89,0.128026,0.134577,0.171747
90,0.045937,0.050014,0.057053
91,0.05111,0.054105,0.112337
92,0.06363,0.066143,0.074633
93,0.10181,0.104225,0.174674
94,0.105455,0.109778,0.122837
95,0.039892,0.041705,0.069473
96,0.051527,0.053305,0.134997
97,0.06539,0.069192,0.139636
98,0.019619,0.020579,0.079722
99,0.09418,0.098413,0.145573
100,0.060291,0.062476,0.069346


==> Figures/mse-compare/scaled_bumps_mse.csv <==
ind,DaubS,LegS,FouS
1,0.737883,0.759648,0.806873
2,0.727646,0.740776,0.796787
3,0.74377,0.801817,0.849022
4,0.768716,0.823456,0.840078
5,0.729704,0.755686,0.784033
6,0.74237,0.79065,0.82754
7,0.742684,0.792047,0.828877
8,0.717662,0.750514,0.796556
9,0.736273,0.805205,0.83553
10,0.729911,0.753738,0.806092
11,0.727847,0.759258,0.81249
12,0.717184,0.769358,0.810424
13,0.684082,0.730507,0.762146
14,0.739715,0.780889,0.814386
15,0.725724,0.763725,0.811305
16,0.714164,0.775208,0.79348
17,0.721463,0.784512,0.805102
18,0.713862,0.753034,0.798849
19,0.752079,0.797714,0.815287
20,0.720382,0.758546,0.800897
21,0.762977,0.788435,0.845935
22,0.725645,0.752143,0.784873
23,0.757544,0.806233,0.836673
24,0.718199,0.766991,0.800779
25,0.692561,0.753069,0.783735
26,0.744094,0.765998,0.816975
27,0.698363,0.745621,0.789305
28,0.726957,0.78777,0.801838
29,0.720371,0.77385,0.809333
30,0.721527,0.744511,0.799576
31,0.749535,0.797982,0.838385
32,0.742394,0.791061,0.813933
33,0.738931,0.770475,0.828392
34,0.716527,0.784078,0.807641
35,0.724924,0.766112,0.80472
36,0.723416,0.779169,0.799933
37,0.739803,0.776326,0.817649
38,0.749673,0.816611,0.819667
39,0.738223,0.770623,0.826687
40,0.726111,0.757323,0.796341
41,0.720806,0.746749,0.784156
42,0.73523,0.768024,0.824732
43,0.716209,0.758676,0.808532
44,0.755006,0.793171,0.818613
45,0.728574,0.740459,0.807636
46,0.756508,0.791221,0.84343
47,0.72701,0.764583,0.802167
48,0.727092,0.771227,0.81201
49,0.674714,0.742088,0.770856
50,0.723491,0.749238,0.802717
51,0.732522,0.788857,0.815517
52,0.771343,0.804545,0.858365
53,0.755996,0.773548,0.838416
54,0.703266,0.740998,0.801058
55,0.756472,0.811834,0.845099
56,0.750651,0.779971,0.796771
57,0.730438,0.749793,0.794952
58,0.737747,0.776591,0.812993
59,0.742146,0.788957,0.814559
60,0.712275,0.777655,0.80036
61,0.738556,0.760018,0.808783
62,0.745081,0.785323,0.829933
63,0.726229,0.763487,0.80578
64,0.73309,0.769634,0.806628
65,0.723719,0.76354,0.809095
66,0.712589,0.748158,0.791491
67,0.697518,0.774107,0.784944
68,0.749255,0.784735,0.824956
69,0.702493,0.760703,0.772349
70,0.754515,0.782378,0.817032
71,0.735379,0.75481,0.83122
72,0.735658,0.775729,0.812436
73,0.707365,0.732531,0.769164
74,0.734971,0.781563,0.809789
75,0.729721,0.770113,0.816258
76,0.716184,0.729535,0.783616
77,0.717445,0.749538,0.793787
78,0.697798,0.753326,0.764214
79,0.69921,0.768202,0.801833
80,0.765606,0.780841,0.823516
81,0.711406,0.749558,0.798397
82,0.714203,0.73484,0.77617
83,0.702847,0.749519,0.790865
84,0.72063,0.744174,0.807762
85,0.702195,0.773317,0.793518
86,0.697542,0.715327,0.7569
87,0.709328,0.743599,0.801624
88,0.74787,0.780512,0.819861
89,0.698466,0.750759,0.776741
90,0.724011,0.732686,0.800261
91,0.735055,0.77677,0.820129
92,0.7453,0.781995,0.821008
93,0.727359,0.778704,0.8045
94,0.748159,0.7805,0.805976
95,0.720821,0.754774,0.805197
96,0.737629,0.754564,0.813816
97,0.752687,0.76107,0.816322
98,0.710799,0.760775,0.784269
99,0.719349,0.734523,0.805802
100,0.762934,0.798939,0.818418


==> Figures/mse-compare/scaled_exps.csv <==
DataType,Daub_low,Daub_med,Daub_high,Leg_low,Leg_med,Leg_high,Fou_low,Fou_med,Fou_high
M4,0.0063100734275913775,0.008830274915911783,0.014203849457678993,0.016720664136965605,0.022442384848821988,0.02837740897991276,0.07563800008241628,0.09576980959692878,0.10986887026756173
Speech,0.3514705629403726,0.5079263761519952,0.6749330939155541,0.41753331466166926,0.60086913880889,0.7478430453280371,0.45960981710074045,0.6333029272524449,0.7732641506756195
Blocks,0.01841718423472845,0.028544266663630028,0.04021922452236565,0.019232229326489943,0.029809903585195294,0.04224487079278946,0.0380826706001478,0.052116925761731756,0.06650293178478929
Spikes,0.4805694014881135,0.48925136387163837,0.4958840079147049,0.5112813887522543,0.5231780559593834,0.5341810350600407,0.5309098462029953,0.5384615000642847,0.547465271262845
Bumps,0.35850997694951736,0.36375113682567606,0.3711878932120679,0.3764056030326339,0.38405671842669054,0.3908355106900435,0.3983913959062718,0.4036272624175905,0.4089205468584503
PiecePoly,0.016251346338377076,0.017973633893405283,0.01924416601795931,0.018277969055634415,0.020244106121355205,0.021661066383148898,0.04461761033537935,0.04765177864898204,0.04932506545140718


==> Figures/mse-compare/scaled_m4_subsamp_mse2.csv <==
ind,DaubS,LegS,FouS
1,0.083414,0.182798,0.224625
11,0.031662,0.065598,0.205519
21,0.026186,0.033143,0.160173
31,0.048471,0.076252,0.24522
41,0.013048,0.037488,0.106905
51,0.240995,0.288838,0.300287
61,0.032355,0.059732,0.189986
71,0.252034,0.343368,0.321314
81,0.024124,0.05955,0.197148
91,0.01751,0.056994,0.267631
101,0.01207,0.043064,0.213336
111,0.015227,0.055562,0.213221
121,0.030067,0.040991,0.181514
131,0.015847,0.058462,0.194768
141,0.013313,0.045629,0.13201
151,0.039673,0.04678,0.206761
161,0.00972,0.023224,0.093447
171,0.012168,0.043231,0.206961
181,0.012684,0.036788,0.203737
191,0.0089,0.031877,0.107804
201,0.023071,0.030346,0.115933
211,0.013884,0.025594,0.185385
221,0.017959,0.064299,0.208271
231,0.026979,0.0814,0.272299
241,0.015541,0.056577,0.206378
251,0.007728,0.025313,0.097209
261,0.005038,0.008979,0.085511
271,0.019951,0.035012,0.075015
281,0.016594,0.018029,0.112143
291,0.032003,0.056293,0.146153
301,0.012602,0.039391,0.151169
311,0.035506,0.05002,0.201769
321,0.064678,0.10313,0.195183
331,0.028761,0.09335,0.235346
341,0.014563,0.053419,0.206147
351,0.147457,0.166126,0.285087
361,0.014626,0.030526,0.198044
371,0.024514,0.054791,0.137409
381,0.019575,0.035124,0.133184
391,0.003698,0.006055,0.110884
401,0.008603,0.029685,0.190871
411,0.013953,0.040369,0.157986
421,0.024137,0.045468,0.211085
431,0.039257,0.059315,0.222362
441,0.008785,0.032229,0.101978
451,0.00729,0.020515,0.215205
461,0.008807,0.029061,0.219442
471,0.008519,0.028409,0.208007
481,0.014284,0.048481,0.195369
491,0.016344,0.029779,0.191717
501,0.013023,0.047004,0.201699
511,0.00816,0.025271,0.193965
521,0.008679,0.027883,0.221869
531,0.012413,0.044701,0.209901
541,0.008587,0.026057,0.132306
551,0.012262,0.044215,0.21641
561,0.010746,0.035163,0.193861
571,0.014941,0.054909,0.210499
581,0.006322,0.006865,0.048778
591,0.017991,0.056325,0.117394
601,0.015018,0.028729,0.239716
611,0.029541,0.068494,0.076563
621,0.045106,0.061723,0.151312
631,0.011747,0.035373,0.198299
641,0.134756,0.126045,0.249696
651,0.020987,0.045962,0.187387
661,0.027726,0.057668,0.210253
671,0.033059,0.040223,0.192312
681,0.032478,0.066989,0.251944
691,0.020469,0.050413,0.166266
701,0.006921,0.008552,0.103784
711,0.025794,0.060817,0.179609
721,0.01642,0.041351,0.087233
731,0.021339,0.037577,0.152624
741,0.012673,0.019596,0.137359
751,0.063011,0.066713,0.164746
761,0.017817,0.043797,0.092779
771,0.018074,0.045373,0.206412
781,0.027571,0.052621,0.193227
791,0.015437,0.01879,0.116346
801,0.011526,0.012796,0.121759
811,0.010872,0.038187,0.084208
821,0.078722,0.090001,0.253984
831,0.043348,0.047448,0.151343
841,0.017371,0.059913,0.211063
851,0.008579,0.026274,0.115023
861,0.028151,0.053267,0.119923
871,0.015398,0.037795,0.120375
881,0.016086,0.039262,0.197965
891,0.014846,0.049186,0.219626
901,0.027205,0.0642,0.256209
911,0.012758,0.034757,0.163458
921,0.017532,0.052439,0.246886
931,0.009606,0.02804,0.119989
941,0.051378,0.054908,0.237757
951,0.011863,0.041909,0.192387
961,0.011649,0.039682,0.188039
971,0.024398,0.057527,0.173747
981,0.011458,0.039283,0.195834
991,0.012829,0.025632,0.146744
1001,0.032445,0.048067,0.138922
1011,0.033019,0.038101,0.151052
1021,0.011361,0.037744,0.165429
1031,0.040149,0.083476,0.198254
1041,0.018444,0.044159,0.166718
1051,0.020449,0.047418,0.147649
1061,0.010711,0.031259,0.144058
1071,0.090919,0.098134,0.240611
1081,0.01235,0.040382,0.12913
1091,0.032501,0.055833,0.155882
1101,0.030665,0.032829,0.143884
1111,0.049127,0.073327,0.266089
1121,0.021613,0.052674,0.16923
1131,0.012394,0.043138,0.21032
1141,0.017075,0.053665,0.2382
1151,0.022953,0.065226,0.223768
1161,0.026489,0.046856,0.168908
1171,0.022075,0.062861,0.264546
1181,0.02278,0.064865,0.22145
1191,0.012902,0.029288,0.166822
1201,0.024365,0.043476,0.162743
1211,0.017165,0.055894,0.163901
1221,0.019442,0.058512,0.226754
1231,0.018051,0.056455,0.183795
1241,0.047644,0.057985,0.223878
1251,0.029672,0.031644,0.088925
1261,0.015604,0.052373,0.248744
1271,0.016056,0.018385,0.166574
1281,0.014488,0.049211,0.22484
1291,0.05453,0.069817,0.168113
1301,0.024262,0.068833,0.296298
1311,0.055801,0.06151,0.242257
1321,0.063285,0.090641,0.235611
1331,0.024601,0.081754,0.278403
1341,0.02866,0.05034,0.200143
1351,0.019914,0.062439,0.259834
1361,0.026315,0.068671,0.182251
1371,0.019317,0.058264,0.191633
1381,0.010534,0.029673,0.188608
1391,0.025167,0.045054,0.186658
1401,0.02268,0.06273,0.189599
1411,0.011696,0.027288,0.213608
1421,0.019891,0.037569,0.115584
1431,0.018048,0.019369,0.144248
1441,0.00669,0.005866,0.180699
1451,0.017234,0.047149,0.200598
1461,0.01121,0.038844,0.169812
1471,0.017919,0.041689,0.199328
1481,0.015756,0.020641,0.132707
1491,0.033997,0.036849,0.197178
1501,0.019105,0.052034,0.247828
1511,0.035526,0.055322,0.190079
1521,0.019263,0.066041,0.206653
1531,0.041407,0.048023,0.178413
1541,0.028074,0.033661,0.191914
1551,0.015001,0.052964,0.148563
1561,0.029894,0.067628,0.266008
1571,0.013005,0.019157,0.179459
1581,0.05436,0.063969,0.183902
1591,0.008929,0.011162,0.123217
1601,0.017422,0.051055,0.204448
1611,0.007068,0.019203,0.216435
1621,0.013108,0.047586,0.188213
1631,0.021551,0.037441,0.113507
1641,0.00702,0.018207,0.152945
1651,0.067887,0.070317,0.478992
1661,0.015139,0.022765,0.175888
1671,0.032123,0.054787,0.166042
1681,0.018681,0.046174,0.214169
1691,0.013689,0.015485,0.074598
1701,0.010369,0.017173,0.073715
1711,0.016854,0.033401,0.175898
1721,0.015024,0.020506,0.177782
1731,0.02204,0.071806,0.248004
1741,0.021176,0.069335,0.227295
1751,0.010674,0.026444,0.208624
1761,0.028255,0.06769,0.245352
1771,0.010138,0.029567,0.171914
1781,0.011541,0.026607,0.078261
1791,0.024473,0.045185,0.198053
1801,0.119296,0.127092,0.350173
1811,0.040821,0.060883,0.21275
1821,0.018329,0.040164,0.216057
1831,0.046218,0.06119,0.232597
1841,0.032985,0.036304,0.159718
1851,0.013945,0.041103,0.181492
1861,0.00534,0.011771,0.042629
1871,0.014833,0.031163,0.191201
1881,0.01994,0.040389,0.210063
1891,0.017033,0.046637,0.237071
1901,0.01263,0.014701,0.115531
1911,0.01013,0.034364,0.093854
1921,0.005743,0.006754,0.10539
1931,0.015514,0.049138,0.217103
1941,0.011279,0.036543,0.223792
1951,0.016088,0.053538,0.205792
1961,0.024108,0.042207,0.192664
1971,0.01583,0.050221,0.173945
1981,0.039312,0.052752,0.200112
1991,0.021433,0.073689,0.201929
2001,0.054816,0.09569,0.243316
2011,0.035515,0.057703,0.177605
2021,0.034898,0.068989,0.240787
2031,0.02547,0.046891,0.147481
2041,0.024499,0.060463,0.187239
2051,0.039548,0.046326,0.166145
2061,0.02224,0.043919,0.19467
2071,0.01394,0.041069,0.187976
2081,0.017992,0.038882,0.204934
2091,0.109299,0.122517,0.355768
2101,0.07676,0.085533,0.200762
2111,0.021811,0.023566,0.108898
2121,0.037614,0.052591,0.187427
2131,0.035113,0.054618,0.182075
2141,0.030249,0.049257,0.204125
2151,0.008697,0.025365,0.161543
2161,0.021338,0.064381,0.271658
2171,0.01887,0.058504,0.210796
2181,0.015257,0.048852,0.228922
2191,0.013071,0.040482,0.165856
2201,0.05047,0.066419,0.251959
2211,0.005392,0.017308,0.129626
2221,0.028176,0.065726,0.262027
2231,0.019059,0.044579,0.198519
2241,0.015376,0.055209,0.236311
2251,0.035051,0.049539,0.159735
2261,0.014348,0.043087,0.192252
2271,0.010099,0.034826,0.200049
2281,0.016074,0.050688,0.199018
2291,0.010004,0.032158,0.197456
2301,0.017926,0.05236,0.228425
2311,0.008143,0.010382,0.055935
2321,0.015018,0.043974,0.185624
2331,0.023931,0.063782,0.190128
2341,0.016514,0.053794,0.198495
2351,0.02282,0.065286,0.140851
2361,0.014297,0.021259,0.109104
2371,0.007832,0.025609,0.096205
2381,0.015811,0.038562,0.191539
2391,0.016847,0.05557,0.255794
2401,0.008516,0.011379,0.038705
2411,0.016792,0.039467,0.183385
2421,0.007267,0.008276,0.053803
2431,0.013937,0.040199,0.187368
2441,0.019875,0.024773,0.138998
2451,0.070699,0.075535,0.217722
2461,0.019318,0.065351,0.240817
2471,0.015611,0.055462,0.223839
2481,0.031728,0.051202,0.224182
2491,0.021736,0.061447,0.2
2501,0.016435,0.039513,0.183368
2511,0.005571,0.010553,0.041437
2521,0.346825,0.374198,0.417321
2531,0.038373,0.061776,0.23904
2541,0.01797,0.056361,0.232579
2551,0.008439,0.024779,0.160969
2561,0.018029,0.051109,0.184176
2571,0.008924,0.010943,0.248165
2581,0.018741,0.048991,0.224537
2591,0.010444,0.037063,0.194612
2601,0.009944,0.034108,0.175043
2611,0.009502,0.030907,0.153887
2621,0.064013,0.087363,0.255034
2631,0.081839,0.087388,0.326721
2641,0.085326,0.096681,0.336311
2651,0.020136,0.034125,0.20738
2661,0.078745,0.08646,0.322505
2671,0.009519,0.027817,0.180906
2681,0.010662,0.035951,0.155543
2691,0.009439,0.033483,0.174617
2701,0.005867,0.008309,0.066002
2711,0.027484,0.057356,0.245168
2721,0.011913,0.041925,0.251577
2731,0.035397,0.042754,0.180918
2741,0.006087,0.003483,0.195004
2751,0.004065,0.010631,0.096292
2761,0.007311,0.021598,0.210992
2771,0.011193,0.03933,0.190473
2781,0.011419,0.041131,0.070718
2791,0.007875,0.024226,0.141779
2801,0.017289,0.026384,0.181832
2811,0.015789,0.036404,0.206707
2821,0.047473,0.060285,0.170947
2831,0.019582,0.031848,0.085114
2841,0.018653,0.0606,0.189784
2851,0.013787,0.038638,0.087719
2861,0.093772,0.107592,0.399076
2871,0.006545,0.018391,0.150603
2881,0.03752,0.051241,0.131821
2891,0.039145,0.051234,0.162045
2901,0.011229,0.0374,0.177812
2911,0.006318,0.006142,0.185772
2921,0.028988,0.031577,0.153913
2931,0.014322,0.04937,0.118725
2941,0.013682,0.046964,0.221823
2951,0.012156,0.04144,0.174651
2961,0.055744,0.084698,0.194574
2971,0.01721,0.056844,0.226483
2981,0.010236,0.036301,0.155221
2991,0.007565,0.022289,0.186758


==> Figures/mse-compare/scaled_mse_percents.csv <==
m4,m4,m4,,speech,speech,speech,,blocks,blocks,blocks,,bumps ,bumps,bumps,,spikes,spikes,spikes,,ppoly,ppoly,ppoly,
99.53%,0.00%,0.47%,,95.75%,4.25%,0.00%,,100.00%,0.00%,0.00%,,100.00%,0.00%,0.00%,,99.00%,1.00%,0.00%,,100.00%,0.00%,0.00%,
2986,0,14,,383,17,0,,100,0,0,,100,0,0,,99,1,0,,100,0,0,
daub,legs,fous,lowest,daub,legs,fous,lowest,daub,legs,fous,lowest,daub,legs,fous,lowest,daub,legs,fous,lowest,daub,legs,fous,lowest
0.083414,0.224625,0.182798,1,0.774007,0.833657,0.916332,1,0.073741,0.078672,0.148499,1,0.737883,0.759648,0.806873,1,0.971607,1.084493,1.099647,1,0.039921,0.044577,0.094385,1
0.164701,0.329428,0.364847,1,0.302136,0.314967,0.355803,1,0.050633,0.054275,0.117308,1,0.727646,0.740776,0.796787,1,1.024515,1.115248,1.101311,1,0.033259,0.037334,0.094683,1
0.012753,0.20974,0.03886,1,0.331244,0.34246,0.392029,1,0.098241,0.1051,0.114775,1,0.74377,0.801817,0.849022,1,0.914414,0.959225,1.022067,1,0.03676,0.041464,0.099086,1
0.01786,0.262077,0.062366,1,1.672448,1.698062,1.832651,1,0.092217,0.095758,0.125677,1,0.768716,0.823456,0.840078,1,1.012447,1.059715,1.08729,1,0.032326,0.036511,0.096128,1
0.01679,0.129926,0.044575,1,1.199778,1.265788,1.3213,1,0.029001,0.029723,0.062648,1,0.729704,0.755686,0.784033,1,0.98632,1.018328,1.066765,1,0.037459,0.042344,0.100216,1
0.034431,0.150658,0.055832,1,1.231734,1.456962,1.487229,1,0.089369,0.093469,0.117209,1,0.74237,0.79065,0.82754,1,0.971543,1.057531,1.060322,1,0.03562,0.040205,0.098693,1
0.012173,0.145759,0.044335,1,1.481547,1.49838,1.626762,1,0.056941,0.05977,0.070148,1,0.742684,0.792047,0.828877,1,1.005489,1.036398,1.077958,1,0.030253,0.03409,0.094104,1
0.013135,0.177014,0.048193,1,1.560709,1.608917,1.726678,1,0.049306,0.052229,0.094847,1,0.717662,0.750514,0.796556,1,0.956478,0.98422,1.049277,1,0.026821,0.029826,0.073572,1
0.151061,0.243151,0.153609,1,1.288555,1.363477,1.495526,1,0.072979,0.07599,0.086527,1,0.736273,0.805205,0.83553,1,1.00686,1.041079,1.076737,1,0.037005,0.04176,0.099596,1
0.018562,0.219751,0.063566,1,1.001899,1.090928,1.247833,1,0.028651,0.029457,0.110638,1,0.729911,0.753738,0.806092,1,0.959108,1.042769,1.061859,1,0.031428,0.035429,0.094799,1
0.031662,0.205519,0.065598,1,1.059215,1.1748,1.317285,1,0.057829,0.059433,0.072957,1,0.727847,0.759258,0.81249,1,0.988112,1.071048,1.068025,1,0.037231,0.041444,0.081411,1
0.157295,0.329288,0.197201,1,1.059215,1.1748,1.317285,1,0.030605,0.032039,0.071946,1,0.717184,0.769358,0.810424,1,0.958195,1.05059,1.052306,1,0.037326,0.042134,0.099747,1
0.080905,0.307014,0.131002,1,1.274751,1.32431,1.451347,1,0.03706,0.038887,0.047592,1,0.684082,0.730507,0.762146,1,0.989823,1.084914,1.107314,1,0.031762,0.03576,0.094791,1
0.038325,0.195243,0.060952,1,0.999475,1.072295,1.240167,1,0.030012,0.030677,0.110968,1,0.739715,0.780889,0.814386,1,0.950993,1.020346,1.033647,1,0.033082,0.037365,0.096855,1
0.016985,0.183203,0.052739,1,1.527301,1.530816,1.67904,1,0.055497,0.059326,0.123579,1,0.725724,0.763725,0.811305,1,0.953875,1.033561,1.062522,1,0.033644,0.037964,0.096935,1
0.034589,0.205975,0.071328,1,1.559241,1.556409,1.661342,2,0.066106,0.069585,0.093114,1,0.714164,0.775208,0.79348,1,0.973913,1.034667,1.097208,1,0.034804,0.039272,0.097897,1
0.059398,0.227898,0.112228,1,1.566543,1.625739,1.681267,1,0.102063,0.105708,0.130638,1,0.721463,0.784512,0.805102,1,0.937368,1.022797,1.070098,1,0.052773,0.058798,0.095175,1
0.021163,0.20181,0.056115,1,0.865675,1.007751,1.028034,1,0.025523,0.026762,0.080075,1,0.713862,0.753034,0.798849,1,0.989669,1.093371,1.091273,1,0.033526,0.037844,0.096901,1
0.029415,0.190414,0.038025,1,1.116578,1.127384,1.27294,1,0.053308,0.056201,0.074071,1,0.752079,0.797714,0.815287,1,0.937788,0.997099,1.050614,1,0.036836,0.041608,0.099646,1
0.023393,0.159565,0.029897,1,1.641853,1.759946,1.786952,1,0.058644,0.061033,0.109033,1,0.720382,0.758546,0.800897,1,0.959052,0.981968,1.075853,1,0.039762,0.044852,0.101237,1
0.026186,0.160173,0.033143,1,1.614781,1.740421,1.712596,1,0.028487,0.029652,0.075837,1,0.762977,0.788435,0.845935,1,0.986912,1.009246,1.057192,1,0.063576,0.071424,0.076353,1
0.023109,0.160562,0.031372,1,1.595511,1.665916,1.816255,1,0.026456,0.027621,0.070643,1,0.725645,0.752143,0.784873,1,0.961694,1.059378,1.075034,1,0.036322,0.041057,0.099438,1
0.026023,0.200881,0.037173,1,1.693224,1.699003,1.884115,1,0.0722,0.076548,0.083368,1,0.757544,0.806233,0.836673,1,0.966229,1.063794,1.066347,1,0.027339,0.030783,0.091799,1
0.012231,0.193555,0.029006,1,0.485561,0.558105,0.673101,1,0.036158,0.036422,0.071185,1,0.718199,0.766991,0.800779,1,0.9809,1.0918,1.085861,1,0.037496,0.042325,0.099898,1
0.010774,0.194372,0.029485,1,0.852455,1.230994,1.137505,1,0.04049,0.042288,0.114658,1,0.692561,0.753069,0.783735,1,0.978269,1.041251,1.078958,1,0.028086,0.031421,0.088187,1
0.00806,0.193363,0.025351,1,0.435488,0.533267,0.611729,1,0.04766,0.049336,0.138097,1,0.744094,0.765998,0.816975,1,0.959114,1.015103,1.067822,1,0.035707,0.040309,0.098781,1
0.006826,0.152492,0.022504,1,0.844307,1.076575,1.119062,1,0.07951,0.0841,0.097462,1,0.698363,0.745621,0.789305,1,1.015758,1.06765,1.117279,1,0.032562,0.03669,0.095739,1
0.025226,0.206418,0.04718,1,0.940101,1.338467,1.230168,1,0.049393,0.051217,0.076849,1,0.726957,0.78777,0.801838,1,0.996376,1.0448,1.092401,1,0.033886,0.038295,0.097527,1
0.015012,0.169549,0.026373,1,0.610752,0.786839,0.773562,1,0.114997,0.119476,0.147019,1,0.720371,0.77385,0.809333,1,0.961929,0.994575,1.052882,1,0.035965,0.040594,0.098765,1
0.038727,0.231898,0.067309,1,1.542389,1.58515,1.757435,1,0.080403,0.084163,0.098808,1,0.721527,0.744511,0.799576,1,0.995557,1.009761,1.07737,1,0.024329,0.027118,0.083854,1
0.048471,0.24522,0.076252,1,1.581625,1.651929,1.825868,1,0.057917,0.059434,0.10674,1,0.749535,0.797982,0.838385,1,0.971523,1.024369,1.072829,1,0.039949,0.044872,0.099528,1
0.034579,0.223587,0.067018,1,1.529066,1.573778,1.752356,1,0.020614,0.021039,0.084009,1,0.742394,0.791061,0.813933,1,0.980425,1.00472,1.068076,1,0.036774,0.041096,0.068646,1
0.017363,0.204488,0.035944,1,1.301691,1.403269,1.562483,1,0.032265,0.033096,0.09474,1,0.738931,0.770475,0.828392,1,0.980795,1.067295,1.092194,1,0.062945,0.070348,0.085698,1
0.037797,0.250121,0.066548,1,1.449155,1.519119,1.695017,1,0.038175,0.039767,0.108008,1,0.716527,0.784078,0.807641,1,0.968585,1.028047,1.06058,1,0.023788,0.026741,0.087748,1
0.022918,0.169092,0.043143,1,1.356923,1.64026,1.584436,1,0.096634,0.101201,0.121668,1,0.724924,0.766112,0.80472,1,0.944309,1.02627,1.048503,1,0.037823,0.042718,0.100289,1
0.03225,0.209714,0.053468,1,1.240463,1.390181,1.468758,1,0.019826,0.020839,0.060172,1,0.723416,0.779169,0.799933,1,0.953274,1.033513,1.069169,1,0.037958,0.042879,0.10046,1
0.051861,0.23262,0.096702,1,1.458205,1.638334,1.663199,1,0.056085,0.060724,0.130354,1,0.739803,0.776326,0.817649,1,0.997797,1.110185,1.096105,1,0.037672,0.042595,0.100304,1
0.025822,0.253049,0.048165,1,1.274163,1.494937,1.497506,1,0.120858,0.129503,0.140198,1,0.749673,0.816611,0.819667,1,0.994908,1.033646,1.081753,1,0.052954,0.05913,0.080569,1
0.017218,0.191494,0.035346,1,1.335953,1.515396,1.565705,1,0.022768,0.02348,0.07127,1,0.738223,0.770623,0.826687,1,0.990539,1.034058,1.101354,1,0.044775,0.049867,0.085057,1
0.033621,0.216096,0.053132,1,1.302915,1.590719,1.53274,1,0.107064,0.110368,0.121958,1,0.726111,0.757323,0.796341,1,1.00872,1.023657,1.110666,1,0.0371,0.04143,0.092879,1
0.013048,0.106905,0.037488,1,0.328553,0.342862,0.554371,1,0.036036,0.037166,0.076275,1,0.720806,0.746749,0.784156,1,0.948671,0.994034,1.04519,1,0.022488,0.025038,0.067632,1
0.00941,0.064385,0.032032,1,1.370805,1.494493,1.543738,1,0.087599,0.093183,0.141252,1,0.73523,0.768024,0.824732,1,0.96344,1.095287,1.064639,1,0.034572,0.038897,0.096676,1
0.009774,0.060551,0.020929,1,1.248273,1.37334,1.426998,1,0.058665,0.062983,0.070617,1,0.716209,0.758676,0.808532,1,0.988381,1.063007,1.094539,1,0.02721,0.030651,0.091723,1
0.027955,0.158164,0.049552,1,1.365444,1.541427,1.560865,1,0.080545,0.085471,0.16293,1,0.755006,0.793171,0.818613,1,0.993511,1.12895,1.119,1,0.039566,0.044559,0.100639,1
0.127892,0.151461,0.152642,1,1.268182,1.473233,1.488063,1,0.067053,0.071141,0.085551,1,0.728574,0.740459,0.807636,1,0.972506,1.034347,1.080124,1,0.037166,0.041628,0.095825,1
0.188042,0.224832,0.223861,1,1.639241,1.737126,1.799128,1,0.035452,0.037197,0.089812,1,0.756508,0.791221,0.84343,1,0.999086,1.058358,1.093912,1,0.033694,0.037855,0.095368,1
0.20526,0.257301,0.240534,1,1.859978,1.91411,1.954034,1,0.051107,0.053664,0.066852,1,0.72701,0.764583,0.802167,1,0.98649,1.090902,1.115146,1,0.033678,0.037891,0.0957,1
0.257403,0.331822,0.31627,1,1.536018,1.665674,1.690182,1,0.049604,0.051969,0.057603,1,0.727092,0.771227,0.81201,1,0.980956,1.022684,1.082995,1,0.031276,0.034802,0.083241,1
0.196848,0.245585,0.224313,1,1.36028,1.489914,1.560636,1,0.111337,0.11717,0.16119,1,0.674714,0.742088,0.770856,1,0.957822,1.02962,1.062205,1,0.03117,0.035188,0.095239,1
0.227384,0.298062,0.255167,1,1.356226,1.439099,1.511522,1,0.06862,0.07177,0.090086,1,0.723491,0.749238,0.802717,1,0.950639,1.011652,1.038124,1,0.035007,0.039565,0.098328,1
0.240995,0.300287,0.288838,1,1.272109,1.354995,1.467439,1,0.020622,0.020826,0.114091,1,0.732522,0.788857,0.815517,1,0.985727,1.081381,1.087597,1,0.038117,0.042993,0.100219,1
0.025264,0.215112,0.058639,1,0.833427,0.89527,0.993466,1,0.078491,0.082656,0.188973,1,0.771343,0.804545,0.858365,1,0.956544,1.016733,1.118963,1,0.039732,0.044795,0.101194,1
0.02887,0.053698,0.041332,1,0.871984,0.951033,1.179672,1,0.016564,0.017064,0.070232,1,0.755996,0.773548,0.838416,1,0.988293,1.075825,1.063861,1,0.037241,0.041835,0.097507,1
0.127445,0.152114,0.152112,1,1.473532,1.279887,1.622631,2,0.032353,0.033609,0.090113,1,0.703266,0.740998,0.801058,1,1.013816,1.053922,1.106408,1,0.057934,0.064546,0.095956,1
0.056022,0.209013,0.060565,1,0.438786,0.423028,0.471437,2,0.025522,0.026375,0.091979,1,0.756472,0.811834,0.845099,1,0.963222,1.047418,1.07026,1,0.033299,0.037554,0.096695,1
0.024483,0.138311,0.029096,1,0.236639,0.252983,0.274359,1,0.038804,0.040143,0.050933,1,0.750651,0.779971,0.796771,1,0.994563,1.072784,1.077199,1,0.026863,0.030127,0.089805,1
0.404711,0.489716,0.517671,1,0.477353,0.467858,0.619156,2,0.075153,0.079356,0.091583,1,0.730438,0.749793,0.794952,1,0.973613,1.065053,1.08938,1,0.040942,0.045586,0.084156,1
0.014567,0.144739,0.027459,1,0.987073,1.150768,1.167201,1,0.089058,0.093082,0.149991,1,0.737747,0.776591,0.812993,1,1.002406,1.067398,1.118553,1,0.033655,0.037467,0.085195,1
0.016663,0.170834,0.029004,1,0.145336,0.187443,0.351835,1,0.070284,0.072837,0.127081,1,0.742146,0.788957,0.814559,1,0.995898,1.024201,1.0729,1,0.039058,0.044039,0.100734,1
0.441791,0.535896,0.591928,1,0.234438,0.325625,0.43963,1,0.056809,0.05849,0.113283,1,0.712275,0.777655,0.80036,1,1.009083,1.11007,1.123677,1,0.038969,0.043996,0.101076,1
0.032355,0.189986,0.059732,1,0.436019,0.682059,0.683739,1,0.029757,0.030924,0.142265,1,0.738556,0.760018,0.808783,1,1.016798,0.988703,1.109758,2,0.036074,0.040684,0.098636,1
0.036123,0.203018,0.050877,1,0.302885,0.463928,0.51803,1,0.169854,0.177364,0.19547,1,0.745081,0.785323,0.829933,1,0.98248,1.048632,1.086216,1,0.036669,0.04136,0.099061,1
0.043967,0.214369,0.051142,1,0.212674,0.275479,0.470583,1,0.046145,0.048929,0.053786,1,0.726229,0.763487,0.80578,1,0.979513,1.041874,1.063126,1,0.025881,0.028776,0.074237,1
0.025947,0.152052,0.036571,1,0.729246,0.839211,1.028516,1,0.067761,0.070888,0.133098,1,0.73309,0.769634,0.806628,1,0.925733,1.007384,1.034405,1,0.035642,0.039988,0.095535,1
0.022318,0.184449,0.050929,1,0.835842,0.940629,1.140628,1,0.165916,0.174152,0.234221,1,0.723719,0.76354,0.809095,1,1.001591,1.080225,1.098445,1,0.03159,0.035466,0.093605,1
0.024307,0.172182,0.052514,1,1.39806,1.520237,1.627457,1,0.114634,0.119566,0.159318,1,0.712589,0.748158,0.791491,1,0.969344,1.028599,1.060248,1,0.036648,0.041331,0.098877,1
0.019178,0.135613,0.034656,1,1.282573,1.358748,1.477316,1,0.12328,0.127666,0.188404,1,0.697518,0.774107,0.784944,1,1.005635,1.130765,1.118058,1,0.028752,0.032472,0.092909,1
0.023907,0.166589,0.04683,1,0.969764,1.242971,1.22302,1,0.032028,0.033947,0.042967,1,0.749255,0.784735,0.824956,1,0.974711,1.052945,1.077109,1,0.035556,0.039709,0.091796,1
0.024448,0.179454,0.051984,1,0.653004,1.014436,0.946575,1,0.037683,0.039142,0.114656,1,0.702493,0.760703,0.772349,1,0.981488,0.987229,1.07995,1,0.045136,0.050319,0.080297,1
0.565938,0.647101,0.676892,1,1.146306,1.233957,1.365167,1,0.057236,0.059736,0.091858,1,0.754515,0.782378,0.817032,1,0.959474,1.06018,1.061701,1,0.036153,0.040744,0.098404,1
0.252034,0.321314,0.343368,1,0.937303,1.070255,1.130971,1,0.104455,0.108382,0.132975,1,0.735379,0.75481,0.83122,1,0.96774,0.979435,1.055433,1,0.076709,0.085872,0.093172,1
0.026466,0.217389,0.064798,1,0.805659,0.971228,1.002907,1,0.045157,0.046921,0.085232,1,0.735658,0.775729,0.812436,1,0.997264,1.084802,1.100916,1,0.038691,0.043669,0.100757,1
0.033608,0.2276,0.079662,1,0.588691,0.735567,0.776623,1,0.034385,0.036053,0.095829,1,0.707365,0.732531,0.769164,1,0.970254,1.059991,1.074634,1,0.035714,0.040271,0.098309,1
0.026804,0.155312,0.029906,1,0.491901,0.696674,0.699261,1,0.061444,0.066143,0.116886,1,0.734971,0.781563,0.809789,1,0.978737,1.053934,1.056776,1,0.039417,0.044368,0.100267,1
0.026742,0.136722,0.030157,1,0.982503,1.163542,1.208286,1,0.089243,0.095361,0.110144,1,0.729721,0.770113,0.816258,1,0.988658,1.058731,1.096312,1,0.040848,0.045484,0.083402,1
0.559518,0.663838,0.754709,1,1.438423,1.457558,1.594735,1,0.113257,0.11806,0.14483,1,0.716184,0.729535,0.783616,1,0.983033,1.029726,1.089263,1,0.036066,0.040629,0.098345,1
0.471237,0.580355,0.617078,1,1.489234,1.65469,1.703883,1,0.066637,0.070364,0.099611,1,0.717445,0.749538,0.793787,1,0.974121,1.034827,1.053381,1,0.019956,0.022136,0.076652,1
0.016481,0.157757,0.036884,1,1.531223,1.665491,1.746099,1,0.031829,0.033177,0.105442,1,0.697798,0.753326,0.764214,1,0.983792,1.051721,1.077883,1,0.028242,0.031744,0.091289,1
0.021338,0.181729,0.044194,1,1.525415,1.655056,1.728673,1,0.113858,0.12171,0.149723,1,0.69921,0.768202,0.801833,1,0.962605,1.045394,1.091311,1,0.028494,0.031882,0.089513,1
0.587509,0.651903,0.709181,1,1.498532,1.694568,1.725494,1,0.073492,0.07666,0.150131,1,0.765606,0.780841,0.823516,1,0.918103,1.004626,1.003601,1,0.032715,0.036571,0.091429,1
0.024124,0.197148,0.05955,1,1.523396,1.693341,1.718327,1,0.041818,0.044608,0.048758,1,0.711406,0.749558,0.798397,1,0.963768,1.005708,1.08929,1,0.033534,0.037764,0.096185,1
0.025693,0.15835,0.046371,1,1.403174,1.445481,1.491528,1,0.058492,0.062108,0.158685,1,0.714203,0.73484,0.77617,1,0.971286,1.079645,1.076252,1,0.03498,0.039203,0.094576,1
0.025045,0.199332,0.077284,1,0.604717,0.603639,0.882146,2,0.034732,0.035981,0.048645,1,0.702847,0.749519,0.790865,1,0.939475,1.047318,1.05648,1,0.039414,0.043921,0.090173,1
0.035572,0.208258,0.080499,1,1.311516,1.681327,1.636434,1,0.055956,0.059504,0.102554,1,0.72063,0.744174,0.807762,1,0.981541,1.059896,1.083612,1,0.035344,0.039878,0.098191,1
0.023992,0.166343,0.049101,1,1.215399,1.752679,1.554899,1,0.110067,0.115032,0.18244,1,0.702195,0.773317,0.793518,1,0.940714,0.990043,1.057356,1,0.02703,0.030583,0.052396,1
0.029696,0.220272,0.039014,1,1.120485,1.567964,1.455508,1,0.078285,0.080727,0.103025,1,0.697542,0.715327,0.7569,1,0.991367,1.070498,1.099638,1,0.03229,0.036324,0.094464,1
0.028365,0.236298,0.069882,1,1.082312,1.634648,1.441374,1,0.047683,0.05126,0.059191,1,0.709328,0.743599,0.801624,1,0.951615,1.047367,1.05524,1,0.057486,0.064237,0.080877,1
0.028309,0.23976,0.069305,1,0.946047,1.135171,1.154319,1,0.028965,0.030005,0.095713,1,0.74787,0.780512,0.819861,1,1.006408,1.079471,1.122527,1,0.028189,0.03153,0.088403,1
0.02665,0.161199,0.03378,1,1.140014,1.342239,1.355444,1,0.128026,0.134577,0.171747,1,0.698466,0.750759,0.776741,1,0.99297,1.095196,1.116628,1,0.021373,0.024002,0.085742,1
0.018814,0.244441,0.045459,1,1.4349,1.553726,1.660557,1,0.045937,0.050014,0.057053,1,0.724011,0.732686,0.800261,1,0.939266,0.976485,1.049197,1,0.0609,0.068172,0.080284,1
0.01751,0.267631,0.056994,1,1.320696,1.505384,1.53232,1,0.05111,0.054105,0.112337,1,0.735055,0.77677,0.820129,1,0.966294,1.032654,1.072864,1,0.054382,0.060822,0.076248,1
0.009455,0.206787,0.032514,1,1.538414,1.729879,1.794729,1,0.06363,0.066143,0.074633,1,0.7453,0.781995,0.821008,1,0.983017,1.054341,1.098258,1,0.046295,0.051569,0.090777,1
0.028438,0.175421,0.034748,1,1.061855,1.294064,1.305759,1,0.10181,0.104225,0.174674,1,0.727359,0.778704,0.8045,1,0.970658,1.0222,1.077602,1,0.033022,0.037115,0.09506,1
0.013268,0.203336,0.048347,1,0.657689,0.924157,0.962384,1,0.105455,0.109778,0.122837,1,0.748159,0.7805,0.805976,1,0.982552,1.085833,1.061863,1,0.03593,0.040516,0.098523,1
0.01324,0.119433,0.038288,1,0.72966,1.17511,1.056316,1,0.039892,0.041705,0.069473,1,0.720821,0.754774,0.805197,1,0.973436,1.111708,1.073117,1,0.038421,0.043206,0.098961,1
0.011585,0.134511,0.042419,1,0.623953,0.82357,0.885547,1,0.051527,0.053305,0.134997,1,0.737629,0.754564,0.813816,1,0.958206,1.064652,1.058249,1,0.037247,0.041567,0.091934,1
0.010916,0.135776,0.032314,1,0.63776,0.862862,0.888835,1,0.06539,0.069192,0.139636,1,0.752687,0.76107,0.816322,1,0.94503,0.986485,1.06531,1,0.034128,0.038519,0.097426,1
0.009609,0.150965,0.034926,1,0.535468,0.760971,0.765885,1,0.019619,0.020579,0.079722,1,0.710799,0.760775,0.784269,1,0.963855,0.965672,1.050036,1,0.03601,0.04046,0.096644,1
0.01054,0.181327,0.033826,1,0.754162,1.18717,1.056014,1,0.09418,0.098413,0.145573,1,0.719349,0.734523,0.805802,1,0.994381,1.107939,1.109985,1,0.049602,0.055338,0.080633,1
0.008893,0.137049,0.031925,1,0.443349,0.492176,0.533031,1,0.060291,0.062476,0.069346,1,0.762934,0.798939,0.818418,1,1.037544,1.100246,1.123235,1,0.031855,0.035815,0.093883,1
0.01207,0.213336,0.043064,1,0.477968,0.585801,0.582019,1,,,,,,,,,,,,,,,,
0.011148,0.210787,0.032557,1,0.477105,0.556631,0.587146,1,,,,,,,,,,,,,,,,
0.012029,0.123803,0.041494,1,0.411388,0.456123,0.493069,1,,,,,,,,,,,,,,,,
0.01343,0.191423,0.049272,1,0.405131,0.46657,0.499427,1,,,,,,,,,,,,,,,,
0.012717,0.225816,0.043979,1,1.359847,1.425633,1.515964,1,,,,,,,,,,,,,,,,
0.016572,0.262216,0.060762,1,1.093772,1.527559,1.40317,1,,,,,,,,,,,,,,,,
0.00995,0.215577,0.034368,1,1.091119,1.444173,1.398632,1,,,,,,,,,,,,,,,,
0.012765,0.25912,0.044715,1,1.102053,1.484139,1.424738,1,,,,,,,,,,,,,,,,
0.008094,0.110175,0.025354,1,1.029682,1.344216,1.312316,1,,,,,,,,,,,,,,,,
0.009581,0.213052,0.032982,1,1.472685,1.529738,1.666163,1,,,,,,,,,,,,,,,,
0.015227,0.213221,0.055562,1,0.573663,0.683515,0.848633,1,,,,,,,,,,,,,,,,
0.01239,0.232758,0.044394,1,0.722739,0.833461,0.974443,1,,,,,,,,,,,,,,,,
0.010286,0.227417,0.035299,1,0.507889,0.665603,0.80945,1,,,,,,,,,,,,,,,,
0.024048,0.200149,0.028312,1,0.917417,1.086715,1.126243,1,,,,,,,,,,,,,,,,
0.030423,0.238532,0.08396,1,1.276466,1.401113,1.528344,1,,,,,,,,,,,,,,,,
0.014968,0.242062,0.049955,1,1.02925,1.381494,1.326467,1,,,,,,,,,,,,,,,,
0.012606,0.194576,0.030491,1,1.160436,1.242874,1.334372,1,,,,,,,,,,,,,,,,
0.016547,0.18306,0.030821,1,0.115533,0.123078,0.173312,1,,,,,,,,,,,,,,,,
0.028011,0.181578,0.039126,1,0.108654,0.116682,0.165323,1,,,,,,,,,,,,,,,,
0.025038,0.185272,0.031644,1,1.147337,1.284412,1.373935,1,,,,,,,,,,,,,,,,
0.030067,0.181514,0.040991,1,1.214213,1.29985,1.413335,1,,,,,,,,,,,,,,,,
0.041331,0.216587,0.049001,1,1.254015,1.348338,1.402189,1,,,,,,,,,,,,,,,,
0.400496,0.530067,0.431224,1,0.926102,1.036615,1.086149,1,,,,,,,,,,,,,,,,
0.088272,0.367537,0.101245,1,1.020978,1.112847,1.217724,1,,,,,,,,,,,,,,,,
0.178635,0.263021,0.184424,1,1.525484,1.54671,1.586192,1,,,,,,,,,,,,,,,,
0.024779,0.153161,0.031248,1,1.171646,1.206835,1.261743,1,,,,,,,,,,,,,,,,
0.014216,0.193668,0.024612,1,0.851375,0.994695,1.111316,1,,,,,,,,,,,,,,,,
0.024979,0.414252,0.025552,1,1.137607,1.286773,1.400757,1,,,,,,,,,,,,,,,,
0.024399,0.377311,0.025175,1,0.955006,1.141649,1.253628,1,,,,,,,,,,,,,,,,
0.011505,0.166899,0.031899,1,0.851375,0.994695,1.111316,1,,,,,,,,,,,,,,,,
0.015847,0.194768,0.058462,1,0.979879,1.38775,1.302112,1,,,,,,,,,,,,,,,,
0.014593,0.101599,0.053237,1,1.137607,1.286773,1.400757,1,,,,,,,,,,,,,,,,
0.013137,0.047082,0.046531,1,0.979879,1.38775,1.302112,1,,,,,,,,,,,,,,,,
0.011283,0.029686,0.03923,1,1.03181,1.121779,1.274142,1,,,,,,,,,,,,,,,,
0.014703,0.215545,0.050903,1,0.804629,1.085893,1.068621,1,,,,,,,,,,,,,,,,
0.008914,0.139037,0.030992,1,0.528252,0.593923,0.694509,1,,,,,,,,,,,,,,,,
0.010913,0.174892,0.039161,1,0.613104,0.744837,0.837135,1,,,,,,,,,,,,,,,,
0.014026,0.213846,0.048619,1,0.749121,0.924533,0.952326,1,,,,,,,,,,,,,,,,
0.014436,0.20912,0.049157,1,1.752512,1.789472,1.995927,1,,,,,,,,,,,,,,,,
0.011983,0.198243,0.036527,1,1.569341,1.50922,1.747294,2,,,,,,,,,,,,,,,,
0.013313,0.13201,0.045629,1,0.701763,0.955243,0.905193,1,,,,,,,,,,,,,,,,
0.01246,0.1312,0.025876,1,0.82679,1.267717,1.129391,1,,,,,,,,,,,,,,,,
0.013551,0.133209,0.045891,1,1.070049,1.561989,1.390489,1,,,,,,,,,,,,,,,,
0.015006,0.264131,0.051377,1,0.813967,1.140092,1.093244,1,,,,,,,,,,,,,,,,
0.015831,0.195457,0.030362,1,0.963645,1.236657,1.214203,1,,,,,,,,,,,,,,,,
0.015842,0.221667,0.052049,1,0.680147,0.840488,0.875035,1,,,,,,,,,,,,,,,,
0.015242,0.206673,0.054089,1,1.134719,1.35186,1.367295,1,,,,,,,,,,,,,,,,
0.01166,0.183174,0.031117,1,0.89408,1.178474,1.260723,1,,,,,,,,,,,,,,,,
0.076541,0.209937,0.077283,1,0.766232,0.7348,1.121353,2,,,,,,,,,,,,,,,,
0.040643,0.178068,0.049037,1,0.527368,0.666267,0.749483,1,,,,,,,,,,,,,,,,
0.039673,0.206761,0.04678,1,0.5639,0.668694,0.736657,1,,,,,,,,,,,,,,,,
0.038,0.161811,0.050572,1,0.666843,0.797269,0.847576,1,,,,,,,,,,,,,,,,
0.016933,0.198359,0.060979,1,0.816382,0.897575,0.923929,1,,,,,,,,,,,,,,,,
0.016955,0.198884,0.061052,1,0.796416,0.837232,0.93355,1,,,,,,,,,,,,,,,,
0.011052,0.18988,0.03935,1,1.673616,1.777798,1.805018,1,,,,,,,,,,,,,,,,
0.026816,0.227185,0.050002,1,1.372093,1.581603,1.557192,1,,,,,,,,,,,,,,,,
0.017714,0.189804,0.046909,1,1.233668,1.374993,1.46038,1,,,,,,,,,,,,,,,,
0.053785,0.166905,0.060945,1,1.230683,1.434672,1.457148,1,,,,,,,,,,,,,,,,
0.013546,0.179088,0.030904,1,1.230683,1.434672,1.457148,1,,,,,,,,,,,,,,,,
0.013854,0.169962,0.044021,1,0.989542,1.128565,1.19872,1,,,,,,,,,,,,,,,,
0.00972,0.093447,0.023224,1,1.347953,1.58812,1.573166,1,,,,,,,,,,,,,,,,
0.014892,0.193665,0.05088,1,0.989542,1.128565,1.19872,1,,,,,,,,,,,,,,,,
0.007287,0.087177,0.020534,1,1.233668,1.374993,1.46038,1,,,,,,,,,,,,,,,,
0.00826,0.091338,0.022368,1,1.430812,1.614248,1.582581,1,,,,,,,,,,,,,,,,
0.009522,0.043813,0.021687,1,0.419031,0.428172,0.97988,1,,,,,,,,,,,,,,,,
0.043239,0.159473,0.045744,1,1.483504,1.458615,1.714489,2,,,,,,,,,,,,,,,,
0.003899,0.042305,0.009593,1,0.416803,0.373163,0.697114,2,,,,,,,,,,,,,,,,
0.008113,0.125936,0.021269,1,1.495286,1.709743,1.784239,1,,,,,,,,,,,,,,,,
0.018784,0.173845,0.034298,1,1.380837,1.426018,1.601832,1,,,,,,,,,,,,,,,,
0.016669,0.183206,0.059603,1,0.689686,0.862407,0.833432,1,,,,,,,,,,,,,,,,
0.012168,0.206961,0.043231,1,0.960298,1.056258,1.129354,1,,,,,,,,,,,,,,,,
0.017025,0.237364,0.05019,1,1.068002,1.079977,1.214572,1,,,,,,,,,,,,,,,,
0.017076,0.225788,0.062874,1,0.890459,1.068632,1.089252,1,,,,,,,,,,,,,,,,
0.011091,0.11152,0.02845,1,0.689686,0.862407,0.833432,1,,,,,,,,,,,,,,,,
0.008957,0.1849,0.027809,1,1.068002,1.079977,1.214572,1,,,,,,,,,,,,,,,,
0.012237,0.20446,0.040624,1,0.960298,1.056258,1.129354,1,,,,,,,,,,,,,,,,
0.007036,0.142632,0.022229,1,0.846277,0.943755,1.007843,1,,,,,,,,,,,,,,,,
0.01028,0.158908,0.025856,1,0.846277,0.943755,1.007843,1,,,,,,,,,,,,,,,,
0.009129,0.151964,0.027296,1,1.013748,1.168114,1.246377,1,,,,,,,,,,,,,,,,
0.022387,0.212228,0.02752,1,1.021067,1.561167,1.329788,1,,,,,,,,,,,,,,,,
0.012684,0.203737,0.036788,1,1.093547,1.359706,1.386406,1,,,,,,,,,,,,,,,,
0.015392,0.102371,0.042529,1,0.986663,1.196079,1.288159,1,,,,,,,,,,,,,,,,
0.010156,0.205026,0.033929,1,1.109966,1.196642,1.341133,1,,,,,,,,,,,,,,,,
0.014758,0.20229,0.049168,1,1.442261,1.451303,1.467903,1,,,,,,,,,,,,,,,,
0.011244,0.167136,0.039478,1,1.26812,1.317224,1.356636,1,,,,,,,,,,,,,,,,
0.03035,0.205617,0.03237,1,0.976248,1.005677,1.095619,1,,,,,,,,,,,,,,,,
0.012704,0.201942,0.033966,1,1.347415,1.36651,1.44539,1,,,,,,,,,,,,,,,,
0.025623,0.208095,0.03529,1,0.980049,1.016363,1.088047,1,,,,,,,,,,,,,,,,
0.01062,0.201325,0.036522,1,1.471891,1.55563,1.635158,1,,,,,,,,,,,,,,,,
0.022153,0.225098,0.057295,1,1.4368,1.612163,1.695939,1,,,,,,,,,,,,,,,,
0.0089,0.107804,0.031877,1,0.998181,1.523751,1.369596,1,,,,,,,,,,,,,,,,
0.007398,0.067727,0.021185,1,0.853472,1.257281,1.259878,1,,,,,,,,,,,,,,,,
0.009563,0.18376,0.029935,1,1.047282,1.665677,1.443834,1,,,,,,,,,,,,,,,,
0.006648,0.044873,0.014291,1,1.203123,1.589889,1.501072,1,,,,,,,,,,,,,,,,
0.012693,0.087601,0.042139,1,1.183899,1.565908,1.486515,1,,,,,,,,,,,,,,,,
0.011938,0.178077,0.033796,1,1.274971,1.544082,1.561602,1,,,,,,,,,,,,,,,,
0.008716,0.180267,0.029247,1,1.197514,1.482712,1.397938,1,,,,,,,,,,,,,,,,
0.044692,0.179111,0.049977,1,1.260289,1.524791,1.443076,1,,,,,,,,,,,,,,,,
0.031193,0.219978,0.069823,1,1.706888,1.734534,1.784511,1,,,,,,,,,,,,,,,,
0.012041,0.216644,0.038605,1,1.206464,1.481473,1.453427,1,,,,,,,,,,,,,,,,
0.023071,0.115933,0.030346,1,1.256548,1.500873,1.442044,1,,,,,,,,,,,,,,,,
0.01927,0.242835,0.04093,1,1.078328,1.264872,1.292444,1,,,,,,,,,,,,,,,,
0.008742,0.209284,0.026834,1,0.697001,0.755975,1.0016,1,,,,,,,,,,,,,,,,
0.027394,0.215424,0.096591,1,0.410457,0.596477,0.584912,1,,,,,,,,,,,,,,,,
0.009592,0.060723,0.02088,1,0.626581,0.79428,0.80711,1,,,,,,,,,,,,,,,,
0.017119,0.197457,0.035279,1,0.893557,1.192926,1.144151,1,,,,,,,,,,,,,,,,
0.009702,0.111085,0.03478,1,0.778469,1.118725,1.077064,1,,,,,,,,,,,,,,,,
0.014302,0.19932,0.042381,1,0.715331,1.121399,1.066856,1,,,,,,,,,,,,,,,,
0.014089,0.200889,0.046251,1,0.722163,1.138796,1.104341,1,,,,,,,,,,,,,,,,
0.040033,0.239168,0.047386,1,0.696548,0.848924,1.002616,1,,,,,,,,,,,,,,,,
0.013884,0.185385,0.025594,1,0.85072,0.904139,1.043034,1,,,,,,,,,,,,,,,,
0.02173,0.226426,0.047174,1,0.635002,0.667776,0.793589,1,,,,,,,,,,,,,,,,
0.008268,0.131214,0.022223,1,0.710267,0.728123,0.863023,1,,,,,,,,,,,,,,,,
0.021337,0.266175,0.071945,1,1.003074,1.424481,1.33702,1,,,,,,,,,,,,,,,,
0.028526,0.330182,0.103653,1,1.073508,1.529321,1.392233,1,,,,,,,,,,,,,,,,
0.006447,0.024809,0.01839,1,0.747651,0.865939,1.10471,1,,,,,,,,,,,,,,,,
0.009144,0.145078,0.031451,1,1.006661,1.419671,1.348594,1,,,,,,,,,,,,,,,,
0.006707,0.101598,0.023696,1,0.143204,0.182369,0.277149,1,,,,,,,,,,,,,,,,
0.012728,0.198346,0.046024,1,0.590083,0.597429,0.632779,1,,,,,,,,,,,,,,,,
0.010417,0.152763,0.03585,1,1.599534,1.771404,1.809716,1,,,,,,,,,,,,,,,,
0.017959,0.208271,0.064299,1,1.134347,1.180754,1.309099,1,,,,,,,,,,,,,,,,
0.009401,0.170335,0.030866,1,0.763487,0.997906,1.013977,1,,,,,,,,,,,,,,,,
0.016571,0.26905,0.059138,1,0.515711,0.759872,0.757714,1,,,,,,,,,,,,,,,,
0.013576,0.218683,0.044472,1,0.555337,0.54679,0.800006,2,,,,,,,,,,,,,,,,
0.014405,0.205712,0.044292,1,0.720779,1.003223,1.001111,1,,,,,,,,,,,,,,,,
0.016527,0.265937,0.059061,1,0.827098,1.135972,1.121793,1,,,,,,,,,,,,,,,,
0.01657,0.269063,0.059135,1,1.342158,1.386041,1.520094,1,,,,,,,,,,,,,,,,
0.02699,0.272188,0.081312,1,1.370528,1.408559,1.587394,1,,,,,,,,,,,,,,,,
0.016233,0.096296,0.018165,1,1.481312,1.497933,1.653465,1,,,,,,,,,,,,,,,,
0.02631,0.235738,0.056283,1,1.497586,1.486407,1.708114,2,,,,,,,,,,,,,,,,
0.026979,0.272299,0.0814,1,1.440507,1.46229,1.6543,1,,,,,,,,,,,,,,,,
0.01037,0.221501,0.031986,1,1.346167,1.357795,1.541725,1,,,,,,,,,,,,,,,,
0.009965,0.184898,0.032785,1,1.265343,1.461256,1.461251,1,,,,,,,,,,,,,,,,
0.018803,0.208296,0.039097,1,1.438304,1.449441,1.589698,1,,,,,,,,,,,,,,,,
0.012913,0.204431,0.044573,1,0.496728,0.59616,0.666306,1,,,,,,,,,,,,,,,,
0.018401,0.169116,0.04144,1,0.449018,0.656838,0.658085,1,,,,,,,,,,,,,,,,
0.010005,0.179548,0.028504,1,0.406958,0.484752,0.612882,1,,,,,,,,,,,,,,,,
0.007826,0.122495,0.013289,1,0.47332,0.57122,0.672853,1,,,,,,,,,,,,,,,,
0.009061,0.089694,0.027815,1,0.365473,0.424757,0.571929,1,,,,,,,,,,,,,,,,
0.014286,0.201503,0.052152,1,1.405282,1.485964,1.600142,1,,,,,,,,,,,,,,,,
0.015541,0.206378,0.056577,1,1.517028,1.552256,1.723809,1,,,,,,,,,,,,,,,,
0.012967,0.203279,0.047179,1,1.510941,1.578655,1.62549,1,,,,,,,,,,,,,,,,
0.010543,0.189814,0.037331,1,1.45911,1.501119,1.603739,1,,,,,,,,,,,,,,,,
0.014234,0.113843,0.029971,1,1.667196,1.69386,1.856367,1,,,,,,,,,,,,,,,,
0.020832,0.16272,0.035133,1,0.980849,1.020792,1.139022,1,,,,,,,,,,,,,,,,
0.019824,0.130086,0.071451,1,1.036015,1.129721,1.222666,1,,,,,,,,,,,,,,,,
0.011814,0.117023,0.043634,1,1.173044,1.24854,1.354445,1,,,,,,,,,,,,,,,,
0.009082,0.038056,0.029979,1,0.703334,0.763568,0.850695,1,,,,,,,,,,,,,,,,
0.017733,0.235502,0.060579,1,0.830735,0.92641,0.97861,1,,,,,,,,,,,,,,,,
0.010623,0.16927,0.030964,1,0.462364,0.832939,0.771751,1,,,,,,,,,,,,,,,,
0.007728,0.097209,0.025313,1,0.347323,0.473679,0.603662,1,,,,,,,,,,,,,,,,
0.014393,0.11182,0.052156,1,0.391139,0.426242,0.806547,1,,,,,,,,,,,,,,,,
0.008912,0.103601,0.031054,1,0.480358,0.781258,0.823348,1,,,,,,,,,,,,,,,,
0.009428,0.118659,0.0335,1,0.496506,0.80698,0.866224,1,,,,,,,,,,,,,,,,
0.01485,0.081964,0.053897,1,0.754621,0.899692,0.920182,1,,,,,,,,,,,,,,,,
0.010007,0.103793,0.036167,1,1.185094,1.099123,1.38151,2,,,,,,,,,,,,,,,,
0.006805,0.127239,0.00732,1,0.264137,0.33106,0.456839,1,,,,,,,,,,,,,,,,
0.012503,0.167294,0.045313,1,0.290955,0.351173,0.461648,1,,,,,,,,,,,,,,,,
0.014025,0.171911,0.051553,1,0.358709,0.600426,0.612477,1,,,,,,,,,,,,,,,,
0.008599,0.169954,0.029379,1,0.21121,0.286728,0.378316,1,,,,,,,,,,,,,,,,
0.005038,0.085511,0.008979,1,1.29854,1.631863,1.578745,1,,,,,,,,,,,,,,,,
0.017051,0.194862,0.051012,1,1.355605,1.315161,1.537348,2,,,,,,,,,,,,,,,,
0.01604,0.20701,0.05508,1,1.089954,1.096439,1.243197,1,,,,,,,,,,,,,,,,
0.010745,0.094255,0.022192,1,0.731631,0.772206,0.875798,1,,,,,,,,,,,,,,,,
0.01347,0.223692,0.048102,1,1.500181,1.434526,1.581993,2,,,,,,,,,,,,,,,,
0.009605,0.074445,0.027341,1,0.731631,0.772206,0.875798,1,,,,,,,,,,,,,,,,
0.378949,0.509048,0.404188,1,0.798417,0.827789,0.936856,1,,,,,,,,,,,,,,,,
0.163885,0.330767,0.235688,1,1.299544,1.351994,1.493606,1,,,,,,,,,,,,,,,,
0.098949,0.254066,0.175161,1,1.082156,1.507119,1.455344,1,,,,,,,,,,,,,,,,
0.04606,0.270599,0.086664,1,0.852423,1.346785,1.282471,1,,,,,,,,,,,,,,,,
0.019951,0.075015,0.035012,1,0.909744,1.320413,1.309489,1,,,,,,,,,,,,,,,,
0.067286,0.249513,0.122935,1,0.907844,1.235449,1.303606,1,,,,,,,,,,,,,,,,
0.062162,0.247617,0.114173,1,1.516375,1.593634,1.723761,1,,,,,,,,,,,,,,,,
0.040723,0.264542,0.059334,1,1.479035,1.57883,1.698913,1,,,,,,,,,,,,,,,,
0.016633,0.14923,0.028186,1,1.29864,1.458672,1.533909,1,,,,,,,,,,,,,,,,
0.035612,0.148912,0.043989,1,1.440011,1.619104,1.670931,1,,,,,,,,,,,,,,,,
0.024507,0.12642,0.041389,1,1.370381,1.574509,1.617892,1,,,,,,,,,,,,,,,,
0.009231,0.119726,0.017952,1,1.391853,1.467409,1.606803,1,,,,,,,,,,,,,,,,
0.031994,0.156542,0.036743,1,1.487892,1.610074,1.718033,1,,,,,,,,,,,,,,,,
0.016036,0.122873,0.028616,1,1.458033,1.528831,1.673707,1,,,,,,,,,,,,,,,,
0.016594,0.112143,0.018029,1,1.643232,1.701333,1.849874,1,,,,,,,,,,,,,,,,
0.010376,0.097601,0.02306,1,0.669015,0.941881,0.958815,1,,,,,,,,,,,,,,,,
0.003631,0.073844,0.010228,1,0.551739,0.722011,0.831225,1,,,,,,,,,,,,,,,,
0.007769,0.101228,0.025302,1,0.784322,0.940687,1.032096,1,,,,,,,,,,,,,,,,
0.045067,0.286333,0.055489,1,0.506778,0.787439,0.78911,1,,,,,,,,,,,,,,,,
0.010074,0.065663,0.0185,1,0.881825,1.222158,1.167856,1,,,,,,,,,,,,,,,,
0.013499,0.182849,0.04768,1,1.322161,1.346342,1.428978,1,,,,,,,,,,,,,,,,
0.009136,0.187949,0.031313,1,1.403205,1.517823,1.594871,1,,,,,,,,,,,,,,,,
0.021841,0.237722,0.070771,1,1.714918,1.803955,1.907008,1,,,,,,,,,,,,,,,,
0.01558,0.137894,0.018785,1,1.678855,1.752015,1.856214,1,,,,,,,,,,,,,,,,
0.032003,0.146153,0.056293,1,1.636236,1.758749,1.731326,1,,,,,,,,,,,,,,,,
0.007994,0.101771,0.022571,1,1.705965,1.750189,1.859586,1,,,,,,,,,,,,,,,,
0.011916,0.098209,0.01712,1,0.731588,0.922714,1.008125,1,,,,,,,,,,,,,,,,
0.023885,0.242178,0.07747,1,1.168367,1.354571,1.375586,1,,,,,,,,,,,,,,,,
0.003606,0.073119,0.010222,1,1.134897,1.6187,1.413048,1,,,,,,,,,,,,,,,,
0.004205,0.02032,0.013677,1,1.271034,1.294249,1.417831,1,,,,,,,,,,,,,,,,
0.003767,0.086176,0.010591,1,1.437532,1.455581,1.57035,1,,,,,,,,,,,,,,,,
0.013747,0.106621,0.030582,1,1.373101,1.474535,1.506554,1,,,,,,,,,,,,,,,,
0.047446,0.147145,0.1038,1,0.995027,1.278599,1.283075,1,,,,,,,,,,,,,,,,
0.008642,0.085299,0.018491,1,1.123995,1.25334,1.33647,1,,,,,,,,,,,,,,,,
0.012602,0.151169,0.039391,1,0.872025,0.907009,1.112425,1,,,,,,,,,,,,,,,,
0.173044,0.206538,0.18442,1,0.950708,1.031737,1.208927,1,,,,,,,,,,,,,,,,
0.015628,0.212529,0.028509,1,1.248006,1.357736,1.452735,1,,,,,,,,,,,,,,,,
0.038702,0.252693,0.084314,1,1.437317,1.501688,1.616786,1,,,,,,,,,,,,,,,,
0.039351,0.197162,0.080673,1,1.029705,1.153783,1.193608,1,,,,,,,,,,,,,,,,
0.186384,0.264933,0.196002,1,1.043782,1.134924,1.203486,1,,,,,,,,,,,,,,,,
0.170775,0.275811,0.171363,1,1.034693,1.268293,1.240758,1,,,,,,,,,,,,,,,,
0.457044,0.57844,0.665335,1,0.362367,0.50106,0.583215,1,,,,,,,,,,,,,,,,
0.577542,0.721452,0.7979,1,1.017958,1.134999,1.234888,1,,,,,,,,,,,,,,,,
0.025978,0.097992,0.033795,1,1.183063,1.256554,1.417868,1,,,,,,,,,,,,,,,,
0.035506,0.201769,0.05002,1,0.930543,1.112568,1.23139,1,,,,,,,,,,,,,,,,
0.027207,0.091385,0.04409,1,1.012249,1.35615,1.32268,1,,,,,,,,,,,,,,,,
0.019534,0.168417,0.038288,1,0.7504,1.141975,1.099615,1,,,,,,,,,,,,,,,,
0.017045,0.121479,0.03642,1,0.948801,1.273182,1.262032,1,,,,,,,,,,,,,,,,
0.016729,0.107486,0.021125,1,1.012249,1.35615,1.32268,1,,,,,,,,,,,,,,,,
0.02136,0.215553,0.041967,1,1.012249,1.35615,1.32268,1,,,,,,,,,,,,,,,,
0.011678,0.072956,0.03529,1,0.7504,1.141975,1.099615,1,,,,,,,,,,,,,,,,
0.017756,0.17482,0.043234,1,0.932852,1.248188,1.244518,1,,,,,,,,,,,,,,,,
0.068672,0.083662,0.072906,1,1.099019,1.207874,1.259809,1,,,,,,,,,,,,,,,,
0.095027,0.155801,0.115315,1,0.172608,0.217912,0.306359,1,,,,,,,,,,,,,,,,
0.064678,0.195183,0.10313,1,0.335171,0.362896,0.466243,1,,,,,,,,,,,,,,,,
0.019647,0.171642,0.037222,1,0.188988,0.205326,0.330129,1,,,,,,,,,,,,,,,,
0.012192,0.115694,0.028704,1,1.487475,1.19249,1.563772,2,,,,,,,,,,,,,,,,
0.037051,0.354084,0.133658,1,1.594145,1.588144,1.671583,2,,,,,,,,,,,,,,,,
0.010504,0.092303,0.024308,1,0.522781,0.718275,0.762431,1,,,,,,,,,,,,,,,,
0.012848,0.199426,0.03081,1,0.335265,0.463851,0.552774,1,,,,,,,,,,,,,,,,
0.010972,0.108791,0.036319,1,0.522781,0.718275,0.762431,1,,,,,,,,,,,,,,,,
0.023157,0.237101,0.028144,1,0.506763,0.701507,0.824927,1,,,,,,,,,,,,,,,,
0.041435,0.158933,0.054637,1,0.335265,0.463851,0.552774,1,,,,,,,,,,,,,,,,
0.014519,0.150713,0.047567,1,0.506763,0.701507,0.824927,1,,,,,,,,,,,,,,,,
0.028761,0.235346,0.09335,1,0.582527,0.624485,0.830103,1,,,,,,,,,,,,,,,,
0.029357,0.091995,0.057328,1,0.582527,0.624485,0.830103,1,,,,,,,,,,,,,,,,
0.015575,0.078385,0.030676,1,0.738128,0.933581,1.006073,1,,,,,,,,,,,,,,,,
0.0152,0.066357,0.034585,1,0.848034,1.009806,1.101432,1,,,,,,,,,,,,,,,,
0.007188,0.125505,0.020691,1,0.60524,0.74295,0.850349,1,,,,,,,,,,,,,,,,
0.010778,0.197207,0.029612,1,0.824688,1.04485,1.083312,1,,,,,,,,,,,,,,,,
0.014752,0.070022,0.031634,1,0.875857,0.973324,1.131612,1,,,,,,,,,,,,,,,,
0.010879,0.169523,0.038063,1,1.123512,1.239907,1.304328,1,,,,,,,,,,,,,,,,
0.010742,0.062181,0.02081,1,1.374975,1.679604,1.618351,1,,,,,,,,,,,,,,,,
0.039204,0.156064,0.045982,1,1.061092,1.135788,1.27118,1,,,,,,,,,,,,,,,,
0.014563,0.206147,0.053419,1,0.921384,1.056277,1.161039,1,,,,,,,,,,,,,,,,
0.014932,0.229058,0.028426,1,1.069808,1.190197,1.303764,1,,,,,,,,,,,,,,,,
0.01129,0.202532,0.031605,1,1.032548,1.180454,1.281941,1,,,,,,,,,,,,,,,,
0.010512,0.140317,0.015341,1,1.051492,1.134687,1.251919,1,,,,,,,,,,,,,,,,
0.013464,0.067366,0.01469,1,1.418061,1.525459,1.618011,1,,,,,,,,,,,,,,,,
0.0153,0.115446,0.021202,1,1.256809,1.46635,1.514203,1,,,,,,,,,,,,,,,,
0.026544,0.203388,0.0326,1,0.553181,0.821042,0.754451,1,,,,,,,,,,,,,,,,
0.006646,0.090189,0.011804,1,0.374861,0.383787,0.444622,1,,,,,,,,,,,,,,,,
0.017061,0.231398,0.044689,1,0.625281,0.713202,0.756594,1,,,,,,,,,,,,,,,,
0.187214,0.333948,0.216268,1,0.553322,0.593415,0.661073,1,,,,,,,,,,,,,,,,
0.147457,0.285087,0.166126,1,0.284837,0.306253,0.38445,1,,,,,,,,,,,,,,,,
0.108273,0.216636,0.110078,1,0.294938,0.294671,0.343424,2,,,,,,,,,,,,,,,,
0.117242,0.21402,0.121036,1,0.241157,0.258432,0.355324,1,,,,,,,,,,,,,,,,
0.023054,0.160105,0.069926,1,0.768826,0.804307,0.859147,1,,,,,,,,,,,,,,,,
0.147621,0.193486,0.158795,1,0.950184,1.135582,1.168179,1,,,,,,,,,,,,,,,,
0.146155,0.220014,0.166708,1,1.69277,1.790361,1.816995,1,,,,,,,,,,,,,,,,
0.017698,0.154312,0.038349,1,0.439273,0.850131,0.800287,1,,,,,,,,,,,,,,,,
0.013209,0.16396,0.03377,1,0.398222,0.520381,0.642112,1,,,,,,,,,,,,,,,,
0.027802,0.205853,0.036815,1,0.340033,0.391946,0.545889,1,,,,,,,,,,,,,,,,
0.071744,0.203566,0.154017,1,0.570484,0.940804,0.893077,1,,,,,,,,,,,,,,,,
0.014626,0.198044,0.030526,1,0.529778,0.860959,0.896156,1,,,,,,,,,,,,,,,,
0.044161,0.209325,0.050551,1,1.459704,1.488926,1.65171,1,,,,,,,,,,,,,,,,
0.090585,0.170676,0.199877,1,1.414012,1.484114,1.525923,1,,,,,,,,,,,,,,,,
0.049559,0.139857,0.084645,1,1.547262,1.617062,1.775463,1,,,,,,,,,,,,,,,,
0.021767,0.166792,0.027085,1,1.524175,1.596607,1.761686,1,,,,,,,,,,,,,,,,
0.017214,0.123586,0.032302,1,1.414874,1.572455,1.672367,1,,,,,,,,,,,,,,,,
0.157123,0.225943,0.182166,1,1.416619,1.744508,1.711275,1,,,,,,,,,,,,,,,,
0.035707,0.249138,0.045381,1,1.877715,1.903347,1.903557,1,,,,,,,,,,,,,,,,
0.078427,0.281384,0.128769,1,1.705965,1.871984,1.827549,1,,,,,,,,,,,,,,,,
0.044403,0.197082,0.063572,1,1.843746,1.883797,1.873929,1,,,,,,,,,,,,,,,,
0.024514,0.137409,0.054791,1,1.557186,1.594648,1.689021,1,,,,,,,,,,,,,,,,
0.010611,0.128144,0.033643,1,1.314277,1.361025,1.462752,1,,,,,,,,,,,,,,,,
0.019687,0.208419,0.058424,1,1.202055,1.331824,1.432905,1,,,,,,,,,,,,,,,,
0.020538,0.25285,0.033048,1,1.120554,1.243075,1.359124,1,,,,,,,,,,,,,,,,
0.019159,0.384687,0.054791,1,1.384603,1.519074,1.601504,1,,,,,,,,,,,,,,,,
0.009733,0.026491,0.016478,1,1.06505,1.212783,1.339446,1,,,,,,,,,,,,,,,,
0.007876,0.036788,0.00871,1,1.69938,1.778783,1.833147,1,,,,,,,,,,,,,,,,
0.014188,0.124184,0.016871,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.02257,0.155848,0.029693,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.021718,0.139851,0.03129,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.019575,0.133184,0.035124,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.023058,0.150819,0.025124,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.023429,0.236088,0.053021,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.009033,0.112452,0.022703,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.11739,0.16858,0.120814,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.011473,0.089305,0.013866,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.002985,0.030082,0.004672,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.009425,0.0835,0.018769,1,0.757061,0.835067,0.977471,1,,,,,,,,,,,,,,,,
0.012164,0.210226,0.043861,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.017304,0.199933,0.061112,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.003698,0.110884,0.006055,1,0.641706,0.800067,0.837861,1,,,,,,,,,,,,,,,,
0.007302,0.03805,0.009747,1,1.473489,1.545455,1.749147,1,,,,,,,,,,,,,,,,
0.016949,0.204269,0.0494,1,1.495577,1.646524,1.72141,1,,,,,,,,,,,,,,,,
0.017674,0.141268,0.021537,1,1.331235,1.743736,1.650283,1,,,,,,,,,,,,,,,,
0.030079,0.174928,0.033159,1,0.990028,1.027805,1.110087,1,,,,,,,,,,,,,,,,
0.011371,0.12919,0.022603,1,1.652571,1.861171,1.93645,1,,,,,,,,,,,,,,,,
0.018069,0.261565,0.051068,1,1.60356,1.72641,1.881088,1,,,,,,,,,,,,,,,,
0.010313,0.196256,0.034672,1,1.55048,1.903339,1.872707,1,,,,,,,,,,,,,,,,
0.018252,0.212195,0.058119,1,1.071314,1.185059,1.239483,1,,,,,,,,,,,,,,,,
0.007674,0.210317,0.024187,1,1.128303,1.226032,1.285653,1,,,,,,,,,,,,,,,,
0.008603,0.190871,0.029685,1,,,,,,,,,,,,,,,,,,,,
0.007829,0.063509,0.027786,1,,,,,,,,,,,,,,,,,,,,
0.012019,0.225883,0.040477,1,,,,,,,,,,,,,,,,,,,,
0.013169,0.125787,0.017071,1,,,,,,,,,,,,,,,,,,,,
0.01079,0.21971,0.034312,1,,,,,,,,,,,,,,,,,,,,
0.018226,0.141087,0.031217,1,,,,,,,,,,,,,,,,,,,,
0.005232,0.035321,0.008783,1,,,,,,,,,,,,,,,,,,,,
0.035548,0.304191,0.041935,1,,,,,,,,,,,,,,,,,,,,
0.017841,0.075416,0.032064,1,,,,,,,,,,,,,,,,,,,,
0.017045,0.166776,0.04765,1,,,,,,,,,,,,,,,,,,,,
0.013953,0.157986,0.040369,1,,,,,,,,,,,,,,,,,,,,
0.014083,0.14618,0.049411,1,,,,,,,,,,,,,,,,,,,,
0.014344,0.133059,0.04444,1,,,,,,,,,,,,,,,,,,,,
0.011027,0.135112,0.040651,1,,,,,,,,,,,,,,,,,,,,
0.457587,0.556979,0.543022,1,,,,,,,,,,,,,,,,,,,,
0.006984,0.203393,0.020267,1,,,,,,,,,,,,,,,,,,,,
0.005566,0.029355,0.018524,1,,,,,,,,,,,,,,,,,,,,
0.028768,0.23245,0.059091,1,,,,,,,,,,,,,,,,,,,,
0.027643,0.222844,0.053305,1,,,,,,,,,,,,,,,,,,,,
0.016461,0.149001,0.031699,1,,,,,,,,,,,,,,,,,,,,
0.024137,0.211085,0.045468,1,,,,,,,,,,,,,,,,,,,,
0.018078,0.192999,0.037099,1,,,,,,,,,,,,,,,,,,,,
0.044318,0.243542,0.056139,1,,,,,,,,,,,,,,,,,,,,
0.012159,0.090392,0.019918,1,,,,,,,,,,,,,,,,,,,,
0.014016,0.160302,0.036944,1,,,,,,,,,,,,,,,,,,,,
0.007785,0.218774,0.023252,1,,,,,,,,,,,,,,,,,,,,
0.007972,0.210164,0.025134,1,,,,,,,,,,,,,,,,,,,,
0.007142,0.210427,0.01744,1,,,,,,,,,,,,,,,,,,,,
0.011519,0.218692,0.038499,1,,,,,,,,,,,,,,,,,,,,
0.023035,0.152885,0.045541,1,,,,,,,,,,,,,,,,,,,,
0.039257,0.222362,0.059315,1,,,,,,,,,,,,,,,,,,,,
0.006804,0.203076,0.018079,1,,,,,,,,,,,,,,,,,,,,
0.028245,0.174164,0.064631,1,,,,,,,,,,,,,,,,,,,,
0.022604,0.18027,0.071022,1,,,,,,,,,,,,,,,,,,,,
0.009428,0.057013,0.031589,1,,,,,,,,,,,,,,,,,,,,
0.02033,0.226113,0.031843,1,,,,,,,,,,,,,,,,,,,,
0.058241,0.364791,0.072936,1,,,,,,,,,,,,,,,,,,,,
0.117716,0.310168,0.209097,1,,,,,,,,,,,,,,,,,,,,
0.013246,0.094994,0.025952,1,,,,,,,,,,,,,,,,,,,,
0.011754,0.257771,0.031483,1,,,,,,,,,,,,,,,,,,,,
0.008785,0.101978,0.032229,1,,,,,,,,,,,,,,,,,,,,
0.020079,0.210431,0.07243,1,,,,,,,,,,,,,,,,,,,,
0.051762,0.2547,0.084291,1,,,,,,,,,,,,,,,,,,,,
0.052399,0.20173,0.060161,1,,,,,,,,,,,,,,,,,,,,
0.049841,0.237649,0.085454,1,,,,,,,,,,,,,,,,,,,,
0.065334,0.295766,0.070886,1,,,,,,,,,,,,,,,,,,,,
0.020291,0.114796,0.032444,1,,,,,,,,,,,,,,,,,,,,
0.088215,0.314916,0.106946,1,,,,,,,,,,,,,,,,,,,,
0.026381,0.140549,0.033952,1,,,,,,,,,,,,,,,,,,,,
0.007312,0.213821,0.021666,1,,,,,,,,,,,,,,,,,,,,
0.00729,0.215205,0.020515,1,,,,,,,,,,,,,,,,,,,,
0.007115,0.21649,0.019507,1,,,,,,,,,,,,,,,,,,,,
0.007172,0.218535,0.02025,1,,,,,,,,,,,,,,,,,,,,
0.012119,0.212546,0.033016,1,,,,,,,,,,,,,,,,,,,,
0.148266,0.311284,0.141786,3,,,,,,,,,,,,,,,,,,,,
0.01376,0.247825,0.047644,1,,,,,,,,,,,,,,,,,,,,
0.075944,0.388089,0.083315,1,,,,,,,,,,,,,,,,,,,,
0.011275,0.201279,0.038825,1,,,,,,,,,,,,,,,,,,,,
0.015898,0.067651,0.021601,1,,,,,,,,,,,,,,,,,,,,
0.008504,0.214179,0.027899,1,,,,,,,,,,,,,,,,,,,,
0.008807,0.219442,0.029061,1,,,,,,,,,,,,,,,,,,,,
0.007383,0.252043,0.016982,1,,,,,,,,,,,,,,,,,,,,
0.010059,0.195968,0.033802,1,,,,,,,,,,,,,,,,,,,,
0.152868,0.230735,0.260337,1,,,,,,,,,,,,,,,,,,,,
0.018016,0.17365,0.029536,1,,,,,,,,,,,,,,,,,,,,
0.04671,0.233157,0.061824,1,,,,,,,,,,,,,,,,,,,,
0.017366,0.225299,0.033824,1,,,,,,,,,,,,,,,,,,,,
0.049898,0.514067,0.165951,1,,,,,,,,,,,,,,,,,,,,
0.011434,0.171116,0.041332,1,,,,,,,,,,,,,,,,,,,,
0.011854,0.205862,0.04282,1,,,,,,,,,,,,,,,,,,,,
0.008519,0.208007,0.028409,1,,,,,,,,,,,,,,,,,,,,
0.00826,0.195744,0.027786,1,,,,,,,,,,,,,,,,,,,,
0.053585,0.226746,0.06699,1,,,,,,,,,,,,,,,,,,,,
0.01098,0.208091,0.026821,1,,,,,,,,,,,,,,,,,,,,
0.008654,0.109168,0.009709,1,,,,,,,,,,,,,,,,,,,,
0.010784,0.15557,0.038063,1,,,,,,,,,,,,,,,,,,,,
0.011253,0.164425,0.039933,1,,,,,,,,,,,,,,,,,,,,
0.012868,0.206903,0.044217,1,,,,,,,,,,,,,,,,,,,,
0.035374,0.179306,0.042611,1,,,,,,,,,,,,,,,,,,,,
0.020817,0.065314,0.024283,1,,,,,,,,,,,,,,,,,,,,
0.014284,0.195369,0.048481,1,,,,,,,,,,,,,,,,,,,,
0.012573,0.221041,0.045039,1,,,,,,,,,,,,,,,,,,,,
0.010685,0.192257,0.038136,1,,,,,,,,,,,,,,,,,,,,
0.01171,0.243301,0.041168,1,,,,,,,,,,,,,,,,,,,,
0.011166,0.194924,0.039405,1,,,,,,,,,,,,,,,,,,,,
0.011491,0.211406,0.041212,1,,,,,,,,,,,,,,,,,,,,
0.045261,0.244183,0.05712,1,,,,,,,,,,,,,,,,,,,,
0.010974,0.07586,0.034353,1,,,,,,,,,,,,,,,,,,,,
0.019546,0.171948,0.042324,1,,,,,,,,,,,,,,,,,,,,
0.040575,0.325494,0.057327,1,,,,,,,,,,,,,,,,,,,,
0.016344,0.191717,0.029779,1,,,,,,,,,,,,,,,,,,,,
0.011192,0.200198,0.039443,1,,,,,,,,,,,,,,,,,,,,
0.017034,0.201064,0.021622,1,,,,,,,,,,,,,,,,,,,,
0.010828,0.179732,0.029373,1,,,,,,,,,,,,,,,,,,,,
0.014002,0.223929,0.039347,1,,,,,,,,,,,,,,,,,,,,
0.175743,0.216572,0.190017,1,,,,,,,,,,,,,,,,,,,,
0.027615,0.263434,0.057753,1,,,,,,,,,,,,,,,,,,,,
0.017274,0.202725,0.059275,1,,,,,,,,,,,,,,,,,,,,
0.014052,0.178599,0.051113,1,,,,,,,,,,,,,,,,,,,,
0.012831,0.177741,0.046251,1,,,,,,,,,,,,,,,,,,,,
0.013023,0.201699,0.047004,1,,,,,,,,,,,,,,,,,,,,
0.012613,0.202281,0.045977,1,,,,,,,,,,,,,,,,,,,,
0.012115,0.2091,0.043771,1,,,,,,,,,,,,,,,,,,,,
0.011432,0.145053,0.016796,1,,,,,,,,,,,,,,,,,,,,
0.00897,0.182171,0.030707,1,,,,,,,,,,,,,,,,,,,,
0.009348,0.188805,0.032924,1,,,,,,,,,,,,,,,,,,,,
0.00804,0.169758,0.027903,1,,,,,,,,,,,,,,,,,,,,
0.012725,0.236618,0.04452,1,,,,,,,,,,,,,,,,,,,,
0.011236,0.200565,0.040235,1,,,,,,,,,,,,,,,,,,,,
0.01307,0.170125,0.0479,1,,,,,,,,,,,,,,,,,,,,
0.00816,0.193965,0.025271,1,,,,,,,,,,,,,,,,,,,,
0.009273,0.171563,0.031853,1,,,,,,,,,,,,,,,,,,,,
0.009903,0.199659,0.034757,1,,,,,,,,,,,,,,,,,,,,
0.008731,0.182051,0.029694,1,,,,,,,,,,,,,,,,,,,,
0.009227,0.203279,0.031716,1,,,,,,,,,,,,,,,,,,,,
0.012849,0.165749,0.047105,1,,,,,,,,,,,,,,,,,,,,
0.010895,0.206155,0.038895,1,,,,,,,,,,,,,,,,,,,,
0.010508,0.188202,0.022846,1,,,,,,,,,,,,,,,,,,,,
0.008881,0.226183,0.020876,1,,,,,,,,,,,,,,,,,,,,
0.008778,0.167081,0.021122,1,,,,,,,,,,,,,,,,,,,,
0.008679,0.221869,0.027883,1,,,,,,,,,,,,,,,,,,,,
0.008444,0.223501,0.025656,1,,,,,,,,,,,,,,,,,,,,
0.00872,0.198928,0.02851,1,,,,,,,,,,,,,,,,,,,,
0.008995,0.215225,0.030015,1,,,,,,,,,,,,,,,,,,,,
0.032427,0.132373,0.034734,1,,,,,,,,,,,,,,,,,,,,
0.023706,0.164059,0.031282,1,,,,,,,,,,,,,,,,,,,,
0.018242,0.215779,0.05369,1,,,,,,,,,,,,,,,,,,,,
0.012071,0.136063,0.043172,1,,,,,,,,,,,,,,,,,,,,
0.009906,0.145825,0.034173,1,,,,,,,,,,,,,,,,,,,,
0.011318,0.207071,0.039857,1,,,,,,,,,,,,,,,,,,,,
0.012413,0.209901,0.044701,1,,,,,,,,,,,,,,,,,,,,
0.022983,0.286954,0.045106,1,,,,,,,,,,,,,,,,,,,,
0.010636,0.181271,0.037576,1,,,,,,,,,,,,,,,,,,,,
0.024737,0.220297,0.085588,1,,,,,,,,,,,,,,,,,,,,
0.009507,0.174968,0.033937,1,,,,,,,,,,,,,,,,,,,,
0.013398,0.202081,0.04781,1,,,,,,,,,,,,,,,,,,,,
0.013987,0.17517,0.051452,1,,,,,,,,,,,,,,,,,,,,
0.010604,0.115889,0.03864,1,,,,,,,,,,,,,,,,,,,,
0.009576,0.164341,0.034282,1,,,,,,,,,,,,,,,,,,,,
0.00996,0.160681,0.035753,1,,,,,,,,,,,,,,,,,,,,
0.008587,0.132306,0.026057,1,,,,,,,,,,,,,,,,,,,,
0.010291,0.180362,0.036529,1,,,,,,,,,,,,,,,,,,,,
0.009916,0.178342,0.035582,1,,,,,,,,,,,,,,,,,,,,
0.004925,0.135183,0.010237,1,,,,,,,,,,,,,,,,,,,,
0.011798,0.189277,0.04257,1,,,,,,,,,,,,,,,,,,,,
0.012901,0.220706,0.046569,1,,,,,,,,,,,,,,,,,,,,
0.011493,0.218951,0.039624,1,,,,,,,,,,,,,,,,,,,,
0.009747,0.191785,0.034427,1,,,,,,,,,,,,,,,,,,,,
0.007865,0.156835,0.026995,1,,,,,,,,,,,,,,,,,,,,
0.014068,0.206974,0.039958,1,,,,,,,,,,,,,,,,,,,,
0.012262,0.21641,0.044215,1,,,,,,,,,,,,,,,,,,,,
0.030169,0.178785,0.037685,1,,,,,,,,,,,,,,,,,,,,
0.014359,0.231883,0.043743,1,,,,,,,,,,,,,,,,,,,,
0.017196,0.243892,0.049789,1,,,,,,,,,,,,,,,,,,,,
0.036797,0.233332,0.053195,1,,,,,,,,,,,,,,,,,,,,
0.012456,0.074679,0.023209,1,,,,,,,,,,,,,,,,,,,,
0.027807,0.195576,0.049238,1,,,,,,,,,,,,,,,,,,,,
0.011813,0.200767,0.041815,1,,,,,,,,,,,,,,,,,,,,
0.011382,0.156341,0.034495,1,,,,,,,,,,,,,,,,,,,,
0.010018,0.178837,0.035785,1,,,,,,,,,,,,,,,,,,,,
0.010746,0.193861,0.035163,1,,,,,,,,,,,,,,,,,,,,
0.008849,0.027327,0.030698,1,,,,,,,,,,,,,,,,,,,,
0.015216,0.210631,0.051637,1,,,,,,,,,,,,,,,,,,,,
0.009435,0.087673,0.012412,1,,,,,,,,,,,,,,,,,,,,
0.010615,0.155354,0.035716,1,,,,,,,,,,,,,,,,,,,,
0.026272,0.172473,0.044132,1,,,,,,,,,,,,,,,,,,,,
0.012319,0.202852,0.044243,1,,,,,,,,,,,,,,,,,,,,
0.018161,0.162744,0.034348,1,,,,,,,,,,,,,,,,,,,,
0.038136,0.182981,0.041414,1,,,,,,,,,,,,,,,,,,,,
0.035698,0.202609,0.042009,1,,,,,,,,,,,,,,,,,,,,
0.014941,0.210499,0.054909,1,,,,,,,,,,,,,,,,,,,,
0.014813,0.199672,0.050844,1,,,,,,,,,,,,,,,,,,,,
0.011472,0.190521,0.041043,1,,,,,,,,,,,,,,,,,,,,
0.022507,0.206051,0.040511,1,,,,,,,,,,,,,,,,,,,,
0.016362,0.18805,0.059901,1,,,,,,,,,,,,,,,,,,,,
0.010212,0.040955,0.024968,1,,,,,,,,,,,,,,,,,,,,
0.016845,0.221978,0.059626,1,,,,,,,,,,,,,,,,,,,,
0.012302,0.189216,0.04475,1,,,,,,,,,,,,,,,,,,,,
0.484261,0.542275,0.554115,1,,,,,,,,,,,,,,,,,,,,
0.024411,0.271751,0.043592,1,,,,,,,,,,,,,,,,,,,,
0.006322,0.048778,0.006865,1,,,,,,,,,,,,,,,,,,,,
0.01405,0.224727,0.051074,1,,,,,,,,,,,,,,,,,,,,
0.033446,0.245248,0.060291,1,,,,,,,,,,,,,,,,,,,,
0.007257,0.164456,0.016498,1,,,,,,,,,,,,,,,,,,,,
0.010102,0.199045,0.0336,1,,,,,,,,,,,,,,,,,,,,
0.02066,0.123528,0.022987,1,,,,,,,,,,,,,,,,,,,,
0.013373,0.186608,0.049052,1,,,,,,,,,,,,,,,,,,,,
0.012844,0.09896,0.014009,1,,,,,,,,,,,,,,,,,,,,
0.011699,0.119317,0.038025,1,,,,,,,,,,,,,,,,,,,,
0.028679,0.19548,0.036048,1,,,,,,,,,,,,,,,,,,,,
0.017991,0.117394,0.056325,1,,,,,,,,,,,,,,,,,,,,
0.009404,0.220389,0.02975,1,,,,,,,,,,,,,,,,,,,,
0.011306,0.224979,0.03862,1,,,,,,,,,,,,,,,,,,,,
0.008616,0.175515,0.030404,1,,,,,,,,,,,,,,,,,,,,
0.010562,0.202185,0.037572,1,,,,,,,,,,,,,,,,,,,,
0.009255,0.17513,0.032773,1,,,,,,,,,,,,,,,,,,,,
0.014148,0.204607,0.051249,1,,,,,,,,,,,,,,,,,,,,
0.009391,0.206686,0.032233,1,,,,,,,,,,,,,,,,,,,,
0.017612,0.211441,0.031386,1,,,,,,,,,,,,,,,,,,,,
0.015236,0.192214,0.024775,1,,,,,,,,,,,,,,,,,,,,
0.015018,0.239716,0.028729,1,,,,,,,,,,,,,,,,,,,,
0.013952,0.188449,0.030095,1,,,,,,,,,,,,,,,,,,,,
0.009264,0.18483,0.031538,1,,,,,,,,,,,,,,,,,,,,
0.00958,0.174206,0.03368,1,,,,,,,,,,,,,,,,,,,,
0.009395,0.18704,0.031903,1,,,,,,,,,,,,,,,,,,,,
0.01002,0.194856,0.035145,1,,,,,,,,,,,,,,,,,,,,
0.014681,0.232087,0.031505,1,,,,,,,,,,,,,,,,,,,,
0.019589,0.170314,0.042378,1,,,,,,,,,,,,,,,,,,,,
0.06272,0.275881,0.083384,1,,,,,,,,,,,,,,,,,,,,
0.010002,0.256301,0.02469,1,,,,,,,,,,,,,,,,,,,,
0.029541,0.076563,0.068494,1,,,,,,,,,,,,,,,,,,,,
0.00874,0.248012,0.023399,1,,,,,,,,,,,,,,,,,,,,
0.008348,0.198232,0.011091,1,,,,,,,,,,,,,,,,,,,,
0.023675,0.135537,0.032723,1,,,,,,,,,,,,,,,,,,,,
0.080544,0.177463,0.111575,1,,,,,,,,,,,,,,,,,,,,
0.011875,0.062854,0.03057,1,,,,,,,,,,,,,,,,,,,,
0.069285,0.154266,0.086896,1,,,,,,,,,,,,,,,,,,,,
0.031672,0.245869,0.043067,1,,,,,,,,,,,,,,,,,,,,
0.078575,0.109532,0.093251,1,,,,,,,,,,,,,,,,,,,,
0.044642,0.185579,0.061642,1,,,,,,,,,,,,,,,,,,,,
0.045106,0.151312,0.061723,1,,,,,,,,,,,,,,,,,,,,
0.038997,0.068179,0.054225,1,,,,,,,,,,,,,,,,,,,,
0.010635,0.0485,0.02929,1,,,,,,,,,,,,,,,,,,,,
0.024939,0.197019,0.027562,1,,,,,,,,,,,,,,,,,,,,
0.007512,0.176005,0.024817,1,,,,,,,,,,,,,,,,,,,,
0.009962,0.230512,0.032725,1,,,,,,,,,,,,,,,,,,,,
0.009625,0.200538,0.033398,1,,,,,,,,,,,,,,,,,,,,
0.009413,0.206689,0.032353,1,,,,,,,,,,,,,,,,,,,,
0.009162,0.216477,0.026407,1,,,,,,,,,,,,,,,,,,,,
0.010387,0.153571,0.027606,1,,,,,,,,,,,,,,,,,,,,
0.011747,0.198299,0.035373,1,,,,,,,,,,,,,,,,,,,,
0.029502,0.194015,0.044151,1,,,,,,,,,,,,,,,,,,,,
0.017255,0.204398,0.032548,1,,,,,,,,,,,,,,,,,,,,
0.015529,0.1681,0.042325,1,,,,,,,,,,,,,,,,,,,,
0.06753,0.209537,0.072368,1,,,,,,,,,,,,,,,,,,,,
0.097127,0.215408,0.109391,1,,,,,,,,,,,,,,,,,,,,
0.013308,0.202084,0.040935,1,,,,,,,,,,,,,,,,,,,,
0.024526,0.212316,0.042482,1,,,,,,,,,,,,,,,,,,,,
0.024948,0.165688,0.043989,1,,,,,,,,,,,,,,,,,,,,
0.017278,0.19687,0.031664,1,,,,,,,,,,,,,,,,,,,,
0.134756,0.249696,0.126045,3,,,,,,,,,,,,,,,,,,,,
0.016019,0.167009,0.046058,1,,,,,,,,,,,,,,,,,,,,
0.023105,0.14369,0.034957,1,,,,,,,,,,,,,,,,,,,,
0.015575,0.220464,0.057131,1,,,,,,,,,,,,,,,,,,,,
0.010073,0.193838,0.035795,1,,,,,,,,,,,,,,,,,,,,
0.013461,0.21613,0.048984,1,,,,,,,,,,,,,,,,,,,,
0.006619,0.173011,0.01885,1,,,,,,,,,,,,,,,,,,,,
0.024006,0.209867,0.053828,1,,,,,,,,,,,,,,,,,,,,
0.006015,0.137705,0.011255,1,,,,,,,,,,,,,,,,,,,,
0.016392,0.247448,0.057137,1,,,,,,,,,,,,,,,,,,,,
0.020987,0.187387,0.045962,1,,,,,,,,,,,,,,,,,,,,
0.007782,0.132019,0.013872,1,,,,,,,,,,,,,,,,,,,,
0.02008,0.211704,0.043712,1,,,,,,,,,,,,,,,,,,,,
0.023849,0.212898,0.0596,1,,,,,,,,,,,,,,,,,,,,
0.016273,0.204494,0.044982,1,,,,,,,,,,,,,,,,,,,,
0.009962,0.026775,0.029331,1,,,,,,,,,,,,,,,,,,,,
0.033093,0.180821,0.07665,1,,,,,,,,,,,,,,,,,,,,
0.029018,0.221313,0.049465,1,,,,,,,,,,,,,,,,,,,,
0.029136,0.218139,0.046251,1,,,,,,,,,,,,,,,,,,,,
0.074901,0.245291,0.085555,1,,,,,,,,,,,,,,,,,,,,
0.027726,0.210253,0.057668,1,,,,,,,,,,,,,,,,,,,,
0.020602,0.249777,0.048195,1,,,,,,,,,,,,,,,,,,,,
0.022412,0.206024,0.050057,1,,,,,,,,,,,,,,,,,,,,
0.060285,0.217177,0.119882,1,,,,,,,,,,,,,,,,,,,,
0.02178,0.254589,0.055538,1,,,,,,,,,,,,,,,,,,,,
0.036117,0.291483,0.040624,1,,,,,,,,,,,,,,,,,,,,
0.035047,0.218238,0.038286,1,,,,,,,,,,,,,,,,,,,,
0.01699,0.219381,0.055772,1,,,,,,,,,,,,,,,,,,,,
0.030768,0.269703,0.076105,1,,,,,,,,,,,,,,,,,,,,
0.045421,0.220768,0.05086,1,,,,,,,,,,,,,,,,,,,,
0.033059,0.192312,0.040223,1,,,,,,,,,,,,,,,,,,,,
0.030116,0.22368,0.079712,1,,,,,,,,,,,,,,,,,,,,
0.026677,0.169153,0.036225,1,,,,,,,,,,,,,,,,,,,,
0.045719,0.17976,0.067186,1,,,,,,,,,,,,,,,,,,,,
0.028841,0.153318,0.04229,1,,,,,,,,,,,,,,,,,,,,
0.013625,0.203764,0.048299,1,,,,,,,,,,,,,,,,,,,,
0.01551,0.167413,0.043034,1,,,,,,,,,,,,,,,,,,,,
0.020267,0.183282,0.049835,1,,,,,,,,,,,,,,,,,,,,
0.030864,0.242282,0.048402,1,,,,,,,,,,,,,,,,,,,,
0.024487,0.148939,0.027461,1,,,,,,,,,,,,,,,,,,,,
0.032478,0.251944,0.066989,1,,,,,,,,,,,,,,,,,,,,
0.015634,0.211996,0.043897,1,,,,,,,,,,,,,,,,,,,,
0.016007,0.225401,0.053235,1,,,,,,,,,,,,,,,,,,,,
0.021556,0.226948,0.064355,1,,,,,,,,,,,,,,,,,,,,
0.028794,0.094808,0.03741,1,,,,,,,,,,,,,,,,,,,,
0.041083,0.130802,0.050416,1,,,,,,,,,,,,,,,,,,,,
0.020993,0.166548,0.053476,1,,,,,,,,,,,,,,,,,,,,
0.014138,0.219306,0.048914,1,,,,,,,,,,,,,,,,,,,,
0.016633,0.17283,0.031999,1,,,,,,,,,,,,,,,,,,,,
0.048471,0.153196,0.057716,1,,,,,,,,,,,,,,,,,,,,
0.020469,0.166266,0.050413,1,,,,,,,,,,,,,,,,,,,,
0.015105,0.145994,0.036842,1,,,,,,,,,,,,,,,,,,,,
0.014589,0.18767,0.050167,1,,,,,,,,,,,,,,,,,,,,
0.030325,0.184267,0.059402,1,,,,,,,,,,,,,,,,,,,,
0.025213,0.164732,0.045303,1,,,,,,,,,,,,,,,,,,,,
0.039513,0.206187,0.048083,1,,,,,,,,,,,,,,,,,,,,
0.081946,0.203626,0.090341,1,,,,,,,,,,,,,,,,,,,,
0.056027,0.196951,0.074805,1,,,,,,,,,,,,,,,,,,,,
0.096295,0.302239,0.112273,1,,,,,,,,,,,,,,,,,,,,
0.020991,0.195574,0.053312,1,,,,,,,,,,,,,,,,,,,,
0.006921,0.103784,0.008552,1,,,,,,,,,,,,,,,,,,,,
0.017585,0.261338,0.058964,1,,,,,,,,,,,,,,,,,,,,
0.02142,0.181225,0.042002,1,,,,,,,,,,,,,,,,,,,,
0.016781,0.206532,0.058925,1,,,,,,,,,,,,,,,,,,,,
0.015663,0.200319,0.041467,1,,,,,,,,,,,,,,,,,,,,
0.020094,0.20645,0.06721,1,,,,,,,,,,,,,,,,,,,,
0.01825,0.206462,0.056144,1,,,,,,,,,,,,,,,,,,,,
0.048459,0.133239,0.057985,1,,,,,,,,,,,,,,,,,,,,
0.109535,0.282533,0.119707,1,,,,,,,,,,,,,,,,,,,,
0.019571,0.201,0.063396,1,,,,,,,,,,,,,,,,,,,,
0.025794,0.179609,0.060817,1,,,,,,,,,,,,,,,,,,,,
0.013103,0.058038,0.029628,1,,,,,,,,,,,,,,,,,,,,
0.071292,0.293725,0.087262,1,,,,,,,,,,,,,,,,,,,,
0.032548,0.152679,0.051497,1,,,,,,,,,,,,,,,,,,,,
0.03489,0.120219,0.040897,1,,,,,,,,,,,,,,,,,,,,
0.04562,0.137484,0.051612,1,,,,,,,,,,,,,,,,,,,,
0.019067,0.183903,0.043737,1,,,,,,,,,,,,,,,,,,,,
0.013717,0.128398,0.038844,1,,,,,,,,,,,,,,,,,,,,
0.01334,0.237119,0.04272,1,,,,,,,,,,,,,,,,,,,,
0.020387,0.194565,0.043994,1,,,,,,,,,,,,,,,,,,,,
0.01642,0.087233,0.041351,1,,,,,,,,,,,,,,,,,,,,
0.010616,0.207278,0.037629,1,,,,,,,,,,,,,,,,,,,,
0.032978,0.209458,0.051977,1,,,,,,,,,,,,,,,,,,,,
0.0269,0.156171,0.043582,1,,,,,,,,,,,,,,,,,,,,
0.021833,0.206212,0.047833,1,,,,,,,,,,,,,,,,,,,,
0.02027,0.139962,0.049764,1,,,,,,,,,,,,,,,,,,,,
0.072402,0.215034,0.082946,1,,,,,,,,,,,,,,,,,,,,
0.018194,0.124911,0.03593,1,,,,,,,,,,,,,,,,,,,,
0.013035,0.158687,0.038912,1,,,,,,,,,,,,,,,,,,,,
0.011785,0.233664,0.039592,1,,,,,,,,,,,,,,,,,,,,
0.021339,0.152624,0.037577,1,,,,,,,,,,,,,,,,,,,,
0.023881,0.197978,0.053124,1,,,,,,,,,,,,,,,,,,,,
0.032722,0.20224,0.051927,1,,,,,,,,,,,,,,,,,,,,
0.018516,0.203539,0.037325,1,,,,,,,,,,,,,,,,,,,,
0.019451,0.205228,0.031815,1,,,,,,,,,,,,,,,,,,,,
0.019872,0.147567,0.040834,1,,,,,,,,,,,,,,,,,,,,
0.014725,0.145699,0.03552,1,,,,,,,,,,,,,,,,,,,,
0.007425,0.077509,0.020261,1,,,,,,,,,,,,,,,,,,,,
0.012757,0.145237,0.038388,1,,,,,,,,,,,,,,,,,,,,
0.011124,0.134315,0.034985,1,,,,,,,,,,,,,,,,,,,,
0.012673,0.137359,0.019596,1,,,,,,,,,,,,,,,,,,,,
0.016299,0.180221,0.034864,1,,,,,,,,,,,,,,,,,,,,
0.007245,0.030019,0.021741,1,,,,,,,,,,,,,,,,,,,,
0.027182,0.204304,0.056642,1,,,,,,,,,,,,,,,,,,,,
0.014107,0.128326,0.026782,1,,,,,,,,,,,,,,,,,,,,
0.014877,0.184845,0.044853,1,,,,,,,,,,,,,,,,,,,,
0.01184,0.218224,0.041503,1,,,,,,,,,,,,,,,,,,,,
0.026252,0.09372,0.036839,1,,,,,,,,,,,,,,,,,,,,
0.032023,0.146067,0.037265,1,,,,,,,,,,,,,,,,,,,,
0.021128,0.212746,0.049247,1,,,,,,,,,,,,,,,,,,,,
0.063011,0.164746,0.066713,1,,,,,,,,,,,,,,,,,,,,
0.014683,0.236071,0.050406,1,,,,,,,,,,,,,,,,,,,,
0.016996,0.191692,0.060747,1,,,,,,,,,,,,,,,,,,,,
0.014597,0.20671,0.047252,1,,,,,,,,,,,,,,,,,,,,
0.019685,0.159252,0.046643,1,,,,,,,,,,,,,,,,,,,,
0.019382,0.137412,0.03458,1,,,,,,,,,,,,,,,,,,,,
0.084315,0.213357,0.089335,1,,,,,,,,,,,,,,,,,,,,
0.018792,0.207743,0.045406,1,,,,,,,,,,,,,,,,,,,,
0.014213,0.188276,0.049776,1,,,,,,,,,,,,,,,,,,,,
0.011723,0.213331,0.042117,1,,,,,,,,,,,,,,,,,,,,
0.017817,0.092779,0.043797,1,,,,,,,,,,,,,,,,,,,,
0.016769,0.213719,0.043697,1,,,,,,,,,,,,,,,,,,,,
0.019436,0.212551,0.042475,1,,,,,,,,,,,,,,,,,,,,
0.028558,0.203082,0.050835,1,,,,,,,,,,,,,,,,,,,,
0.011051,0.152297,0.01579,1,,,,,,,,,,,,,,,,,,,,
0.091094,0.300437,0.098389,1,,,,,,,,,,,,,,,,,,,,
0.030654,0.146008,0.033514,1,,,,,,,,,,,,,,,,,,,,
0.01394,0.236662,0.039381,1,,,,,,,,,,,,,,,,,,,,
0.015973,0.187711,0.035976,1,,,,,,,,,,,,,,,,,,,,
0.021906,0.161608,0.050225,1,,,,,,,,,,,,,,,,,,,,
0.018074,0.206412,0.045373,1,,,,,,,,,,,,,,,,,,,,
0.01263,0.102825,0.013334,1,,,,,,,,,,,,,,,,,,,,
0.017429,0.122512,0.02846,1,,,,,,,,,,,,,,,,,,,,
0.014861,0.247728,0.047188,1,,,,,,,,,,,,,,,,,,,,
0.133706,0.417259,0.142147,1,,,,,,,,,,,,,,,,,,,,
0.015926,0.205865,0.031089,1,,,,,,,,,,,,,,,,,,,,
0.011926,0.202937,0.043142,1,,,,,,,,,,,,,,,,,,,,
0.029287,0.19826,0.042478,1,,,,,,,,,,,,,,,,,,,,
0.016732,0.176042,0.037338,1,,,,,,,,,,,,,,,,,,,,
0.014219,0.181754,0.040143,1,,,,,,,,,,,,,,,,,,,,
0.027571,0.193227,0.052621,1,,,,,,,,,,,,,,,,,,,,
0.011902,0.094067,0.040834,1,,,,,,,,,,,,,,,,,,,,
0.025578,0.203802,0.051947,1,,,,,,,,,,,,,,,,,,,,
0.026497,0.193838,0.068257,1,,,,,,,,,,,,,,,,,,,,
0.012017,0.215005,0.040779,1,,,,,,,,,,,,,,,,,,,,
0.021877,0.192693,0.046319,1,,,,,,,,,,,,,,,,,,,,
0.0159,0.202366,0.036406,1,,,,,,,,,,,,,,,,,,,,
0.017886,0.206827,0.035079,1,,,,,,,,,,,,,,,,,,,,
0.022383,0.185615,0.04923,1,,,,,,,,,,,,,,,,,,,,
0.007741,0.071322,0.017503,1,,,,,,,,,,,,,,,,,,,,
0.015437,0.116346,0.01879,1,,,,,,,,,,,,,,,,,,,,
0.011728,0.24058,0.038844,1,,,,,,,,,,,,,,,,,,,,
0.021765,0.137939,0.03375,1,,,,,,,,,,,,,,,,,,,,
0.024198,0.199594,0.053186,1,,,,,,,,,,,,,,,,,,,,
0.020586,0.203647,0.038035,1,,,,,,,,,,,,,,,,,,,,
0.019664,0.202237,0.03611,1,,,,,,,,,,,,,,,,,,,,
0.019578,0.181435,0.031736,1,,,,,,,,,,,,,,,,,,,,
0.017768,0.076811,0.02694,1,,,,,,,,,,,,,,,,,,,,
0.010139,0.094283,0.010621,1,,,,,,,,,,,,,,,,,,,,
0.015919,0.11152,0.021419,1,,,,,,,,,,,,,,,,,,,,
0.011526,0.121759,0.012796,1,,,,,,,,,,,,,,,,,,,,
0.017603,0.199355,0.042426,1,,,,,,,,,,,,,,,,,,,,
0.028951,0.176993,0.044304,1,,,,,,,,,,,,,,,,,,,,
0.014134,0.164551,0.049064,1,,,,,,,,,,,,,,,,,,,,
0.014137,0.183829,0.034581,1,,,,,,,,,,,,,,,,,,,,
0.01574,0.185794,0.033022,1,,,,,,,,,,,,,,,,,,,,
0.022867,0.164588,0.044411,1,,,,,,,,,,,,,,,,,,,,
0.007384,0.051366,0.019304,1,,,,,,,,,,,,,,,,,,,,
0.033955,0.144364,0.053315,1,,,,,,,,,,,,,,,,,,,,
0.018401,0.219474,0.050462,1,,,,,,,,,,,,,,,,,,,,
0.010872,0.084208,0.038187,1,,,,,,,,,,,,,,,,,,,,
0.018959,0.189241,0.037142,1,,,,,,,,,,,,,,,,,,,,
0.004047,0.118468,0.008556,1,,,,,,,,,,,,,,,,,,,,
0.014163,0.217511,0.050672,1,,,,,,,,,,,,,,,,,,,,
0.038105,0.154756,0.053512,1,,,,,,,,,,,,,,,,,,,,
0.082819,0.266955,0.094415,1,,,,,,,,,,,,,,,,,,,,
0.014767,0.192175,0.045567,1,,,,,,,,,,,,,,,,,,,,
0.021394,0.286393,0.068742,1,,,,,,,,,,,,,,,,,,,,
0.017316,0.226501,0.061534,1,,,,,,,,,,,,,,,,,,,,
0.016871,0.155499,0.050093,1,,,,,,,,,,,,,,,,,,,,
0.078722,0.253984,0.090001,1,,,,,,,,,,,,,,,,,,,,
0.01886,0.237871,0.052698,1,,,,,,,,,,,,,,,,,,,,
0.016478,0.228204,0.052213,1,,,,,,,,,,,,,,,,,,,,
0.018011,0.120926,0.030031,1,,,,,,,,,,,,,,,,,,,,
0.033185,0.259625,0.064549,1,,,,,,,,,,,,,,,,,,,,
0.022355,0.201483,0.04232,1,,,,,,,,,,,,,,,,,,,,
0.080012,0.400983,0.092034,1,,,,,,,,,,,,,,,,,,,,
0.019925,0.245229,0.047083,1,,,,,,,,,,,,,,,,,,,,
0.038167,0.133464,0.04333,1,,,,,,,,,,,,,,,,,,,,
0.006437,0.201053,0.011925,1,,,,,,,,,,,,,,,,,,,,
0.043348,0.151343,0.047448,1,,,,,,,,,,,,,,,,,,,,
0.06519,0.226657,0.073631,1,,,,,,,,,,,,,,,,,,,,
0.027918,0.165882,0.048861,1,,,,,,,,,,,,,,,,,,,,
0.013884,0.143646,0.027214,1,,,,,,,,,,,,,,,,,,,,
0.016857,0.224617,0.038311,1,,,,,,,,,,,,,,,,,,,,
0.036614,0.202805,0.061126,1,,,,,,,,,,,,,,,,,,,,
0.014432,0.179599,0.042418,1,,,,,,,,,,,,,,,,,,,,
0.043945,0.17493,0.058091,1,,,,,,,,,,,,,,,,,,,,
0.013322,0.19404,0.044235,1,,,,,,,,,,,,,,,,,,,,
0.015882,0.186779,0.04831,1,,,,,,,,,,,,,,,,,,,,
0.017371,0.211063,0.059913,1,,,,,,,,,,,,,,,,,,,,
0.018389,0.140377,0.053925,1,,,,,,,,,,,,,,,,,,,,
0.01899,0.23476,0.067748,1,,,,,,,,,,,,,,,,,,,,
0.018338,0.196033,0.052531,1,,,,,,,,,,,,,,,,,,,,
0.010372,0.196802,0.03597,1,,,,,,,,,,,,,,,,,,,,
0.012863,0.197378,0.041114,1,,,,,,,,,,,,,,,,,,,,
0.015964,0.192109,0.043367,1,,,,,,,,,,,,,,,,,,,,
0.013027,0.17918,0.031271,1,,,,,,,,,,,,,,,,,,,,
0.023866,0.146277,0.053434,1,,,,,,,,,,,,,,,,,,,,
0.014583,0.165246,0.037861,1,,,,,,,,,,,,,,,,,,,,
0.008579,0.115023,0.026274,1,,,,,,,,,,,,,,,,,,,,
0.010262,0.120263,0.020733,1,,,,,,,,,,,,,,,,,,,,
0.045474,0.177258,0.052463,1,,,,,,,,,,,,,,,,,,,,
0.017534,0.258509,0.036578,1,,,,,,,,,,,,,,,,,,,,
0.025682,0.117559,0.027812,1,,,,,,,,,,,,,,,,,,,,
0.03569,0.172016,0.046613,1,,,,,,,,,,,,,,,,,,,,
0.046907,0.227347,0.056119,1,,,,,,,,,,,,,,,,,,,,
0.015972,0.19352,0.027895,1,,,,,,,,,,,,,,,,,,,,
0.041183,0.174467,0.079916,1,,,,,,,,,,,,,,,,,,,,
0.023415,0.12161,0.043032,1,,,,,,,,,,,,,,,,,,,,
0.028151,0.119923,0.053267,1,,,,,,,,,,,,,,,,,,,,
0.015638,0.058576,0.025919,1,,,,,,,,,,,,,,,,,,,,
0.060922,0.26253,0.068188,1,,,,,,,,,,,,,,,,,,,,
0.034342,0.192139,0.04538,1,,,,,,,,,,,,,,,,,,,,
0.018843,0.212437,0.035857,1,,,,,,,,,,,,,,,,,,,,
0.042054,0.183714,0.049388,1,,,,,,,,,,,,,,,,,,,,
0.050731,0.253744,0.058806,1,,,,,,,,,,,,,,,,,,,,
0.016069,0.205945,0.053946,1,,,,,,,,,,,,,,,,,,,,
0.021555,0.122077,0.049782,1,,,,,,,,,,,,,,,,,,,,
0.016059,0.201566,0.057049,1,,,,,,,,,,,,,,,,,,,,
0.015398,0.120375,0.037795,1,,,,,,,,,,,,,,,,,,,,
0.029169,0.132481,0.037571,1,,,,,,,,,,,,,,,,,,,,
0.016903,0.206716,0.058114,1,,,,,,,,,,,,,,,,,,,,
0.014598,0.208945,0.051819,1,,,,,,,,,,,,,,,,,,,,
0.02116,0.157337,0.0266,1,,,,,,,,,,,,,,,,,,,,
0.030215,0.210397,0.044202,1,,,,,,,,,,,,,,,,,,,,
0.020392,0.209418,0.040206,1,,,,,,,,,,,,,,,,,,,,
0.02742,0.161041,0.030033,1,,,,,,,,,,,,,,,,,,,,
0.030935,0.193294,0.034786,1,,,,,,,,,,,,,,,,,,,,
0.027908,0.198969,0.042775,1,,,,,,,,,,,,,,,,,,,,
0.016086,0.197965,0.039262,1,,,,,,,,,,,,,,,,,,,,
0.016868,0.173681,0.032036,1,,,,,,,,,,,,,,,,,,,,
0.006625,0.179512,0.005995,3,,,,,,,,,,,,,,,,,,,,
0.077185,0.213207,0.08231,1,,,,,,,,,,,,,,,,,,,,
0.019008,0.19977,0.048525,1,,,,,,,,,,,,,,,,,,,,
0.01345,0.19807,0.036439,1,,,,,,,,,,,,,,,,,,,,
0.040961,0.149921,0.049557,1,,,,,,,,,,,,,,,,,,,,
0.078718,0.263331,0.087966,1,,,,,,,,,,,,,,,,,,,,
0.015648,0.185911,0.046338,1,,,,,,,,,,,,,,,,,,,,
0.065157,0.183635,0.068946,1,,,,,,,,,,,,,,,,,,,,
0.014846,0.219626,0.049186,1,,,,,,,,,,,,,,,,,,,,
0.034267,0.192039,0.04196,1,,,,,,,,,,,,,,,,,,,,
0.014431,0.219023,0.039516,1,,,,,,,,,,,,,,,,,,,,
0.014164,0.18365,0.035537,1,,,,,,,,,,,,,,,,,,,,
0.016917,0.165423,0.037074,1,,,,,,,,,,,,,,,,,,,,
0.013395,0.069203,0.01471,1,,,,,,,,,,,,,,,,,,,,
0.011692,0.143658,0.039319,1,,,,,,,,,,,,,,,,,,,,
0.014063,0.199896,0.047868,1,,,,,,,,,,,,,,,,,,,,
0.015149,0.188785,0.04286,1,,,,,,,,,,,,,,,,,,,,
0.033214,0.255105,0.090026,1,,,,,,,,,,,,,,,,,,,,
0.027205,0.256209,0.0642,1,,,,,,,,,,,,,,,,,,,,
0.010522,0.159482,0.034774,1,,,,,,,,,,,,,,,,,,,,
0.013924,0.214181,0.040556,1,,,,,,,,,,,,,,,,,,,,
0.017893,0.217545,0.05265,1,,,,,,,,,,,,,,,,,,,,
0.036533,0.16479,0.044202,1,,,,,,,,,,,,,,,,,,,,
0.018967,0.23481,0.05343,1,,,,,,,,,,,,,,,,,,,,
0.021395,0.220958,0.053596,1,,,,,,,,,,,,,,,,,,,,
0.012335,0.179739,0.030063,1,,,,,,,,,,,,,,,,,,,,
0.019699,0.211493,0.055917,1,,,,,,,,,,,,,,,,,,,,
0.011184,0.09245,0.028887,1,,,,,,,,,,,,,,,,,,,,
0.012758,0.163458,0.034757,1,,,,,,,,,,,,,,,,,,,,
0.017527,0.220188,0.055555,1,,,,,,,,,,,,,,,,,,,,
0.016176,0.214122,0.052305,1,,,,,,,,,,,,,,,,,,,,
0.017003,0.070362,0.023745,1,,,,,,,,,,,,,,,,,,,,
0.012961,0.173859,0.041618,1,,,,,,,,,,,,,,,,,,,,
0.021958,0.23489,0.026373,1,,,,,,,,,,,,,,,,,,,,
0.018561,0.244971,0.064484,1,,,,,,,,,,,,,,,,,,,,
0.018572,0.118521,0.044836,1,,,,,,,,,,,,,,,,,,,,
0.014501,0.178398,0.042895,1,,,,,,,,,,,,,,,,,,,,
0.023596,0.174787,0.040832,1,,,,,,,,,,,,,,,,,,,,
0.017532,0.246886,0.052439,1,,,,,,,,,,,,,,,,,,,,
0.01547,0.226572,0.046479,1,,,,,,,,,,,,,,,,,,,,
0.035176,0.201522,0.060076,1,,,,,,,,,,,,,,,,,,,,
0.043625,0.269082,0.071478,1,,,,,,,,,,,,,,,,,,,,
0.011369,0.175532,0.037736,1,,,,,,,,,,,,,,,,,,,,
0.010143,0.15544,0.035006,1,,,,,,,,,,,,,,,,,,,,
0.007048,0.05435,0.011672,1,,,,,,,,,,,,,,,,,,,,
0.011876,0.187325,0.040224,1,,,,,,,,,,,,,,,,,,,,
0.027317,0.133618,0.029941,1,,,,,,,,,,,,,,,,,,,,
0.028277,0.142581,0.0487,1,,,,,,,,,,,,,,,,,,,,
0.009606,0.119989,0.02804,1,,,,,,,,,,,,,,,,,,,,
0.009992,0.084324,0.032643,1,,,,,,,,,,,,,,,,,,,,
0.010661,0.17167,0.037987,1,,,,,,,,,,,,,,,,,,,,
0.010656,0.179116,0.038282,1,,,,,,,,,,,,,,,,,,,,
0.013534,0.184364,0.046278,1,,,,,,,,,,,,,,,,,,,,
0.01594,0.13116,0.045363,1,,,,,,,,,,,,,,,,,,,,
0.010013,0.150048,0.034111,1,,,,,,,,,,,,,,,,,,,,
0.011508,0.217475,0.036285,1,,,,,,,,,,,,,,,,,,,,
0.011588,0.221908,0.037492,1,,,,,,,,,,,,,,,,,,,,
0.008221,0.05655,0.009464,1,,,,,,,,,,,,,,,,,,,,
0.051378,0.237757,0.054908,1,,,,,,,,,,,,,,,,,,,,
0.017239,0.200061,0.043145,1,,,,,,,,,,,,,,,,,,,,
0.051527,0.143747,0.057484,1,,,,,,,,,,,,,,,,,,,,
0.078882,0.245973,0.087502,1,,,,,,,,,,,,,,,,,,,,
0.011824,0.20162,0.041078,1,,,,,,,,,,,,,,,,,,,,
0.008841,0.103317,0.02142,1,,,,,,,,,,,,,,,,,,,,
0.013401,0.161364,0.028731,1,,,,,,,,,,,,,,,,,,,,
0.011354,0.177612,0.037195,1,,,,,,,,,,,,,,,,,,,,
0.006139,0.033982,0.006703,1,,,,,,,,,,,,,,,,,,,,
0.011579,0.178375,0.041318,1,,,,,,,,,,,,,,,,,,,,
0.011863,0.192387,0.041909,1,,,,,,,,,,,,,,,,,,,,
0.009724,0.127763,0.03217,1,,,,,,,,,,,,,,,,,,,,
0.013051,0.146788,0.037599,1,,,,,,,,,,,,,,,,,,,,
0.013706,0.146397,0.037459,1,,,,,,,,,,,,,,,,,,,,
0.013843,0.153047,0.034434,1,,,,,,,,,,,,,,,,,,,,
0.010967,0.176167,0.036194,1,,,,,,,,,,,,,,,,,,,,
0.011123,0.17715,0.037289,1,,,,,,,,,,,,,,,,,,,,
0.014146,0.196444,0.047805,1,,,,,,,,,,,,,,,,,,,,
0.006433,0.043163,0.010081,1,,,,,,,,,,,,,,,,,,,,
0.011357,0.184862,0.038085,1,,,,,,,,,,,,,,,,,,,,
0.011649,0.188039,0.039682,1,,,,,,,,,,,,,,,,,,,,
0.009332,0.160943,0.031534,1,,,,,,,,,,,,,,,,,,,,
0.011341,0.169061,0.038721,1,,,,,,,,,,,,,,,,,,,,
0.007443,0.143465,0.021919,1,,,,,,,,,,,,,,,,,,,,
0.025765,0.130051,0.02808,1,,,,,,,,,,,,,,,,,,,,
0.01627,0.174712,0.036552,1,,,,,,,,,,,,,,,,,,,,
0.023384,0.134368,0.025382,1,,,,,,,,,,,,,,,,,,,,
0.016787,0.174796,0.034421,1,,,,,,,,,,,,,,,,,,,,
0.031983,0.155503,0.040259,1,,,,,,,,,,,,,,,,,,,,
0.02786,0.147958,0.049508,1,,,,,,,,,,,,,,,,,,,,
0.024398,0.173747,0.057527,1,,,,,,,,,,,,,,,,,,,,
0.007396,0.024905,0.021804,1,,,,,,,,,,,,,,,,,,,,
0.008521,0.118865,0.019518,1,,,,,,,,,,,,,,,,,,,,
0.008312,0.111371,0.015204,1,,,,,,,,,,,,,,,,,,,,
0.008946,0.093145,0.027464,1,,,,,,,,,,,,,,,,,,,,
0.011343,0.178555,0.040457,1,,,,,,,,,,,,,,,,,,,,
0.010662,0.184689,0.03823,1,,,,,,,,,,,,,,,,,,,,
0.011891,0.15697,0.038673,1,,,,,,,,,,,,,,,,,,,,
0.013416,0.187745,0.045872,1,,,,,,,,,,,,,,,,,,,,
0.014039,0.205991,0.039806,1,,,,,,,,,,,,,,,,,,,,
0.011458,0.195834,0.039283,1,,,,,,,,,,,,,,,,,,,,
0.014625,0.18945,0.036995,1,,,,,,,,,,,,,,,,,,,,
0.017896,0.172349,0.032387,1,,,,,,,,,,,,,,,,,,,,
0.011588,0.219602,0.040714,1,,,,,,,,,,,,,,,,,,,,
0.012548,0.226073,0.039313,1,,,,,,,,,,,,,,,,,,,,
0.011779,0.220589,0.037924,1,,,,,,,,,,,,,,,,,,,,
0.016509,0.188186,0.035126,1,,,,,,,,,,,,,,,,,,,,
0.011665,0.223259,0.038229,1,,,,,,,,,,,,,,,,,,,,
0.01343,0.230533,0.046916,1,,,,,,,,,,,,,,,,,,,,
0.029871,0.277082,0.08502,1,,,,,,,,,,,,,,,,,,,,
0.012829,0.146744,0.025632,1,,,,,,,,,,,,,,,,,,,,
0.009263,0.036165,0.0167,1,,,,,,,,,,,,,,,,,,,,
0.051731,0.240488,0.055052,1,,,,,,,,,,,,,,,,,,,,
0.015568,0.186754,0.040349,1,,,,,,,,,,,,,,,,,,,,
0.013491,0.16428,0.044217,1,,,,,,,,,,,,,,,,,,,,
0.033595,0.111153,0.036868,1,,,,,,,,,,,,,,,,,,,,
0.046988,0.143974,0.051182,1,,,,,,,,,,,,,,,,,,,,
0.013893,0.178697,0.040487,1,,,,,,,,,,,,,,,,,,,,
0.014323,0.180612,0.039969,1,,,,,,,,,,,,,,,,,,,,
0.057503,0.181637,0.064975,1,,,,,,,,,,,,,,,,,,,,
0.032445,0.138922,0.048067,1,,,,,,,,,,,,,,,,,,,,
0.016572,0.219733,0.031674,1,,,,,,,,,,,,,,,,,,,,
0.013324,0.175489,0.044755,1,,,,,,,,,,,,,,,,,,,,
0.014117,0.200231,0.048508,1,,,,,,,,,,,,,,,,,,,,
0.039909,0.198662,0.067445,1,,,,,,,,,,,,,,,,,,,,
0.017706,0.188153,0.054319,1,,,,,,,,,,,,,,,,,,,,
0.016495,0.15009,0.046465,1,,,,,,,,,,,,,,,,,,,,
0.011656,0.221319,0.037448,1,,,,,,,,,,,,,,,,,,,,
0.010396,0.083609,0.030143,1,,,,,,,,,,,,,,,,,,,,
0.011521,0.206843,0.039039,1,,,,,,,,,,,,,,,,,,,,
0.033019,0.151052,0.038101,1,,,,,,,,,,,,,,,,,,,,
0.03119,0.149629,0.043149,1,,,,,,,,,,,,,,,,,,,,
0.069088,0.234522,0.07523,1,,,,,,,,,,,,,,,,,,,,
0.010874,0.176742,0.03685,1,,,,,,,,,,,,,,,,,,,,
0.032377,0.164332,0.053892,1,,,,,,,,,,,,,,,,,,,,
0.011408,0.200755,0.018587,1,,,,,,,,,,,,,,,,,,,,
0.009282,0.154344,0.029892,1,,,,,,,,,,,,,,,,,,,,
0.016079,0.201099,0.050763,1,,,,,,,,,,,,,,,,,,,,
0.009656,0.153637,0.030805,1,,,,,,,,,,,,,,,,,,,,
0.014363,0.176869,0.0486,1,,,,,,,,,,,,,,,,,,,,
0.011361,0.165429,0.037744,1,,,,,,,,,,,,,,,,,,,,
0.010577,0.170163,0.03631,1,,,,,,,,,,,,,,,,,,,,
0.030916,0.166123,0.050162,1,,,,,,,,,,,,,,,,,,,,
0.070423,0.178147,0.075742,1,,,,,,,,,,,,,,,,,,,,
0.070964,0.19296,0.075733,1,,,,,,,,,,,,,,,,,,,,
0.024401,0.160194,0.056332,1,,,,,,,,,,,,,,,,,,,,
0.009065,0.052971,0.026611,1,,,,,,,,,,,,,,,,,,,,
0.010615,0.187136,0.02655,1,,,,,,,,,,,,,,,,,,,,
0.014038,0.238151,0.045772,1,,,,,,,,,,,,,,,,,,,,
0.032106,0.181652,0.050487,1,,,,,,,,,,,,,,,,,,,,
0.040149,0.198254,0.083476,1,,,,,,,,,,,,,,,,,,,,
0.062036,0.196299,0.06736,1,,,,,,,,,,,,,,,,,,,,
0.01142,0.175127,0.040085,1,,,,,,,,,,,,,,,,,,,,
0.062082,0.225413,0.070774,1,,,,,,,,,,,,,,,,,,,,
0.037278,0.172616,0.055357,1,,,,,,,,,,,,,,,,,,,,
0.004914,0.037007,0.010675,1,,,,,,,,,,,,,,,,,,,,
0.038603,0.168804,0.054402,1,,,,,,,,,,,,,,,,,,,,
0.070809,0.190915,0.075569,1,,,,,,,,,,,,,,,,,,,,
0.039584,0.124153,0.043954,1,,,,,,,,,,,,,,,,,,,,
0.090872,0.256975,0.098761,1,,,,,,,,,,,,,,,,,,,,
0.018444,0.166718,0.044159,1,,,,,,,,,,,,,,,,,,,,
0.01422,0.167962,0.049346,1,,,,,,,,,,,,,,,,,,,,
0.014206,0.241852,0.048918,1,,,,,,,,,,,,,,,,,,,,
0.012995,0.201912,0.045808,1,,,,,,,,,,,,,,,,,,,,
0.005868,0.061486,0.018257,1,,,,,,,,,,,,,,,,,,,,
0.014833,0.221203,0.052373,1,,,,,,,,,,,,,,,,,,,,
0.014314,0.223361,0.051216,1,,,,,,,,,,,,,,,,,,,,
0.019581,0.19315,0.053028,1,,,,,,,,,,,,,,,,,,,,
0.041457,0.143649,0.045251,1,,,,,,,,,,,,,,,,,,,,
0.068078,0.212981,0.073384,1,,,,,,,,,,,,,,,,,,,,
0.020449,0.147649,0.047418,1,,,,,,,,,,,,,,,,,,,,
0.01657,0.236981,0.041849,1,,,,,,,,,,,,,,,,,,,,
0.017763,0.208958,0.062202,1,,,,,,,,,,,,,,,,,,,,
0.020627,0.160616,0.050315,1,,,,,,,,,,,,,,,,,,,,
0.020223,0.101135,0.03083,1,,,,,,,,,,,,,,,,,,,,
0.071147,0.200982,0.076507,1,,,,,,,,,,,,,,,,,,,,
0.104213,0.314551,0.111337,1,,,,,,,,,,,,,,,,,,,,
0.02885,0.10053,0.032538,1,,,,,,,,,,,,,,,,,,,,
0.038647,0.124281,0.042589,1,,,,,,,,,,,,,,,,,,,,
0.01349,0.190228,0.044352,1,,,,,,,,,,,,,,,,,,,,
0.010711,0.144058,0.031259,1,,,,,,,,,,,,,,,,,,,,
0.018708,0.150761,0.04913,1,,,,,,,,,,,,,,,,,,,,
0.006429,0.048493,0.017599,1,,,,,,,,,,,,,,,,,,,,
0.014881,0.114032,0.020764,1,,,,,,,,,,,,,,,,,,,,
0.012977,0.189676,0.042126,1,,,,,,,,,,,,,,,,,,,,
0.016221,0.259174,0.053234,1,,,,,,,,,,,,,,,,,,,,
0.022494,0.182442,0.036883,1,,,,,,,,,,,,,,,,,,,,
0.025106,0.210352,0.05463,1,,,,,,,,,,,,,,,,,,,,
0.029754,0.172128,0.05929,1,,,,,,,,,,,,,,,,,,,,
0.04027,0.115468,0.042958,1,,,,,,,,,,,,,,,,,,,,
0.090919,0.240611,0.098134,1,,,,,,,,,,,,,,,,,,,,
0.025222,0.178463,0.056217,1,,,,,,,,,,,,,,,,,,,,
0.01608,0.192359,0.049973,1,,,,,,,,,,,,,,,,,,,,
0.012524,0.088794,0.034204,1,,,,,,,,,,,,,,,,,,,,
0.041765,0.205902,0.080536,1,,,,,,,,,,,,,,,,,,,,
0.03782,0.172348,0.058842,1,,,,,,,,,,,,,,,,,,,,
0.073066,0.194576,0.077754,1,,,,,,,,,,,,,,,,,,,,
0.137923,0.321842,0.147006,1,,,,,,,,,,,,,,,,,,,,
0.018363,0.195562,0.059977,1,,,,,,,,,,,,,,,,,,,,
0.020241,0.179761,0.039413,1,,,,,,,,,,,,,,,,,,,,
0.01235,0.12913,0.040382,1,,,,,,,,,,,,,,,,,,,,
0.012586,0.191727,0.029168,1,,,,,,,,,,,,,,,,,,,,
0.014403,0.218129,0.044882,1,,,,,,,,,,,,,,,,,,,,
0.022782,0.185691,0.058249,1,,,,,,,,,,,,,,,,,,,,
0.014803,0.20665,0.042533,1,,,,,,,,,,,,,,,,,,,,
0.006908,0.050243,0.009794,1,,,,,,,,,,,,,,,,,,,,
0.009822,0.179054,0.034526,1,,,,,,,,,,,,,,,,,,,,
0.009807,0.189816,0.022267,1,,,,,,,,,,,,,,,,,,,,
0.016973,0.278239,0.044112,1,,,,,,,,,,,,,,,,,,,,
0.034435,0.155739,0.038899,1,,,,,,,,,,,,,,,,,,,,
0.032501,0.155882,0.055833,1,,,,,,,,,,,,,,,,,,,,
0.014628,0.177353,0.037413,1,,,,,,,,,,,,,,,,,,,,
0.01237,0.198952,0.04166,1,,,,,,,,,,,,,,,,,,,,
0.023156,0.148185,0.04961,1,,,,,,,,,,,,,,,,,,,,
0.02548,0.140487,0.047677,1,,,,,,,,,,,,,,,,,,,,
0.015765,0.129053,0.034271,1,,,,,,,,,,,,,,,,,,,,
0.020093,0.126775,0.031103,1,,,,,,,,,,,,,,,,,,,,
0.0483,0.137633,0.053949,1,,,,,,,,,,,,,,,,,,,,
0.015294,0.169764,0.048311,1,,,,,,,,,,,,,,,,,,,,
0.011437,0.187494,0.039833,1,,,,,,,,,,,,,,,,,,,,
0.030665,0.143884,0.032829,1,,,,,,,,,,,,,,,,,,,,
0.019364,0.163311,0.039516,1,,,,,,,,,,,,,,,,,,,,
0.023338,0.129385,0.03955,1,,,,,,,,,,,,,,,,,,,,
0.048287,0.211593,0.053864,1,,,,,,,,,,,,,,,,,,,,
0.016134,0.246363,0.045676,1,,,,,,,,,,,,,,,,,,,,
0.020423,0.220326,0.059309,1,,,,,,,,,,,,,,,,,,,,
0.02107,0.114033,0.034596,1,,,,,,,,,,,,,,,,,,,,
0.018693,0.206582,0.050478,1,,,,,,,,,,,,,,,,,,,,
0.00959,0.110448,0.018468,1,,,,,,,,,,,,,,,,,,,,
0.018602,0.085897,0.047445,1,,,,,,,,,,,,,,,,,,,,
0.049127,0.266089,0.073327,1,,,,,,,,,,,,,,,,,,,,
0.029825,0.212238,0.044133,1,,,,,,,,,,,,,,,,,,,,
0.054065,0.269643,0.074368,1,,,,,,,,,,,,,,,,,,,,
0.0208,0.115042,0.048838,1,,,,,,,,,,,,,,,,,,,,
0.056969,0.281574,0.080282,1,,,,,,,,,,,,,,,,,,,,
0.035731,0.228369,0.049854,1,,,,,,,,,,,,,,,,,,,,
0.057495,0.211171,0.074022,1,,,,,,,,,,,,,,,,,,,,
0.016809,0.205431,0.052398,1,,,,,,,,,,,,,,,,,,,,
0.028986,0.101737,0.037059,1,,,,,,,,,,,,,,,,,,,,
0.016654,0.109615,0.032431,1,,,,,,,,,,,,,,,,,,,,
0.021613,0.16923,0.052674,1,,,,,,,,,,,,,,,,,,,,
0.020726,0.182991,0.060426,1,,,,,,,,,,,,,,,,,,,,
0.053475,0.214726,0.061054,1,,,,,,,,,,,,,,,,,,,,
0.021608,0.186655,0.056479,1,,,,,,,,,,,,,,,,,,,,
0.030547,0.224761,0.073256,1,,,,,,,,,,,,,,,,,,,,
0.06968,0.284868,0.075717,1,,,,,,,,,,,,,,,,,,,,
0.043931,0.203076,0.071197,1,,,,,,,,,,,,,,,,,,,,
0.069335,0.290322,0.075985,1,,,,,,,,,,,,,,,,,,,,
0.034911,0.106561,0.044065,1,,,,,,,,,,,,,,,,,,,,
0.045801,0.136693,0.055386,1,,,,,,,,,,,,,,,,,,,,
0.012394,0.21032,0.043138,1,,,,,,,,,,,,,,,,,,,,
0.028777,0.197616,0.064678,1,,,,,,,,,,,,,,,,,,,,
0.005487,0.09432,0.00792,1,,,,,,,,,,,,,,,,,,,,
0.017834,0.265138,0.055039,1,,,,,,,,,,,,,,,,,,,,
0.016761,0.202246,0.049793,1,,,,,,,,,,,,,,,,,,,,
0.020759,0.220837,0.055179,1,,,,,,,,,,,,,,,,,,,,
0.016039,0.228794,0.052066,1,,,,,,,,,,,,,,,,,,,,
0.018468,0.196821,0.056634,1,,,,,,,,,,,,,,,,,,,,
0.020114,0.21854,0.05255,1,,,,,,,,,,,,,,,,,,,,
0.017701,0.236814,0.055344,1,,,,,,,,,,,,,,,,,,,,
0.017075,0.2382,0.053665,1,,,,,,,,,,,,,,,,,,,,
0.02179,0.211072,0.050275,1,,,,,,,,,,,,,,,,,,,,
0.025235,0.155116,0.027392,1,,,,,,,,,,,,,,,,,,,,
0.020317,0.112442,0.022899,1,,,,,,,,,,,,,,,,,,,,
0.013185,0.201701,0.044168,1,,,,,,,,,,,,,,,,,,,,
0.052918,0.204268,0.057885,1,,,,,,,,,,,,,,,,,,,,
0.03157,0.257755,0.084435,1,,,,,,,,,,,,,,,,,,,,
0.026864,0.129686,0.051534,1,,,,,,,,,,,,,,,,,,,,
0.015148,0.141363,0.035688,1,,,,,,,,,,,,,,,,,,,,
0.014497,0.19977,0.048131,1,,,,,,,,,,,,,,,,,,,,
0.022953,0.223768,0.065226,1,,,,,,,,,,,,,,,,,,,,
0.015876,0.068738,0.018599,1,,,,,,,,,,,,,,,,,,,,
0.022025,0.211184,0.06314,1,,,,,,,,,,,,,,,,,,,,
0.020538,0.222513,0.063085,1,,,,,,,,,,,,,,,,,,,,
0.012555,0.201771,0.043433,1,,,,,,,,,,,,,,,,,,,,
0.035952,0.220863,0.067052,1,,,,,,,,,,,,,,,,,,,,
0.025085,0.271665,0.079904,1,,,,,,,,,,,,,,,,,,,,
0.02035,0.191369,0.060079,1,,,,,,,,,,,,,,,,,,,,
0.037811,0.229395,0.067124,1,,,,,,,,,,,,,,,,,,,,
0.023405,0.170632,0.063237,1,,,,,,,,,,,,,,,,,,,,
0.026489,0.168908,0.046856,1,,,,,,,,,,,,,,,,,,,,
0.033206,0.161748,0.042473,1,,,,,,,,,,,,,,,,,,,,
0.082577,0.206149,0.109473,1,,,,,,,,,,,,,,,,,,,,
0.021398,0.253323,0.057075,1,,,,,,,,,,,,,,,,,,,,
0.016704,0.155317,0.049994,1,,,,,,,,,,,,,,,,,,,,
0.033667,0.238812,0.062145,1,,,,,,,,,,,,,,,,,,,,
0.01363,0.1549,0.01778,1,,,,,,,,,,,,,,,,,,,,
0.040045,0.213339,0.057545,1,,,,,,,,,,,,,,,,,,,,
0.043242,0.13065,0.049108,1,,,,,,,,,,,,,,,,,,,,
0.040238,0.196834,0.056698,1,,,,,,,,,,,,,,,,,,,,
0.022075,0.264546,0.062861,1,,,,,,,,,,,,,,,,,,,,
0.022221,0.207061,0.055622,1,,,,,,,,,,,,,,,,,,,,
0.016725,0.105274,0.045014,1,,,,,,,,,,,,,,,,,,,,
0.015871,0.058526,0.032843,1,,,,,,,,,,,,,,,,,,,,
0.019405,0.13051,0.054126,1,,,,,,,,,,,,,,,,,,,,
0.011746,0.199258,0.040876,1,,,,,,,,,,,,,,,,,,,,
0.021381,0.214254,0.049399,1,,,,,,,,,,,,,,,,,,,,
0.015159,0.079151,0.019102,1,,,,,,,,,,,,,,,,,,,,
0.042452,0.222826,0.060613,1,,,,,,,,,,,,,,,,,,,,
0.019116,0.205777,0.049333,1,,,,,,,,,,,,,,,,,,,,
0.02278,0.22145,0.064865,1,,,,,,,,,,,,,,,,,,,,
0.005565,0.09268,0.009072,1,,,,,,,,,,,,,,,,,,,,
0.014894,0.181497,0.049194,1,,,,,,,,,,,,,,,,,,,,
0.022915,0.119723,0.035646,1,,,,,,,,,,,,,,,,,,,,
0.019438,0.120625,0.022945,1,,,,,,,,,,,,,,,,,,,,
0.019584,0.188619,0.037235,1,,,,,,,,,,,,,,,,,,,,
0.006018,0.081854,0.006752,1,,,,,,,,,,,,,,,,,,,,
0.019219,0.240064,0.056997,1,,,,,,,,,,,,,,,,,,,,
0.020541,0.249605,0.060164,1,,,,,,,,,,,,,,,,,,,,
0.025499,0.250315,0.063898,1,,,,,,,,,,,,,,,,,,,,
0.012902,0.166822,0.029288,1,,,,,,,,,,,,,,,,,,,,
0.015304,0.158401,0.03168,1,,,,,,,,,,,,,,,,,,,,
0.012778,0.210231,0.039633,1,,,,,,,,,,,,,,,,,,,,
0.018485,0.184873,0.05298,1,,,,,,,,,,,,,,,,,,,,
0.014115,0.096549,0.027795,1,,,,,,,,,,,,,,,,,,,,
0.032034,0.189366,0.068557,1,,,,,,,,,,,,,,,,,,,,
0.021176,0.194202,0.043644,1,,,,,,,,,,,,,,,,,,,,
0.015851,0.134366,0.019724,1,,,,,,,,,,,,,,,,,,,,
0.022182,0.139772,0.024011,1,,,,,,,,,,,,,,,,,,,,
0.023583,0.202418,0.061093,1,,,,,,,,,,,,,,,,,,,,
0.024365,0.162743,0.043476,1,,,,,,,,,,,,,,,,,,,,
0.018247,0.192833,0.057235,1,,,,,,,,,,,,,,,,,,,,
0.018007,0.234922,0.058995,1,,,,,,,,,,,,,,,,,,,,
0.022505,0.198681,0.055386,1,,,,,,,,,,,,,,,,,,,,
0.017882,0.200351,0.05125,1,,,,,,,,,,,,,,,,,,,,
0.018118,0.227413,0.061779,1,,,,,,,,,,,,,,,,,,,,
0.01833,0.227717,0.06301,1,,,,,,,,,,,,,,,,,,,,
0.011408,0.041298,0.02247,1,,,,,,,,,,,,,,,,,,,,
0.016541,0.222413,0.05748,1,,,,,,,,,,,,,,,,,,,,
0.016741,0.223782,0.058697,1,,,,,,,,,,,,,,,,,,,,
0.017165,0.163901,0.055894,1,,,,,,,,,,,,,,,,,,,,
0.015845,0.222708,0.054004,1,,,,,,,,,,,,,,,,,,,,
0.022311,0.225368,0.055532,1,,,,,,,,,,,,,,,,,,,,
0.022902,0.223002,0.053314,1,,,,,,,,,,,,,,,,,,,,
0.051697,0.214027,0.065483,1,,,,,,,,,,,,,,,,,,,,
0.037676,0.110615,0.047385,1,,,,,,,,,,,,,,,,,,,,
0.013003,0.21392,0.045072,1,,,,,,,,,,,,,,,,,,,,
0.029892,0.182633,0.051159,1,,,,,,,,,,,,,,,,,,,,
0.00897,0.134031,0.021251,1,,,,,,,,,,,,,,,,,,,,
0.019489,0.265788,0.055245,1,,,,,,,,,,,,,,,,,,,,
0.019442,0.226754,0.058512,1,,,,,,,,,,,,,,,,,,,,
0.017206,0.108422,0.038584,1,,,,,,,,,,,,,,,,,,,,
0.014368,0.20791,0.049812,1,,,,,,,,,,,,,,,,,,,,
0.011444,0.101917,0.012352,1,,,,,,,,,,,,,,,,,,,,
0.008662,0.108379,0.021263,1,,,,,,,,,,,,,,,,,,,,
0.017186,0.222094,0.055498,1,,,,,,,,,,,,,,,,,,,,
0.016802,0.227679,0.055197,1,,,,,,,,,,,,,,,,,,,,
0.01592,0.116862,0.038973,1,,,,,,,,,,,,,,,,,,,,
0.024636,0.124493,0.027126,1,,,,,,,,,,,,,,,,,,,,
0.021016,0.175347,0.058406,1,,,,,,,,,,,,,,,,,,,,
0.018051,0.183795,0.056455,1,,,,,,,,,,,,,,,,,,,,
0.018337,0.216665,0.067619,1,,,,,,,,,,,,,,,,,,,,
0.017756,0.211437,0.058722,1,,,,,,,,,,,,,,,,,,,,
0.016566,0.169109,0.027368,1,,,,,,,,,,,,,,,,,,,,
0.034653,0.208642,0.039779,1,,,,,,,,,,,,,,,,,,,,
0.037393,0.193952,0.054114,1,,,,,,,,,,,,,,,,,,,,
0.034744,0.252317,0.06759,1,,,,,,,,,,,,,,,,,,,,
0.019653,0.212648,0.056485,1,,,,,,,,,,,,,,,,,,,,
0.022828,0.219014,0.069002,1,,,,,,,,,,,,,,,,,,,,
0.104398,0.280697,0.114443,1,,,,,,,,,,,,,,,,,,,,
0.047644,0.223878,0.057985,1,,,,,,,,,,,,,,,,,,,,
0.067685,0.214224,0.082898,1,,,,,,,,,,,,,,,,,,,,
0.015328,0.122301,0.046545,1,,,,,,,,,,,,,,,,,,,,
0.031491,0.184745,0.053658,1,,,,,,,,,,,,,,,,,,,,
0.038785,0.19505,0.049409,1,,,,,,,,,,,,,,,,,,,,
0.017838,0.127196,0.03037,1,,,,,,,,,,,,,,,,,,,,
0.020919,0.141908,0.045571,1,,,,,,,,,,,,,,,,,,,,
0.012047,0.176774,0.030409,1,,,,,,,,,,,,,,,,,,,,
0.010981,0.195062,0.022069,1,,,,,,,,,,,,,,,,,,,,
0.013141,0.21603,0.039054,1,,,,,,,,,,,,,,,,,,,,
0.029672,0.088925,0.031644,1,,,,,,,,,,,,,,,,,,,,
0.041706,0.116323,0.044516,1,,,,,,,,,,,,,,,,,,,,
0.024724,0.164791,0.053566,1,,,,,,,,,,,,,,,,,,,,
0.010109,0.041777,0.032171,1,,,,,,,,,,,,,,,,,,,,
0.012461,0.223923,0.039729,1,,,,,,,,,,,,,,,,,,,,
0.016543,0.175703,0.034367,1,,,,,,,,,,,,,,,,,,,,
0.015257,0.207675,0.055064,1,,,,,,,,,,,,,,,,,,,,
0.034354,0.099931,0.04221,1,,,,,,,,,,,,,,,,,,,,
0.042815,0.12547,0.049829,1,,,,,,,,,,,,,,,,,,,,
0.016753,0.164449,0.046559,1,,,,,,,,,,,,,,,,,,,,
0.015604,0.248744,0.052373,1,,,,,,,,,,,,,,,,,,,,
0.017031,0.182013,0.037582,1,,,,,,,,,,,,,,,,,,,,
0.009189,0.20092,0.012076,1,,,,,,,,,,,,,,,,,,,,
0.081764,0.211223,0.089138,1,,,,,,,,,,,,,,,,,,,,
0.092458,0.278806,0.102029,1,,,,,,,,,,,,,,,,,,,,
0.042275,0.258099,0.071192,1,,,,,,,,,,,,,,,,,,,,
0.013528,0.201737,0.034862,1,,,,,,,,,,,,,,,,,,,,
0.02483,0.201133,0.053714,1,,,,,,,,,,,,,,,,,,,,
0.016583,0.210698,0.053641,1,,,,,,,,,,,,,,,,,,,,
0.00849,0.033272,0.020758,1,,,,,,,,,,,,,,,,,,,,
0.016056,0.166574,0.018385,1,,,,,,,,,,,,,,,,,,,,
0.013805,0.213925,0.049459,1,,,,,,,,,,,,,,,,,,,,
0.013198,0.145872,0.039156,1,,,,,,,,,,,,,,,,,,,,
0.006653,0.04738,0.00712,1,,,,,,,,,,,,,,,,,,,,
0.00682,0.197029,0.013694,1,,,,,,,,,,,,,,,,,,,,
0.038543,0.16855,0.058733,1,,,,,,,,,,,,,,,,,,,,
0.051087,0.197879,0.06998,1,,,,,,,,,,,,,,,,,,,,
0.022297,0.223991,0.063852,1,,,,,,,,,,,,,,,,,,,,
0.017822,0.257457,0.056953,1,,,,,,,,,,,,,,,,,,,,
0.021802,0.195014,0.038615,1,,,,,,,,,,,,,,,,,,,,
0.014488,0.22484,0.049211,1,,,,,,,,,,,,,,,,,,,,
0.035149,0.112264,0.046196,1,,,,,,,,,,,,,,,,,,,,
0.044823,0.138363,0.055894,1,,,,,,,,,,,,,,,,,,,,
0.035286,0.20435,0.069057,1,,,,,,,,,,,,,,,,,,,,
0.005534,0.104781,0.010322,1,,,,,,,,,,,,,,,,,,,,
0.019873,0.27475,0.061908,1,,,,,,,,,,,,,,,,,,,,
0.038526,0.19199,0.055644,1,,,,,,,,,,,,,,,,,,,,
0.017693,0.185985,0.055285,1,,,,,,,,,,,,,,,,,,,,
0.006305,0.172478,0.010928,1,,,,,,,,,,,,,,,,,,,,
0.040505,0.139837,0.059265,1,,,,,,,,,,,,,,,,,,,,
0.05453,0.168113,0.069817,1,,,,,,,,,,,,,,,,,,,,
0.036387,0.201494,0.053114,1,,,,,,,,,,,,,,,,,,,,
0.020157,0.254983,0.059986,1,,,,,,,,,,,,,,,,,,,,
0.032794,0.210013,0.056762,1,,,,,,,,,,,,,,,,,,,,
0.019686,0.289519,0.063775,1,,,,,,,,,,,,,,,,,,,,
0.039099,0.172909,0.0472,1,,,,,,,,,,,,,,,,,,,,
0.04412,0.189526,0.052546,1,,,,,,,,,,,,,,,,,,,,
0.049001,0.193085,0.054432,1,,,,,,,,,,,,,,,,,,,,
0.059244,0.176116,0.074061,1,,,,,,,,,,,,,,,,,,,,
0.083667,0.261352,0.096544,1,,,,,,,,,,,,,,,,,,,,
0.024262,0.296298,0.068833,1,,,,,,,,,,,,,,,,,,,,
0.021123,0.263654,0.064769,1,,,,,,,,,,,,,,,,,,,,
0.019717,0.139826,0.051356,1,,,,,,,,,,,,,,,,,,,,
0.017384,0.05673,0.040092,1,,,,,,,,,,,,,,,,,,,,
0.004634,0.057243,0.009849,1,,,,,,,,,,,,,,,,,,,,
0.020557,0.175126,0.041897,1,,,,,,,,,,,,,,,,,,,,
0.025493,0.200549,0.049962,1,,,,,,,,,,,,,,,,,,,,
0.017356,0.084116,0.022854,1,,,,,,,,,,,,,,,,,,,,
0.050263,0.249239,0.067214,1,,,,,,,,,,,,,,,,,,,,
0.045979,0.201362,0.056768,1,,,,,,,,,,,,,,,,,,,,
0.055801,0.242257,0.06151,1,,,,,,,,,,,,,,,,,,,,
0.008022,0.21037,0.017654,1,,,,,,,,,,,,,,,,,,,,
0.035821,0.225639,0.058299,1,,,,,,,,,,,,,,,,,,,,
0.027371,0.224075,0.060028,1,,,,,,,,,,,,,,,,,,,,
0.04411,0.234798,0.057436,1,,,,,,,,,,,,,,,,,,,,
0.088375,0.370155,0.104121,1,,,,,,,,,,,,,,,,,,,,
0.022446,0.213271,0.047669,1,,,,,,,,,,,,,,,,,,,,
0.019532,0.257474,0.055106,1,,,,,,,,,,,,,,,,,,,,
0.016326,0.24327,0.054305,1,,,,,,,,,,,,,,,,,,,,
0.015817,0.22232,0.047291,1,,,,,,,,,,,,,,,,,,,,
0.063285,0.235611,0.090641,1,,,,,,,,,,,,,,,,,,,,
0.028393,0.200678,0.041044,1,,,,,,,,,,,,,,,,,,,,
0.12139,0.361313,0.133374,1,,,,,,,,,,,,,,,,,,,,
0.017747,0.182044,0.035851,1,,,,,,,,,,,,,,,,,,,,
0.019787,0.230384,0.064652,1,,,,,,,,,,,,,,,,,,,,
0.017712,0.190258,0.044088,1,,,,,,,,,,,,,,,,,,,,
0.019334,0.177727,0.037706,1,,,,,,,,,,,,,,,,,,,,
0.025391,0.272476,0.081506,1,,,,,,,,,,,,,,,,,,,,
0.017441,0.108764,0.049194,1,,,,,,,,,,,,,,,,,,,,
0.024946,0.276286,0.080719,1,,,,,,,,,,,,,,,,,,,,
0.024601,0.278403,0.081754,1,,,,,,,,,,,,,,,,,,,,
0.025191,0.288752,0.08001,1,,,,,,,,,,,,,,,,,,,,
0.024294,0.24841,0.074316,1,,,,,,,,,,,,,,,,,,,,
0.023519,0.251714,0.076242,1,,,,,,,,,,,,,,,,,,,,
0.04949,0.238918,0.056493,1,,,,,,,,,,,,,,,,,,,,
0.019995,0.220102,0.062599,1,,,,,,,,,,,,,,,,,,,,
0.01039,0.23391,0.030619,1,,,,,,,,,,,,,,,,,,,,
0.057031,0.18174,0.069164,1,,,,,,,,,,,,,,,,,,,,
0.089183,0.283832,0.100637,1,,,,,,,,,,,,,,,,,,,,
0.036968,0.225088,0.062497,1,,,,,,,,,,,,,,,,,,,,
0.02866,0.200143,0.05034,1,,,,,,,,,,,,,,,,,,,,
0.017469,0.134119,0.057679,1,,,,,,,,,,,,,,,,,,,,
0.04494,0.132649,0.054371,1,,,,,,,,,,,,,,,,,,,,
0.011618,0.21746,0.040297,1,,,,,,,,,,,,,,,,,,,,
0.017482,0.229905,0.053469,1,,,,,,,,,,,,,,,,,,,,
0.031872,0.180889,0.049938,1,,,,,,,,,,,,,,,,,,,,
0.016579,0.243918,0.051558,1,,,,,,,,,,,,,,,,,,,,
0.019586,0.149743,0.052531,1,,,,,,,,,,,,,,,,,,,,
0.015052,0.248739,0.051807,1,,,,,,,,,,,,,,,,,,,,
0.023344,0.191401,0.070523,1,,,,,,,,,,,,,,,,,,,,
0.019914,0.259834,0.062439,1,,,,,,,,,,,,,,,,,,,,
0.015473,0.083599,0.035165,1,,,,,,,,,,,,,,,,,,,,
0.014546,0.05565,0.019979,1,,,,,,,,,,,,,,,,,,,,
0.018222,0.242287,0.056714,1,,,,,,,,,,,,,,,,,,,,
0.030758,0.222609,0.056108,1,,,,,,,,,,,,,,,,,,,,
0.010814,0.205625,0.034322,1,,,,,,,,,,,,,,,,,,,,
0.019966,0.261022,0.066037,1,,,,,,,,,,,,,,,,,,,,
0.009172,0.192319,0.018135,1,,,,,,,,,,,,,,,,,,,,
0.016711,0.249439,0.050974,1,,,,,,,,,,,,,,,,,,,,
0.032223,0.221445,0.067435,1,,,,,,,,,,,,,,,,,,,,
0.026315,0.182251,0.068671,1,,,,,,,,,,,,,,,,,,,,
0.03161,0.18792,0.051784,1,,,,,,,,,,,,,,,,,,,,
0.026268,0.210548,0.066983,1,,,,,,,,,,,,,,,,,,,,
0.024549,0.210365,0.049303,1,,,,,,,,,,,,,,,,,,,,
0.01602,0.188486,0.044953,1,,,,,,,,,,,,,,,,,,,,
0.029174,0.223418,0.053381,1,,,,,,,,,,,,,,,,,,,,
0.018958,0.199394,0.049504,1,,,,,,,,,,,,,,,,,,,,
0.059654,0.239164,0.069808,1,,,,,,,,,,,,,,,,,,,,
0.036826,0.221262,0.057121,1,,,,,,,,,,,,,,,,,,,,
0.023145,0.307413,0.060072,1,,,,,,,,,,,,,,,,,,,,
0.019317,0.191633,0.058264,1,,,,,,,,,,,,,,,,,,,,
0.033014,0.272917,0.086467,1,,,,,,,,,,,,,,,,,,,,
0.017848,0.263245,0.059062,1,,,,,,,,,,,,,,,,,,,,
0.027721,0.200563,0.086022,1,,,,,,,,,,,,,,,,,,,,
0.015721,0.087911,0.037015,1,,,,,,,,,,,,,,,,,,,,
0.016253,0.256305,0.054215,1,,,,,,,,,,,,,,,,,,,,
0.01357,0.06891,0.019344,1,,,,,,,,,,,,,,,,,,,,
0.027635,0.286971,0.072757,1,,,,,,,,,,,,,,,,,,,,
0.010586,0.159144,0.033347,1,,,,,,,,,,,,,,,,,,,,
0.014513,0.243376,0.049464,1,,,,,,,,,,,,,,,,,,,,
0.010534,0.188608,0.029673,1,,,,,,,,,,,,,,,,,,,,
0.01119,0.210079,0.039436,1,,,,,,,,,,,,,,,,,,,,
0.008489,0.184271,0.017585,1,,,,,,,,,,,,,,,,,,,,
0.018968,0.274416,0.053279,1,,,,,,,,,,,,,,,,,,,,
0.018531,0.255442,0.052646,1,,,,,,,,,,,,,,,,,,,,
0.007614,0.171962,0.011061,1,,,,,,,,,,,,,,,,,,,,
0.046148,0.143312,0.059283,1,,,,,,,,,,,,,,,,,,,,
0.052901,0.166832,0.066837,1,,,,,,,,,,,,,,,,,,,,
0.011638,0.040556,0.026379,1,,,,,,,,,,,,,,,,,,,,
0.018762,0.262641,0.058888,1,,,,,,,,,,,,,,,,,,,,
0.025167,0.186658,0.045054,1,,,,,,,,,,,,,,,,,,,,
0.018673,0.276148,0.065872,1,,,,,,,,,,,,,,,,,,,,
0.014581,0.20994,0.050677,1,,,,,,,,,,,,,,,,,,,,
0.012437,0.051977,0.033697,1,,,,,,,,,,,,,,,,,,,,
0.012754,0.20581,0.044378,1,,,,,,,,,,,,,,,,,,,,
0.016194,0.234156,0.0535,1,,,,,,,,,,,,,,,,,,,,
0.045045,0.220831,0.063348,1,,,,,,,,,,,,,,,,,,,,
0.021153,0.069303,0.049349,1,,,,,,,,,,,,,,,,,,,,
0.015491,0.19159,0.05354,1,,,,,,,,,,,,,,,,,,,,
0.024661,0.18875,0.064019,1,,,,,,,,,,,,,,,,,,,,
0.02268,0.189599,0.06273,1,,,,,,,,,,,,,,,,,,,,
0.020731,0.192776,0.060625,1,,,,,,,,,,,,,,,,,,,,
0.018782,0.196902,0.05982,1,,,,,,,,,,,,,,,,,,,,
0.023634,0.105572,0.031776,1,,,,,,,,,,,,,,,,,,,,
0.030854,0.143994,0.036171,1,,,,,,,,,,,,,,,,,,,,
0.061076,0.253985,0.076466,1,,,,,,,,,,,,,,,,,,,,
0.019477,0.220447,0.043445,1,,,,,,,,,,,,,,,,,,,,
0.01871,0.244136,0.059653,1,,,,,,,,,,,,,,,,,,,,
0.01284,0.222943,0.0364,1,,,,,,,,,,,,,,,,,,,,
0.020843,0.223605,0.062271,1,,,,,,,,,,,,,,,,,,,,
0.011696,0.213608,0.027288,1,,,,,,,,,,,,,,,,,,,,
0.077833,0.269822,0.094144,1,,,,,,,,,,,,,,,,,,,,
0.026335,0.106996,0.062942,1,,,,,,,,,,,,,,,,,,,,
0.026523,0.132089,0.028474,1,,,,,,,,,,,,,,,,,,,,
0.017086,0.242474,0.057202,1,,,,,,,,,,,,,,,,,,,,
0.023496,0.192058,0.048198,1,,,,,,,,,,,,,,,,,,,,
0.012566,0.104701,0.023503,1,,,,,,,,,,,,,,,,,,,,
0.018836,0.241215,0.058684,1,,,,,,,,,,,,,,,,,,,,
0.024282,0.091435,0.05189,1,,,,,,,,,,,,,,,,,,,,
0.026598,0.156033,0.052702,1,,,,,,,,,,,,,,,,,,,,
0.019891,0.115584,0.037569,1,,,,,,,,,,,,,,,,,,,,
0.028273,0.147742,0.073452,1,,,,,,,,,,,,,,,,,,,,
0.027961,0.196277,0.065583,1,,,,,,,,,,,,,,,,,,,,
0.016173,0.071548,0.057614,1,,,,,,,,,,,,,,,,,,,,
0.014142,0.059047,0.049308,1,,,,,,,,,,,,,,,,,,,,
0.025805,0.213447,0.067283,1,,,,,,,,,,,,,,,,,,,,
0.039015,0.142239,0.075185,1,,,,,,,,,,,,,,,,,,,,
0.110546,0.323315,0.120299,1,,,,,,,,,,,,,,,,,,,,
0.014113,0.056604,0.027752,1,,,,,,,,,,,,,,,,,,,,
0.011914,0.152131,0.026355,1,,,,,,,,,,,,,,,,,,,,
0.018048,0.144248,0.019369,1,,,,,,,,,,,,,,,,,,,,
0.018869,0.097189,0.053658,1,,,,,,,,,,,,,,,,,,,,
0.006909,0.13127,0.009404,1,,,,,,,,,,,,,,,,,,,,
0.042194,0.150248,0.047239,1,,,,,,,,,,,,,,,,,,,,
0.04511,0.20271,0.05069,1,,,,,,,,,,,,,,,,,,,,
0.023191,0.227354,0.043735,1,,,,,,,,,,,,,,,,,,,,
0.012489,0.165517,0.024513,1,,,,,,,,,,,,,,,,,,,,
0.031307,0.18581,0.05045,1,,,,,,,,,,,,,,,,,,,,
0.013773,0.194444,0.038138,1,,,,,,,,,,,,,,,,,,,,
0.024321,0.203454,0.049873,1,,,,,,,,,,,,,,,,,,,,
0.00669,0.180699,0.005866,3,,,,,,,,,,,,,,,,,,,,
0.079669,0.205982,0.085598,1,,,,,,,,,,,,,,,,,,,,
0.017669,0.186186,0.040136,1,,,,,,,,,,,,,,,,,,,,
0.012497,0.099139,0.014111,1,,,,,,,,,,,,,,,,,,,,
0.016527,0.246088,0.042376,1,,,,,,,,,,,,,,,,,,,,
0.02538,0.194026,0.047188,1,,,,,,,,,,,,,,,,,,,,
0.014747,0.14996,0.042939,1,,,,,,,,,,,,,,,,,,,,
0.015777,0.152928,0.035222,1,,,,,,,,,,,,,,,,,,,,
0.034332,0.1631,0.043427,1,,,,,,,,,,,,,,,,,,,,
0.032801,0.219965,0.049499,1,,,,,,,,,,,,,,,,,,,,
0.017234,0.200598,0.047149,1,,,,,,,,,,,,,,,,,,,,
0.019126,0.192743,0.044411,1,,,,,,,,,,,,,,,,,,,,
0.019368,0.085916,0.020879,1,,,,,,,,,,,,,,,,,,,,
0.021711,0.251548,0.051048,1,,,,,,,,,,,,,,,,,,,,
0.01294,0.210837,0.04141,1,,,,,,,,,,,,,,,,,,,,
0.024876,0.153661,0.03081,1,,,,,,,,,,,,,,,,,,,,
0.024208,0.270708,0.054539,1,,,,,,,,,,,,,,,,,,,,
0.01716,0.174445,0.038452,1,,,,,,,,,,,,,,,,,,,,
0.012769,0.05111,0.035071,1,,,,,,,,,,,,,,,,,,,,
0.043336,0.243097,0.048547,1,,,,,,,,,,,,,,,,,,,,
0.01121,0.169812,0.038844,1,,,,,,,,,,,,,,,,,,,,
0.02343,0.178444,0.047978,1,,,,,,,,,,,,,,,,,,,,
0.015006,0.167441,0.036199,1,,,,,,,,,,,,,,,,,,,,
0.016886,0.22907,0.057862,1,,,,,,,,,,,,,,,,,,,,
0.058216,0.210683,0.064773,1,,,,,,,,,,,,,,,,,,,,
0.035887,0.214398,0.041739,1,,,,,,,,,,,,,,,,,,,,
0.01257,0.0486,0.020428,1,,,,,,,,,,,,,,,,,,,,
0.017253,0.238397,0.042437,1,,,,,,,,,,,,,,,,,,,,
0.039953,0.218022,0.060724,1,,,,,,,,,,,,,,,,,,,,
0.011174,0.191943,0.02912,1,,,,,,,,,,,,,,,,,,,,
0.017919,0.199328,0.041689,1,,,,,,,,,,,,,,,,,,,,
0.013481,0.120701,0.039628,1,,,,,,,,,,,,,,,,,,,,
0.016183,0.244955,0.043555,1,,,,,,,,,,,,,,,,,,,,
0.015674,0.187279,0.031095,1,,,,,,,,,,,,,,,,,,,,
0.012455,0.204925,0.035531,1,,,,,,,,,,,,,,,,,,,,
0.010688,0.116236,0.01767,1,,,,,,,,,,,,,,,,,,,,
0.033096,0.188929,0.049448,1,,,,,,,,,,,,,,,,,,,,
0.017378,0.124361,0.038653,1,,,,,,,,,,,,,,,,,,,,
0.014721,0.14754,0.05351,1,,,,,,,,,,,,,,,,,,,,
0.017313,0.091685,0.018788,1,,,,,,,,,,,,,,,,,,,,
0.015756,0.132707,0.020641,1,,,,,,,,,,,,,,,,,,,,
0.013123,0.102987,0.029837,1,,,,,,,,,,,,,,,,,,,,
0.01874,0.15149,0.025753,1,,,,,,,,,,,,,,,,,,,,
0.008046,0.03697,0.015637,1,,,,,,,,,,,,,,,,,,,,
0.00952,0.172388,0.034036,1,,,,,,,,,,,,,,,,,,,,
0.017457,0.206152,0.043414,1,,,,,,,,,,,,,,,,,,,,
0.028232,0.183672,0.047254,1,,,,,,,,,,,,,,,,,,,,
0.008375,0.045814,0.012358,1,,,,,,,,,,,,,,,,,,,,
0.019675,0.217496,0.056947,1,,,,,,,,,,,,,,,,,,,,
0.032754,0.17989,0.053504,1,,,,,,,,,,,,,,,,,,,,
0.033997,0.197178,0.036849,1,,,,,,,,,,,,,,,,,,,,
0.033256,0.204154,0.04352,1,,,,,,,,,,,,,,,,,,,,
0.030336,0.205848,0.035773,1,,,,,,,,,,,,,,,,,,,,
0.017859,0.200431,0.036053,1,,,,,,,,,,,,,,,,,,,,
0.03561,0.198899,0.055122,1,,,,,,,,,,,,,,,,,,,,
0.049208,0.231243,0.068618,1,,,,,,,,,,,,,,,,,,,,
0.020551,0.186728,0.046989,1,,,,,,,,,,,,,,,,,,,,
0.037924,0.213539,0.041853,1,,,,,,,,,,,,,,,,,,,,
0.019476,0.197841,0.025977,1,,,,,,,,,,,,,,,,,,,,
0.022254,0.200908,0.025677,1,,,,,,,,,,,,,,,,,,,,
0.019105,0.247828,0.052034,1,,,,,,,,,,,,,,,,,,,,
0.028442,0.155752,0.032322,1,,,,,,,,,,,,,,,,,,,,
0.039378,0.193394,0.05638,1,,,,,,,,,,,,,,,,,,,,
0.019799,0.25328,0.056201,1,,,,,,,,,,,,,,,,,,,,
0.024467,0.162948,0.040339,1,,,,,,,,,,,,,,,,,,,,
0.018532,0.217251,0.047624,1,,,,,,,,,,,,,,,,,,,,
0.01601,0.091919,0.021557,1,,,,,,,,,,,,,,,,,,,,
0.02013,0.266345,0.059976,1,,,,,,,,,,,,,,,,,,,,
0.054357,0.164263,0.060227,1,,,,,,,,,,,,,,,,,,,,
0.020395,0.108215,0.022524,1,,,,,,,,,,,,,,,,,,,,
0.035526,0.190079,0.055322,1,,,,,,,,,,,,,,,,,,,,
0.011829,0.084924,0.015149,1,,,,,,,,,,,,,,,,,,,,
0.034915,0.194014,0.040941,1,,,,,,,,,,,,,,,,,,,,
0.051933,0.260825,0.074097,1,,,,,,,,,,,,,,,,,,,,
0.041333,0.187142,0.046245,1,,,,,,,,,,,,,,,,,,,,
0.033472,0.1851,0.037228,1,,,,,,,,,,,,,,,,,,,,
0.0389,0.199825,0.057352,1,,,,,,,,,,,,,,,,,,,,
0.02019,0.245207,0.065297,1,,,,,,,,,,,,,,,,,,,,
0.015479,0.102734,0.034879,1,,,,,,,,,,,,,,,,,,,,
0.01047,0.205534,0.035536,1,,,,,,,,,,,,,,,,,,,,
0.019263,0.206653,0.066041,1,,,,,,,,,,,,,,,,,,,,
0.034004,0.182108,0.037634,1,,,,,,,,,,,,,,,,,,,,
0.028099,0.213901,0.073207,1,,,,,,,,,,,,,,,,,,,,
0.042696,0.179304,0.058471,1,,,,,,,,,,,,,,,,,,,,
0.05349,0.247282,0.059139,1,,,,,,,,,,,,,,,,,,,,
0.064754,0.269057,0.071593,1,,,,,,,,,,,,,,,,,,,,
0.026635,0.209019,0.040538,1,,,,,,,,,,,,,,,,,,,,
0.0371,0.211794,0.05364,1,,,,,,,,,,,,,,,,,,,,
0.026821,0.223119,0.042962,1,,,,,,,,,,,,,,,,,,,,
0.039894,0.196004,0.047181,1,,,,,,,,,,,,,,,,,,,,
0.041407,0.178413,0.048023,1,,,,,,,,,,,,,,,,,,,,
0.035049,0.147794,0.047755,1,,,,,,,,,,,,,,,,,,,,
0.04537,0.182691,0.051331,1,,,,,,,,,,,,,,,,,,,,
0.042824,0.160179,0.054014,1,,,,,,,,,,,,,,,,,,,,
0.044032,0.175366,0.05059,1,,,,,,,,,,,,,,,,,,,,
0.044644,0.186248,0.049067,1,,,,,,,,,,,,,,,,,,,,
0.044793,0.185579,0.049293,1,,,,,,,,,,,,,,,,,,,,
0.039021,0.208241,0.046865,1,,,,,,,,,,,,,,,,,,,,
0.02283,0.250784,0.068185,1,,,,,,,,,,,,,,,,,,,,
0.033637,0.177081,0.036762,1,,,,,,,,,,,,,,,,,,,,
0.028074,0.191914,0.033661,1,,,,,,,,,,,,,,,,,,,,
0.029674,0.185532,0.051159,1,,,,,,,,,,,,,,,,,,,,
0.062453,0.184663,0.069943,1,,,,,,,,,,,,,,,,,,,,
0.014385,0.048832,0.037971,1,,,,,,,,,,,,,,,,,,,,
0.017601,0.252075,0.053152,1,,,,,,,,,,,,,,,,,,,,
0.017635,0.236285,0.057704,1,,,,,,,,,,,,,,,,,,,,
0.015639,0.165421,0.042237,1,,,,,,,,,,,,,,,,,,,,
0.016999,0.199227,0.054143,1,,,,,,,,,,,,,,,,,,,,
0.014162,0.132241,0.040878,1,,,,,,,,,,,,,,,,,,,,
0.033308,0.138737,0.053539,1,,,,,,,,,,,,,,,,,,,,
0.015001,0.148563,0.052964,1,,,,,,,,,,,,,,,,,,,,
0.022571,0.236772,0.061775,1,,,,,,,,,,,,,,,,,,,,
0.020556,0.164577,0.055807,1,,,,,,,,,,,,,,,,,,,,
0.017313,0.178236,0.03979,1,,,,,,,,,,,,,,,,,,,,
0.014652,0.223917,0.051535,1,,,,,,,,,,,,,,,,,,,,
0.016602,0.122952,0.042501,1,,,,,,,,,,,,,,,,,,,,
0.039974,0.178838,0.044895,1,,,,,,,,,,,,,,,,,,,,
0.037834,0.183204,0.051438,1,,,,,,,,,,,,,,,,,,,,
0.03369,0.162875,0.048328,1,,,,,,,,,,,,,,,,,,,,
0.068481,0.337767,0.072925,1,,,,,,,,,,,,,,,,,,,,
0.029894,0.266008,0.067628,1,,,,,,,,,,,,,,,,,,,,
0.033889,0.252228,0.053147,1,,,,,,,,,,,,,,,,,,,,
0.024861,0.236829,0.071928,1,,,,,,,,,,,,,,,,,,,,
0.021249,0.185241,0.051586,1,,,,,,,,,,,,,,,,,,,,
0.015108,0.174748,0.047891,1,,,,,,,,,,,,,,,,,,,,
0.131465,0.430379,0.141279,1,,,,,,,,,,,,,,,,,,,,
0.017704,0.063841,0.048425,1,,,,,,,,,,,,,,,,,,,,
0.016019,0.178823,0.038793,1,,,,,,,,,,,,,,,,,,,,
0.024214,0.233333,0.062216,1,,,,,,,,,,,,,,,,,,,,
0.005122,0.104282,0.00459,3,,,,,,,,,,,,,,,,,,,,
0.013005,0.179459,0.019157,1,,,,,,,,,,,,,,,,,,,,
0.026149,0.284024,0.067842,1,,,,,,,,,,,,,,,,,,,,
0.043448,0.180905,0.053796,1,,,,,,,,,,,,,,,,,,,,
0.027753,0.193881,0.064059,1,,,,,,,,,,,,,,,,,,,,
0.040437,0.13195,0.043561,1,,,,,,,,,,,,,,,,,,,,
0.03475,0.114723,0.047647,1,,,,,,,,,,,,,,,,,,,,
0.035659,0.181261,0.041894,1,,,,,,,,,,,,,,,,,,,,
0.024143,0.26362,0.063984,1,,,,,,,,,,,,,,,,,,,,
0.03823,0.156643,0.059234,1,,,,,,,,,,,,,,,,,,,,
0.009963,0.234925,0.025565,1,,,,,,,,,,,,,,,,,,,,
0.05436,0.183902,0.063969,1,,,,,,,,,,,,,,,,,,,,
0.031444,0.241132,0.06117,1,,,,,,,,,,,,,,,,,,,,
0.020138,0.262182,0.059101,1,,,,,,,,,,,,,,,,,,,,
0.023854,0.189528,0.043945,1,,,,,,,,,,,,,,,,,,,,
0.019347,0.19844,0.064663,1,,,,,,,,,,,,,,,,,,,,
0.083281,0.252644,0.093856,1,,,,,,,,,,,,,,,,,,,,
0.021594,0.168997,0.048631,1,,,,,,,,,,,,,,,,,,,,
0.009313,0.178446,0.026513,1,,,,,,,,,,,,,,,,,,,,
0.042827,0.136885,0.050124,1,,,,,,,,,,,,,,,,,,,,
0.030951,0.211225,0.055648,1,,,,,,,,,,,,,,,,,,,,
0.008929,0.123217,0.011162,1,,,,,,,,,,,,,,,,,,,,
0.022802,0.265876,0.065305,1,,,,,,,,,,,,,,,,,,,,
0.031373,0.201513,0.053641,1,,,,,,,,,,,,,,,,,,,,
0.017479,0.185879,0.060158,1,,,,,,,,,,,,,,,,,,,,
0.010825,0.245778,0.032306,1,,,,,,,,,,,,,,,,,,,,
0.048036,0.226108,0.065062,1,,,,,,,,,,,,,,,,,,,,
0.073412,0.300459,0.088166,1,,,,,,,,,,,,,,,,,,,,
0.027877,0.207974,0.057508,1,,,,,,,,,,,,,,,,,,,,
0.021025,0.269272,0.063352,1,,,,,,,,,,,,,,,,,,,,
0.027836,0.204968,0.045313,1,,,,,,,,,,,,,,,,,,,,
0.017422,0.204448,0.051055,1,,,,,,,,,,,,,,,,,,,,
0.010386,0.23344,0.031971,1,,,,,,,,,,,,,,,,,,,,
0.05777,0.247894,0.082409,1,,,,,,,,,,,,,,,,,,,,
0.028923,0.241107,0.059861,1,,,,,,,,,,,,,,,,,,,,
0.005721,0.082349,0.007865,1,,,,,,,,,,,,,,,,,,,,
0.022286,0.292342,0.071357,1,,,,,,,,,,,,,,,,,,,,
0.022698,0.200405,0.044713,1,,,,,,,,,,,,,,,,,,,,
0.015458,0.211093,0.054077,1,,,,,,,,,,,,,,,,,,,,
0.032041,0.24062,0.068512,1,,,,,,,,,,,,,,,,,,,,
0.050953,0.269866,0.081945,1,,,,,,,,,,,,,,,,,,,,
0.007068,0.216435,0.019203,1,,,,,,,,,,,,,,,,,,,,
0.043738,0.127893,0.052937,1,,,,,,,,,,,,,,,,,,,,
0.06995,0.19302,0.077044,1,,,,,,,,,,,,,,,,,,,,
0.01589,0.186014,0.050118,1,,,,,,,,,,,,,,,,,,,,
0.014736,0.203868,0.053336,1,,,,,,,,,,,,,,,,,,,,
0.012994,0.187431,0.046084,1,,,,,,,,,,,,,,,,,,,,
0.017294,0.151567,0.058326,1,,,,,,,,,,,,,,,,,,,,
0.049238,0.139063,0.058018,1,,,,,,,,,,,,,,,,,,,,
0.014358,0.176648,0.045525,1,,,,,,,,,,,,,,,,,,,,
0.014113,0.201932,0.05122,1,,,,,,,,,,,,,,,,,,,,
0.013108,0.188213,0.047586,1,,,,,,,,,,,,,,,,,,,,
0.008482,0.050098,0.02856,1,,,,,,,,,,,,,,,,,,,,
0.012437,0.201783,0.044494,1,,,,,,,,,,,,,,,,,,,,
0.014933,0.198451,0.04662,1,,,,,,,,,,,,,,,,,,,,
0.017001,0.189099,0.061468,1,,,,,,,,,,,,,,,,,,,,
0.014179,0.171098,0.046273,1,,,,,,,,,,,,,,,,,,,,
0.065815,0.189945,0.073512,1,,,,,,,,,,,,,,,,,,,,
0.106421,0.281159,0.115601,1,,,,,,,,,,,,,,,,,,,,
0.021868,0.196809,0.054831,1,,,,,,,,,,,,,,,,,,,,
0.058463,0.245199,0.085357,1,,,,,,,,,,,,,,,,,,,,
0.021551,0.113507,0.037441,1,,,,,,,,,,,,,,,,,,,,
0.061796,0.236874,0.065735,1,,,,,,,,,,,,,,,,,,,,
0.022816,0.157743,0.038237,1,,,,,,,,,,,,,,,,,,,,
0.010114,0.164644,0.030721,1,,,,,,,,,,,,,,,,,,,,
0.029563,0.199664,0.054281,1,,,,,,,,,,,,,,,,,,,,
0.011173,0.177859,0.035473,1,,,,,,,,,,,,,,,,,,,,
0.061843,0.264485,0.089579,1,,,,,,,,,,,,,,,,,,,,
0.028611,0.19255,0.051907,1,,,,,,,,,,,,,,,,,,,,
0.015443,0.203394,0.042953,1,,,,,,,,,,,,,,,,,,,,
0.017891,0.115411,0.046455,1,,,,,,,,,,,,,,,,,,,,
0.00702,0.152945,0.018207,1,,,,,,,,,,,,,,,,,,,,
0.020028,0.127525,0.027238,1,,,,,,,,,,,,,,,,,,,,
0.06662,0.177722,0.070881,1,,,,,,,,,,,,,,,,,,,,
0.060186,0.208396,0.080397,1,,,,,,,,,,,,,,,,,,,,
0.025592,0.194187,0.05233,1,,,,,,,,,,,,,,,,,,,,
0.021599,0.131521,0.02628,1,,,,,,,,,,,,,,,,,,,,
0.019893,0.08889,0.039847,1,,,,,,,,,,,,,,,,,,,,
0.013381,0.163697,0.013796,1,,,,,,,,,,,,,,,,,,,,
0.023765,0.19791,0.050048,1,,,,,,,,,,,,,,,,,,,,
0.044508,0.128043,0.049908,1,,,,,,,,,,,,,,,,,,,,
0.067887,0.478992,0.070317,1,,,,,,,,,,,,,,,,,,,,
0.013204,0.218345,0.04498,1,,,,,,,,,,,,,,,,,,,,
0.022158,0.216381,0.067294,1,,,,,,,,,,,,,,,,,,,,
0.026225,0.130603,0.029627,1,,,,,,,,,,,,,,,,,,,,
0.017652,0.113023,0.031159,1,,,,,,,,,,,,,,,,,,,,
0.012075,0.17966,0.034366,1,,,,,,,,,,,,,,,,,,,,
0.015866,0.172113,0.02332,1,,,,,,,,,,,,,,,,,,,,
0.013027,0.108625,0.015019,1,,,,,,,,,,,,,,,,,,,,
0.010918,0.189157,0.033243,1,,,,,,,,,,,,,,,,,,,,
0.029874,0.135312,0.037742,1,,,,,,,,,,,,,,,,,,,,
0.015139,0.175888,0.022765,1,,,,,,,,,,,,,,,,,,,,
0.01884,0.22309,0.063126,1,,,,,,,,,,,,,,,,,,,,
0.013495,0.19154,0.031399,1,,,,,,,,,,,,,,,,,,,,
0.012957,0.19646,0.03168,1,,,,,,,,,,,,,,,,,,,,
0.004402,0.033144,0.009805,1,,,,,,,,,,,,,,,,,,,,
0.020976,0.216226,0.063293,1,,,,,,,,,,,,,,,,,,,,
0.013812,0.211305,0.043005,1,,,,,,,,,,,,,,,,,,,,
0.021968,0.155151,0.024261,1,,,,,,,,,,,,,,,,,,,,
0.013134,0.198803,0.019634,1,,,,,,,,,,,,,,,,,,,,
0.011549,0.200663,0.024019,1,,,,,,,,,,,,,,,,,,,,
0.032123,0.166042,0.054787,1,,,,,,,,,,,,,,,,,,,,
0.029372,0.165203,0.035102,1,,,,,,,,,,,,,,,,,,,,
0.019711,0.221326,0.051067,1,,,,,,,,,,,,,,,,,,,,
0.022623,0.254072,0.082868,1,,,,,,,,,,,,,,,,,,,,
0.00959,0.160332,0.028621,1,,,,,,,,,,,,,,,,,,,,
0.014302,0.228977,0.047267,1,,,,,,,,,,,,,,,,,,,,
0.012865,0.168677,0.034762,1,,,,,,,,,,,,,,,,,,,,
0.013144,0.223148,0.04688,1,,,,,,,,,,,,,,,,,,,,
0.012164,0.221983,0.04299,1,,,,,,,,,,,,,,,,,,,,
0.011708,0.220144,0.028918,1,,,,,,,,,,,,,,,,,,,,
0.018681,0.214169,0.046174,1,,,,,,,,,,,,,,,,,,,,
0.027242,0.211441,0.031891,1,,,,,,,,,,,,,,,,,,,,
0.021865,0.151623,0.033039,1,,,,,,,,,,,,,,,,,,,,
0.019042,0.088479,0.021833,1,,,,,,,,,,,,,,,,,,,,
0.018193,0.101932,0.027854,1,,,,,,,,,,,,,,,,,,,,
0.024834,0.211128,0.03855,1,,,,,,,,,,,,,,,,,,,,
0.038828,0.300761,0.063192,1,,,,,,,,,,,,,,,,,,,,
0.006031,0.122872,0.016967,1,,,,,,,,,,,,,,,,,,,,
0.033054,0.187658,0.043952,1,,,,,,,,,,,,,,,,,,,,
0.00857,0.130354,0.01926,1,,,,,,,,,,,,,,,,,,,,
0.013689,0.074598,0.015485,1,,,,,,,,,,,,,,,,,,,,
0.023849,0.142577,0.050643,1,,,,,,,,,,,,,,,,,,,,
0.015108,0.219258,0.038749,1,,,,,,,,,,,,,,,,,,,,
0.01858,0.242569,0.047462,1,,,,,,,,,,,,,,,,,,,,
0.012107,0.093971,0.038715,1,,,,,,,,,,,,,,,,,,,,
0.0304,0.161019,0.041087,1,,,,,,,,,,,,,,,,,,,,
0.03158,0.170742,0.042352,1,,,,,,,,,,,,,,,,,,,,
0.033612,0.201959,0.052897,1,,,,,,,,,,,,,,,,,,,,
0.014113,0.179005,0.044159,1,,,,,,,,,,,,,,,,,,,,
0.012673,0.117369,0.033365,1,,,,,,,,,,,,,,,,,,,,
0.010369,0.073715,0.017173,1,,,,,,,,,,,,,,,,,,,,
0.041278,0.226176,0.046818,1,,,,,,,,,,,,,,,,,,,,
0.016825,0.226698,0.055662,1,,,,,,,,,,,,,,,,,,,,
0.020024,0.241939,0.052689,1,,,,,,,,,,,,,,,,,,,,
0.023924,0.15824,0.047369,1,,,,,,,,,,,,,,,,,,,,
0.017689,0.173087,0.036949,1,,,,,,,,,,,,,,,,,,,,
0.015503,0.079649,0.017161,1,,,,,,,,,,,,,,,,,,,,
0.021213,0.155325,0.05606,1,,,,,,,,,,,,,,,,,,,,
0.010977,0.180634,0.032067,1,,,,,,,,,,,,,,,,,,,,
0.01286,0.095671,0.028024,1,,,,,,,,,,,,,,,,,,,,
0.016854,0.175898,0.033401,1,,,,,,,,,,,,,,,,,,,,
0.009517,0.03585,0.019133,1,,,,,,,,,,,,,,,,,,,,
0.017561,0.187622,0.045738,1,,,,,,,,,,,,,,,,,,,,
0.014083,0.223433,0.03455,1,,,,,,,,,,,,,,,,,,,,
0.016095,0.256248,0.040971,1,,,,,,,,,,,,,,,,,,,,
0.013886,0.170258,0.030495,1,,,,,,,,,,,,,,,,,,,,
0.015642,0.140414,0.037158,1,,,,,,,,,,,,,,,,,,,,
0.022035,0.226878,0.057366,1,,,,,,,,,,,,,,,,,,,,
0.017607,0.147311,0.047642,1,,,,,,,,,,,,,,,,,,,,
0.016923,0.154726,0.036879,1,,,,,,,,,,,,,,,,,,,,
0.015024,0.177782,0.020506,1,,,,,,,,,,,,,,,,,,,,
0.014214,0.180861,0.020449,1,,,,,,,,,,,,,,,,,,,,
0.009907,0.136519,0.033811,1,,,,,,,,,,,,,,,,,,,,
0.011412,0.176806,0.039871,1,,,,,,,,,,,,,,,,,,,,
0.017767,0.208359,0.059118,1,,,,,,,,,,,,,,,,,,,,
0.012627,0.191963,0.02751,1,,,,,,,,,,,,,,,,,,,,
0.012058,0.195202,0.027982,1,,,,,,,,,,,,,,,,,,,,
0.012671,0.105813,0.013729,1,,,,,,,,,,,,,,,,,,,,
0.00751,0.111708,0.016443,1,,,,,,,,,,,,,,,,,,,,
0.032332,0.133241,0.051949,1,,,,,,,,,,,,,,,,,,,,
0.02204,0.248004,0.071806,1,,,,,,,,,,,,,,,,,,,,
0.009821,0.202565,0.020267,1,,,,,,,,,,,,,,,,,,,,
0.021689,0.145882,0.026684,1,,,,,,,,,,,,,,,,,,,,
0.031923,0.148926,0.05788,1,,,,,,,,,,,,,,,,,,,,
0.028773,0.146159,0.043398,1,,,,,,,,,,,,,,,,,,,,
0.040633,0.20442,0.077477,1,,,,,,,,,,,,,,,,,,,,
0.036192,0.180618,0.065424,1,,,,,,,,,,,,,,,,,,,,
0.019953,0.071138,0.0255,1,,,,,,,,,,,,,,,,,,,,
0.02179,0.229757,0.05349,1,,,,,,,,,,,,,,,,,,,,
0.023833,0.202403,0.070336,1,,,,,,,,,,,,,,,,,,,,
0.021176,0.227295,0.069335,1,,,,,,,,,,,,,,,,,,,,
0.022305,0.241107,0.081333,1,,,,,,,,,,,,,,,,,,,,
0.011143,0.189752,0.030423,1,,,,,,,,,,,,,,,,,,,,
0.009391,0.176073,0.02597,1,,,,,,,,,,,,,,,,,,,,
0.013096,0.205387,0.041438,1,,,,,,,,,,,,,,,,,,,,
0.010729,0.226178,0.025185,1,,,,,,,,,,,,,,,,,,,,
0.014173,0.18469,0.038844,1,,,,,,,,,,,,,,,,,,,,
0.013006,0.220187,0.044276,1,,,,,,,,,,,,,,,,,,,,
0.015777,0.207149,0.037765,1,,,,,,,,,,,,,,,,,,,,
0.011666,0.216466,0.030332,1,,,,,,,,,,,,,,,,,,,,
0.010674,0.208624,0.026444,1,,,,,,,,,,,,,,,,,,,,
0.009983,0.21373,0.029741,1,,,,,,,,,,,,,,,,,,,,
0.038009,0.166393,0.042941,1,,,,,,,,,,,,,,,,,,,,
0.01867,0.210648,0.045508,1,,,,,,,,,,,,,,,,,,,,
0.022437,0.209937,0.033809,1,,,,,,,,,,,,,,,,,,,,
0.031624,0.162289,0.037979,1,,,,,,,,,,,,,,,,,,,,
0.014283,0.13769,0.016115,1,,,,,,,,,,,,,,,,,,,,
0.011635,0.160772,0.021803,1,,,,,,,,,,,,,,,,,,,,
0.019044,0.142528,0.023065,1,,,,,,,,,,,,,,,,,,,,
0.028829,0.147725,0.067128,1,,,,,,,,,,,,,,,,,,,,
0.028255,0.245352,0.06769,1,,,,,,,,,,,,,,,,,,,,
0.017049,0.067214,0.019912,1,,,,,,,,,,,,,,,,,,,,
0.020749,0.21451,0.050969,1,,,,,,,,,,,,,,,,,,,,
0.023623,0.244637,0.072911,1,,,,,,,,,,,,,,,,,,,,
0.017785,0.139647,0.026571,1,,,,,,,,,,,,,,,,,,,,
0.009738,0.159173,0.02492,1,,,,,,,,,,,,,,,,,,,,
0.011828,0.201906,0.0366,1,,,,,,,,,,,,,,,,,,,,
0.010141,0.173562,0.014176,1,,,,,,,,,,,,,,,,,,,,
0.015274,0.193705,0.037621,1,,,,,,,,,,,,,,,,,,,,
0.00929,0.204406,0.026508,1,,,,,,,,,,,,,,,,,,,,
0.010138,0.171914,0.029567,1,,,,,,,,,,,,,,,,,,,,
0.039378,0.208619,0.05226,1,,,,,,,,,,,,,,,,,,,,
0.020356,0.226583,0.050769,1,,,,,,,,,,,,,,,,,,,,
0.020322,0.248033,0.045827,1,,,,,,,,,,,,,,,,,,,,
0.036024,0.155825,0.039707,1,,,,,,,,,,,,,,,,,,,,
0.014782,0.078842,0.016143,1,,,,,,,,,,,,,,,,,,,,
0.005835,0.067779,0.013031,1,,,,,,,,,,,,,,,,,,,,
0.027423,0.238383,0.058524,1,,,,,,,,,,,,,,,,,,,,
0.014099,0.070684,0.017029,1,,,,,,,,,,,,,,,,,,,,
0.008223,0.056614,0.009254,1,,,,,,,,,,,,,,,,,,,,
0.011541,0.078261,0.026607,1,,,,,,,,,,,,,,,,,,,,
0.030819,0.267021,0.048421,1,,,,,,,,,,,,,,,,,,,,
0.015831,0.208655,0.033809,1,,,,,,,,,,,,,,,,,,,,
0.022759,0.085621,0.025247,1,,,,,,,,,,,,,,,,,,,,
0.024938,0.219064,0.041273,1,,,,,,,,,,,,,,,,,,,,
0.016016,0.19298,0.040966,1,,,,,,,,,,,,,,,,,,,,
0.012429,0.099813,0.020149,1,,,,,,,,,,,,,,,,,,,,
0.016706,0.241155,0.049102,1,,,,,,,,,,,,,,,,,,,,
0.012017,0.178299,0.037554,1,,,,,,,,,,,,,,,,,,,,
0.027354,0.266423,0.059313,1,,,,,,,,,,,,,,,,,,,,
0.024473,0.198053,0.045185,1,,,,,,,,,,,,,,,,,,,,
0.007924,0.196347,0.012644,1,,,,,,,,,,,,,,,,,,,,
0.045138,0.137016,0.056244,1,,,,,,,,,,,,,,,,,,,,
0.073754,0.197994,0.082942,1,,,,,,,,,,,,,,,,,,,,
0.018475,0.251605,0.060594,1,,,,,,,,,,,,,,,,,,,,
0.006481,0.160303,0.017859,1,,,,,,,,,,,,,,,,,,,,
0.027167,0.233555,0.063087,1,,,,,,,,,,,,,,,,,,,,
0.079893,0.214196,0.087635,1,,,,,,,,,,,,,,,,,,,,
0.017768,0.183502,0.05197,1,,,,,,,,,,,,,,,,,,,,
0.027043,0.200759,0.062265,1,,,,,,,,,,,,,,,,,,,,
0.119296,0.350173,0.127092,1,,,,,,,,,,,,,,,,,,,,
0.040907,0.193959,0.053594,1,,,,,,,,,,,,,,,,,,,,
0.025114,0.214004,0.059181,1,,,,,,,,,,,,,,,,,,,,
0.069088,0.478711,0.07192,1,,,,,,,,,,,,,,,,,,,,
0.041283,0.220991,0.047431,1,,,,,,,,,,,,,,,,,,,,
0.026989,0.241073,0.046392,1,,,,,,,,,,,,,,,,,,,,
0.023914,0.216227,0.047753,1,,,,,,,,,,,,,,,,,,,,
0.019599,0.146459,0.021384,1,,,,,,,,,,,,,,,,,,,,
0.016354,0.184043,0.049825,1,,,,,,,,,,,,,,,,,,,,
0.022168,0.221642,0.056612,1,,,,,,,,,,,,,,,,,,,,
0.040821,0.21275,0.060883,1,,,,,,,,,,,,,,,,,,,,
0.048899,0.243346,0.060104,1,,,,,,,,,,,,,,,,,,,,
0.060688,0.159093,0.113385,1,,,,,,,,,,,,,,,,,,,,
0.052976,0.232674,0.06293,1,,,,,,,,,,,,,,,,,,,,
0.032742,0.15305,0.039534,1,,,,,,,,,,,,,,,,,,,,
0.049624,0.234968,0.057647,1,,,,,,,,,,,,,,,,,,,,
0.03477,0.23467,0.077466,1,,,,,,,,,,,,,,,,,,,,
0.030861,0.176139,0.056296,1,,,,,,,,,,,,,,,,,,,,
0.025917,0.113892,0.028395,1,,,,,,,,,,,,,,,,,,,,
0.031978,0.143862,0.037768,1,,,,,,,,,,,,,,,,,,,,
0.018329,0.216057,0.040164,1,,,,,,,,,,,,,,,,,,,,
0.022571,0.16211,0.042839,1,,,,,,,,,,,,,,,,,,,,
0.037537,0.209083,0.060644,1,,,,,,,,,,,,,,,,,,,,
0.026662,0.267166,0.055779,1,,,,,,,,,,,,,,,,,,,,
0.037382,0.257174,0.068866,1,,,,,,,,,,,,,,,,,,,,
0.014238,0.197425,0.042632,1,,,,,,,,,,,,,,,,,,,,
0.020768,0.167441,0.027146,1,,,,,,,,,,,,,,,,,,,,
0.020921,0.189013,0.039401,1,,,,,,,,,,,,,,,,,,,,
0.019591,0.266509,0.059263,1,,,,,,,,,,,,,,,,,,,,
0.036404,0.217757,0.061,1,,,,,,,,,,,,,,,,,,,,
0.046218,0.232597,0.06119,1,,,,,,,,,,,,,,,,,,,,
0.030388,0.216943,0.048773,1,,,,,,,,,,,,,,,,,,,,
0.029724,0.194722,0.046729,1,,,,,,,,,,,,,,,,,,,,
0.051164,0.233313,0.058905,1,,,,,,,,,,,,,,,,,,,,
0.02274,0.209833,0.037903,1,,,,,,,,,,,,,,,,,,,,
0.042706,0.177581,0.050606,1,,,,,,,,,,,,,,,,,,,,
0.020573,0.142856,0.037051,1,,,,,,,,,,,,,,,,,,,,
0.023973,0.08817,0.025671,1,,,,,,,,,,,,,,,,,,,,
0.079658,0.205341,0.096625,1,,,,,,,,,,,,,,,,,,,,
0.020802,0.16651,0.029568,1,,,,,,,,,,,,,,,,,,,,
0.032985,0.159718,0.036304,1,,,,,,,,,,,,,,,,,,,,
0.019388,0.0866,0.020731,1,,,,,,,,,,,,,,,,,,,,
0.043188,0.227108,0.051348,1,,,,,,,,,,,,,,,,,,,,
0.036426,0.213066,0.061382,1,,,,,,,,,,,,,,,,,,,,
0.012813,0.141295,0.021168,1,,,,,,,,,,,,,,,,,,,,
0.009471,0.149062,0.026435,1,,,,,,,,,,,,,,,,,,,,
0.031938,0.151426,0.035254,1,,,,,,,,,,,,,,,,,,,,
0.020271,0.131969,0.033709,1,,,,,,,,,,,,,,,,,,,,
0.012038,0.167975,0.025973,1,,,,,,,,,,,,,,,,,,,,
0.015274,0.20119,0.05323,1,,,,,,,,,,,,,,,,,,,,
0.013945,0.181492,0.041103,1,,,,,,,,,,,,,,,,,,,,
0.02917,0.148704,0.034721,1,,,,,,,,,,,,,,,,,,,,
0.035416,0.265449,0.074915,1,,,,,,,,,,,,,,,,,,,,
0.026018,0.157294,0.036618,1,,,,,,,,,,,,,,,,,,,,
0.033779,0.18785,0.04207,1,,,,,,,,,,,,,,,,,,,,
0.165313,0.300569,0.16045,3,,,,,,,,,,,,,,,,,,,,
0.012531,0.104105,0.014594,1,,,,,,,,,,,,,,,,,,,,
0.009192,0.127014,0.01562,1,,,,,,,,,,,,,,,,,,,,
0.013935,0.053729,0.027234,1,,,,,,,,,,,,,,,,,,,,
0.006785,0.177448,0.012527,1,,,,,,,,,,,,,,,,,,,,
0.00534,0.042629,0.011771,1,,,,,,,,,,,,,,,,,,,,
0.006041,0.047364,0.012695,1,,,,,,,,,,,,,,,,,,,,
0.013766,0.151837,0.026554,1,,,,,,,,,,,,,,,,,,,,
0.035107,0.21647,0.096616,1,,,,,,,,,,,,,,,,,,,,
0.027191,0.220116,0.041553,1,,,,,,,,,,,,,,,,,,,,
0.019739,0.121061,0.021186,1,,,,,,,,,,,,,,,,,,,,
0.059923,0.206821,0.068247,1,,,,,,,,,,,,,,,,,,,,
0.014347,0.087098,0.025767,1,,,,,,,,,,,,,,,,,,,,
0.011185,0.109397,0.013524,1,,,,,,,,,,,,,,,,,,,,
0.017344,0.18511,0.029894,1,,,,,,,,,,,,,,,,,,,,
0.014833,0.191201,0.031163,1,,,,,,,,,,,,,,,,,,,,
0.027655,0.099798,0.030857,1,,,,,,,,,,,,,,,,,,,,
0.021795,0.083525,0.024081,1,,,,,,,,,,,,,,,,,,,,
0.011897,0.132552,0.025099,1,,,,,,,,,,,,,,,,,,,,
0.005752,0.137115,0.004905,3,,,,,,,,,,,,,,,,,,,,
0.044438,0.243803,0.05701,1,,,,,,,,,,,,,,,,,,,,
0.011803,0.183511,0.035178,1,,,,,,,,,,,,,,,,,,,,
0.027263,0.164183,0.089571,1,,,,,,,,,,,,,,,,,,,,
0.014698,0.200366,0.034873,1,,,,,,,,,,,,,,,,,,,,
0.012782,0.206086,0.027338,1,,,,,,,,,,,,,,,,,,,,
0.01994,0.210063,0.040389,1,,,,,,,,,,,,,,,,,,,,
0.008881,0.205059,0.025206,1,,,,,,,,,,,,,,,,,,,,
0.010017,0.192705,0.030479,1,,,,,,,,,,,,,,,,,,,,
0.023721,0.218774,0.053153,1,,,,,,,,,,,,,,,,,,,,
0.015561,0.212613,0.048831,1,,,,,,,,,,,,,,,,,,,,
0.065888,0.256109,0.079242,1,,,,,,,,,,,,,,,,,,,,
0.013423,0.118407,0.018097,1,,,,,,,,,,,,,,,,,,,,
0.011113,0.082337,0.014881,1,,,,,,,,,,,,,,,,,,,,
0.044273,0.268796,0.054914,1,,,,,,,,,,,,,,,,,,,,
0.013134,0.198126,0.035033,1,,,,,,,,,,,,,,,,,,,,
0.017033,0.237071,0.046637,1,,,,,,,,,,,,,,,,,,,,
0.022809,0.215213,0.049703,1,,,,,,,,,,,,,,,,,,,,
0.028744,0.284609,0.033651,1,,,,,,,,,,,,,,,,,,,,
0.017189,0.23143,0.035528,1,,,,,,,,,,,,,,,,,,,,
0.011452,0.209749,0.025018,1,,,,,,,,,,,,,,,,,,,,
0.021569,0.114972,0.038202,1,,,,,,,,,,,,,,,,,,,,
0.017929,0.229823,0.056839,1,,,,,,,,,,,,,,,,,,,,
0.018339,0.137578,0.041204,1,,,,,,,,,,,,,,,,,,,,
0.055299,0.184698,0.075653,1,,,,,,,,,,,,,,,,,,,,
0.02343,0.199003,0.050954,1,,,,,,,,,,,,,,,,,,,,
0.01263,0.115531,0.014701,1,,,,,,,,,,,,,,,,,,,,
0.028993,0.184003,0.054331,1,,,,,,,,,,,,,,,,,,,,
0.018182,0.263671,0.057508,1,,,,,,,,,,,,,,,,,,,,
0.018,0.238219,0.057461,1,,,,,,,,,,,,,,,,,,,,
0.051143,0.173108,0.064188,1,,,,,,,,,,,,,,,,,,,,
0.084724,0.272884,0.099121,1,,,,,,,,,,,,,,,,,,,,
0.013021,0.230975,0.044124,1,,,,,,,,,,,,,,,,,,,,
0.014249,0.221196,0.048021,1,,,,,,,,,,,,,,,,,,,,
0.00979,0.097839,0.030395,1,,,,,,,,,,,,,,,,,,,,
0.012642,0.179835,0.044695,1,,,,,,,,,,,,,,,,,,,,
0.01013,0.093854,0.034364,1,,,,,,,,,,,,,,,,,,,,
0.022514,0.199669,0.045287,1,,,,,,,,,,,,,,,,,,,,
0.016945,0.116927,0.051223,1,,,,,,,,,,,,,,,,,,,,
0.024899,0.222313,0.049368,1,,,,,,,,,,,,,,,,,,,,
0.013437,0.227224,0.038932,1,,,,,,,,,,,,,,,,,,,,
0.014863,0.220332,0.050957,1,,,,,,,,,,,,,,,,,,,,
0.005713,0.104109,0.005904,1,,,,,,,,,,,,,,,,,,,,
0.017489,0.232901,0.055143,1,,,,,,,,,,,,,,,,,,,,
0.019801,0.225363,0.057723,1,,,,,,,,,,,,,,,,,,,,
0.015195,0.218248,0.050851,1,,,,,,,,,,,,,,,,,,,,
0.005743,0.10539,0.006754,1,,,,,,,,,,,,,,,,,,,,
0.014975,0.222468,0.047744,1,,,,,,,,,,,,,,,,,,,,
0.013278,0.214213,0.044823,1,,,,,,,,,,,,,,,,,,,,
0.029989,0.220241,0.056943,1,,,,,,,,,,,,,,,,,,,,
0.02525,0.23069,0.055917,1,,,,,,,,,,,,,,,,,,,,
0.017865,0.203299,0.056752,1,,,,,,,,,,,,,,,,,,,,
0.025638,0.139467,0.05172,1,,,,,,,,,,,,,,,,,,,,
0.041093,0.10726,0.051358,1,,,,,,,,,,,,,,,,,,,,
0.066432,0.177802,0.076024,1,,,,,,,,,,,,,,,,,,,,
0.026615,0.184475,0.0515,1,,,,,,,,,,,,,,,,,,,,
0.015514,0.217103,0.049138,1,,,,,,,,,,,,,,,,,,,,
0.008096,0.06933,0.008678,1,,,,,,,,,,,,,,,,,,,,
0.019754,0.12472,0.048148,1,,,,,,,,,,,,,,,,,,,,
0.035618,0.212409,0.057141,1,,,,,,,,,,,,,,,,,,,,
0.017628,0.225762,0.04587,1,,,,,,,,,,,,,,,,,,,,
0.02519,0.159879,0.050203,1,,,,,,,,,,,,,,,,,,,,
0.028752,0.150014,0.060923,1,,,,,,,,,,,,,,,,,,,,
0.049913,0.178577,0.070487,1,,,,,,,,,,,,,,,,,,,,
0.087587,0.299261,0.103093,1,,,,,,,,,,,,,,,,,,,,
0.016961,0.235297,0.05939,1,,,,,,,,,,,,,,,,,,,,
0.011279,0.223792,0.036543,1,,,,,,,,,,,,,,,,,,,,
0.013291,0.218078,0.046701,1,,,,,,,,,,,,,,,,,,,,
0.012081,0.140795,0.040165,1,,,,,,,,,,,,,,,,,,,,
0.011644,0.130416,0.040641,1,,,,,,,,,,,,,,,,,,,,
0.019216,0.210005,0.063511,1,,,,,,,,,,,,,,,,,,,,
0.016988,0.186358,0.042158,1,,,,,,,,,,,,,,,,,,,,
0.015894,0.13863,0.017197,1,,,,,,,,,,,,,,,,,,,,
0.01642,0.19247,0.052651,1,,,,,,,,,,,,,,,,,,,,
0.018898,0.23552,0.066425,1,,,,,,,,,,,,,,,,,,,,
0.016831,0.17321,0.058416,1,,,,,,,,,,,,,,,,,,,,
0.016088,0.205792,0.053538,1,,,,,,,,,,,,,,,,,,,,
0.034142,0.157827,0.050255,1,,,,,,,,,,,,,,,,,,,,
0.020318,0.065013,0.031806,1,,,,,,,,,,,,,,,,,,,,
0.00822,0.140043,0.017512,1,,,,,,,,,,,,,,,,,,,,
0.011154,0.037556,0.033138,1,,,,,,,,,,,,,,,,,,,,
0.024271,0.134761,0.035099,1,,,,,,,,,,,,,,,,,,,,
0.0244,0.109638,0.035918,1,,,,,,,,,,,,,,,,,,,,
0.015636,0.197659,0.054174,1,,,,,,,,,,,,,,,,,,,,
0.019366,0.123455,0.039211,1,,,,,,,,,,,,,,,,,,,,
0.017867,0.177132,0.055784,1,,,,,,,,,,,,,,,,,,,,
0.024108,0.192664,0.042207,1,,,,,,,,,,,,,,,,,,,,
0.011635,0.205456,0.04137,1,,,,,,,,,,,,,,,,,,,,
0.020571,0.1223,0.027436,1,,,,,,,,,,,,,,,,,,,,
0.01838,0.227441,0.052413,1,,,,,,,,,,,,,,,,,,,,
0.015781,0.22529,0.049072,1,,,,,,,,,,,,,,,,,,,,
0.055322,0.188003,0.060504,1,,,,,,,,,,,,,,,,,,,,
0.018634,0.172,0.055912,1,,,,,,,,,,,,,,,,,,,,
0.038151,0.156221,0.043015,1,,,,,,,,,,,,,,,,,,,,
0.071969,0.278665,0.077707,1,,,,,,,,,,,,,,,,,,,,
0.011916,0.204088,0.041504,1,,,,,,,,,,,,,,,,,,,,
0.01583,0.173945,0.050221,1,,,,,,,,,,,,,,,,,,,,
0.020393,0.171488,0.038147,1,,,,,,,,,,,,,,,,,,,,
0.020939,0.250348,0.059633,1,,,,,,,,,,,,,,,,,,,,
0.008874,0.034466,0.015801,1,,,,,,,,,,,,,,,,,,,,
0.016604,0.19693,0.057414,1,,,,,,,,,,,,,,,,,,,,
0.011929,0.178451,0.041263,1,,,,,,,,,,,,,,,,,,,,
0.020664,0.113537,0.034878,1,,,,,,,,,,,,,,,,,,,,
0.07253,0.217732,0.083296,1,,,,,,,,,,,,,,,,,,,,
0.021863,0.188536,0.045394,1,,,,,,,,,,,,,,,,,,,,
0.014336,0.20342,0.048332,1,,,,,,,,,,,,,,,,,,,,
0.039312,0.200112,0.052752,1,,,,,,,,,,,,,,,,,,,,
0.031044,0.190205,0.047271,1,,,,,,,,,,,,,,,,,,,,
0.016218,0.232061,0.050397,1,,,,,,,,,,,,,,,,,,,,
0.021239,0.198886,0.057603,1,,,,,,,,,,,,,,,,,,,,
0.032716,0.23368,0.044541,1,,,,,,,,,,,,,,,,,,,,
0.043028,0.133074,0.056544,1,,,,,,,,,,,,,,,,,,,,
0.006573,0.146779,0.017497,1,,,,,,,,,,,,,,,,,,,,
0.022453,0.280586,0.06194,1,,,,,,,,,,,,,,,,,,,,
0.036598,0.220879,0.065452,1,,,,,,,,,,,,,,,,,,,,
0.018688,0.12604,0.060382,1,,,,,,,,,,,,,,,,,,,,
0.021433,0.201929,0.073689,1,,,,,,,,,,,,,,,,,,,,
0.017503,0.16457,0.054709,1,,,,,,,,,,,,,,,,,,,,
0.058348,0.227756,0.075288,1,,,,,,,,,,,,,,,,,,,,
0.030859,0.272604,0.065806,1,,,,,,,,,,,,,,,,,,,,
0.058104,0.233324,0.085103,1,,,,,,,,,,,,,,,,,,,,
0.029487,0.311477,0.095179,1,,,,,,,,,,,,,,,,,,,,
0.02698,0.120377,0.053247,1,,,,,,,,,,,,,,,,,,,,
0.037248,0.163957,0.045106,1,,,,,,,,,,,,,,,,,,,,
0.038613,0.17687,0.047064,1,,,,,,,,,,,,,,,,,,,,
0.029711,0.352085,0.070222,1,,,,,,,,,,,,,,,,,,,,
0.054816,0.243316,0.09569,1,,,,,,,,,,,,,,,,,,,,
0.038417,0.127776,0.0534,1,,,,,,,,,,,,,,,,,,,,
0.038999,0.173347,0.05654,1,,,,,,,,,,,,,,,,,,,,
0.010684,0.186025,0.036211,1,,,,,,,,,,,,,,,,,,,,
0.023068,0.265891,0.05834,1,,,,,,,,,,,,,,,,,,,,
0.019461,0.100832,0.06276,1,,,,,,,,,,,,,,,,,,,,
0.018746,0.099847,0.030748,1,,,,,,,,,,,,,,,,,,,,
0.016471,0.061833,0.023338,1,,,,,,,,,,,,,,,,,,,,
0.024108,0.22411,0.062097,1,,,,,,,,,,,,,,,,,,,,
0.0157,0.166826,0.033454,1,,,,,,,,,,,,,,,,,,,,
0.035515,0.177605,0.057703,1,,,,,,,,,,,,,,,,,,,,
0.055249,0.188844,0.067896,1,,,,,,,,,,,,,,,,,,,,
0.02357,0.180733,0.051893,1,,,,,,,,,,,,,,,,,,,,
0.008472,0.054768,0.012802,1,,,,,,,,,,,,,,,,,,,,
0.015562,0.237656,0.049273,1,,,,,,,,,,,,,,,,,,,,
0.013319,0.199231,0.046337,1,,,,,,,,,,,,,,,,,,,,
0.009499,0.209002,0.0283,1,,,,,,,,,,,,,,,,,,,,
0.018371,0.164069,0.051204,1,,,,,,,,,,,,,,,,,,,,
0.043104,0.226341,0.053579,1,,,,,,,,,,,,,,,,,,,,
0.0178,0.166222,0.05017,1,,,,,,,,,,,,,,,,,,,,
0.034898,0.240787,0.068989,1,,,,,,,,,,,,,,,,,,,,
0.035416,0.315497,0.071261,1,,,,,,,,,,,,,,,,,,,,
0.016076,0.072675,0.017405,1,,,,,,,,,,,,,,,,,,,,
0.02921,0.096507,0.063353,1,,,,,,,,,,,,,,,,,,,,
0.020638,0.09131,0.03761,1,,,,,,,,,,,,,,,,,,,,
0.018693,0.193783,0.066485,1,,,,,,,,,,,,,,,,,,,,
0.045738,0.181255,0.052803,1,,,,,,,,,,,,,,,,,,,,
0.041516,0.196322,0.047706,1,,,,,,,,,,,,,,,,,,,,
0.014538,0.112665,0.016841,1,,,,,,,,,,,,,,,,,,,,
0.026996,0.186134,0.062737,1,,,,,,,,,,,,,,,,,,,,
0.02547,0.147481,0.046891,1,,,,,,,,,,,,,,,,,,,,
0.022932,0.130312,0.029947,1,,,,,,,,,,,,,,,,,,,,
0.016652,0.118394,0.018119,1,,,,,,,,,,,,,,,,,,,,
0.059005,0.243889,0.06413,1,,,,,,,,,,,,,,,,,,,,
0.034548,0.164938,0.051208,1,,,,,,,,,,,,,,,,,,,,
0.0458,0.197755,0.054546,1,,,,,,,,,,,,,,,,,,,,
0.026628,0.27455,0.06838,1,,,,,,,,,,,,,,,,,,,,
0.023212,0.119916,0.045435,1,,,,,,,,,,,,,,,,,,,,
0.019153,0.195512,0.03065,1,,,,,,,,,,,,,,,,,,,,
0.009891,0.126798,0.021029,1,,,,,,,,,,,,,,,,,,,,
0.024499,0.187239,0.060463,1,,,,,,,,,,,,,,,,,,,,
0.022886,0.192597,0.058168,1,,,,,,,,,,,,,,,,,,,,
0.020016,0.170251,0.032293,1,,,,,,,,,,,,,,,,,,,,
0.018999,0.173533,0.034059,1,,,,,,,,,,,,,,,,,,,,
0.028447,0.212397,0.064653,1,,,,,,,,,,,,,,,,,,,,
0.026289,0.212896,0.061994,1,,,,,,,,,,,,,,,,,,,,
0.030761,0.210406,0.040204,1,,,,,,,,,,,,,,,,,,,,
0.023387,0.200298,0.057697,1,,,,,,,,,,,,,,,,,,,,
0.021631,0.122681,0.023685,1,,,,,,,,,,,,,,,,,,,,
0.025336,0.112183,0.043387,1,,,,,,,,,,,,,,,,,,,,
0.039548,0.166145,0.046326,1,,,,,,,,,,,,,,,,,,,,
0.039383,0.181031,0.052363,1,,,,,,,,,,,,,,,,,,,,
0.028815,0.233371,0.051922,1,,,,,,,,,,,,,,,,,,,,
0.021901,0.092715,0.025261,1,,,,,,,,,,,,,,,,,,,,
0.009941,0.216312,0.031736,1,,,,,,,,,,,,,,,,,,,,
0.048048,0.21754,0.070096,1,,,,,,,,,,,,,,,,,,,,
0.087198,0.280531,0.103137,1,,,,,,,,,,,,,,,,,,,,
0.016645,0.171366,0.037924,1,,,,,,,,,,,,,,,,,,,,
0.008829,0.02266,0.027522,1,,,,,,,,,,,,,,,,,,,,
0.017256,0.267538,0.058627,1,,,,,,,,,,,,,,,,,,,,
0.02224,0.19467,0.043919,1,,,,,,,,,,,,,,,,,,,,
0.00366,0.093726,0.004536,1,,,,,,,,,,,,,,,,,,,,
0.01723,0.201741,0.060603,1,,,,,,,,,,,,,,,,,,,,
0.014452,0.2109,0.029203,1,,,,,,,,,,,,,,,,,,,,
0.018497,0.09113,0.032887,1,,,,,,,,,,,,,,,,,,,,
0.02119,0.125764,0.02722,1,,,,,,,,,,,,,,,,,,,,
0.016693,0.184139,0.038051,1,,,,,,,,,,,,,,,,,,,,
0.042557,0.216879,0.063246,1,,,,,,,,,,,,,,,,,,,,
0.101586,0.315051,0.11536,1,,,,,,,,,,,,,,,,,,,,
0.013883,0.213261,0.049381,1,,,,,,,,,,,,,,,,,,,,
0.01394,0.187976,0.041069,1,,,,,,,,,,,,,,,,,,,,
0.010733,0.080371,0.016139,1,,,,,,,,,,,,,,,,,,,,
0.015673,0.227349,0.051826,1,,,,,,,,,,,,,,,,,,,,
0.015834,0.209593,0.055405,1,,,,,,,,,,,,,,,,,,,,
0.018278,0.232956,0.062544,1,,,,,,,,,,,,,,,,,,,,
0.015687,0.23241,0.054167,1,,,,,,,,,,,,,,,,,,,,
0.019802,0.167153,0.036657,1,,,,,,,,,,,,,,,,,,,,
0.018551,0.21518,0.045266,1,,,,,,,,,,,,,,,,,,,,
0.015314,0.225653,0.053323,1,,,,,,,,,,,,,,,,,,,,
0.016046,0.227365,0.056093,1,,,,,,,,,,,,,,,,,,,,
0.017992,0.204934,0.038882,1,,,,,,,,,,,,,,,,,,,,
0.011427,0.18206,0.037688,1,,,,,,,,,,,,,,,,,,,,
0.014444,0.219694,0.048405,1,,,,,,,,,,,,,,,,,,,,
0.013227,0.218788,0.044959,1,,,,,,,,,,,,,,,,,,,,
0.01309,0.202904,0.042605,1,,,,,,,,,,,,,,,,,,,,
0.016652,0.268814,0.050173,1,,,,,,,,,,,,,,,,,,,,
0.028082,0.211831,0.047562,1,,,,,,,,,,,,,,,,,,,,
0.021173,0.075564,0.026269,1,,,,,,,,,,,,,,,,,,,,
0.012305,0.157194,0.033901,1,,,,,,,,,,,,,,,,,,,,
0.019533,0.195923,0.045835,1,,,,,,,,,,,,,,,,,,,,
0.109299,0.355768,0.122517,1,,,,,,,,,,,,,,,,,,,,
0.019653,0.197141,0.044865,1,,,,,,,,,,,,,,,,,,,,
0.021521,0.314624,0.071344,1,,,,,,,,,,,,,,,,,,,,
0.063088,0.208479,0.078411,1,,,,,,,,,,,,,,,,,,,,
0.028708,0.234981,0.056437,1,,,,,,,,,,,,,,,,,,,,
0.016344,0.123929,0.047924,1,,,,,,,,,,,,,,,,,,,,
0.024084,0.196716,0.044205,1,,,,,,,,,,,,,,,,,,,,
0.020499,0.253411,0.070896,1,,,,,,,,,,,,,,,,,,,,
0.044438,0.248305,0.048171,1,,,,,,,,,,,,,,,,,,,,
0.041083,0.214359,0.052019,1,,,,,,,,,,,,,,,,,,,,
0.07676,0.200762,0.085533,1,,,,,,,,,,,,,,,,,,,,
0.04455,0.150811,0.059345,1,,,,,,,,,,,,,,,,,,,,
0.020308,0.215988,0.051021,1,,,,,,,,,,,,,,,,,,,,
0.01684,0.181958,0.055995,1,,,,,,,,,,,,,,,,,,,,
0.015497,0.253278,0.051685,1,,,,,,,,,,,,,,,,,,,,
0.016865,0.241829,0.058198,1,,,,,,,,,,,,,,,,,,,,
0.021157,0.171638,0.051966,1,,,,,,,,,,,,,,,,,,,,
0.020164,0.227027,0.0664,1,,,,,,,,,,,,,,,,,,,,
0.014393,0.233655,0.049376,1,,,,,,,,,,,,,,,,,,,,
0.050215,0.180103,0.054267,1,,,,,,,,,,,,,,,,,,,,
0.021811,0.108898,0.023566,1,,,,,,,,,,,,,,,,,,,,
0.019279,0.2056,0.051144,1,,,,,,,,,,,,,,,,,,,,
0.028543,0.201012,0.046972,1,,,,,,,,,,,,,,,,,,,,
0.017178,0.266383,0.060218,1,,,,,,,,,,,,,,,,,,,,
0.030746,0.266334,0.057495,1,,,,,,,,,,,,,,,,,,,,
0.008585,0.159104,0.011661,1,,,,,,,,,,,,,,,,,,,,
0.04581,0.147963,0.048908,1,,,,,,,,,,,,,,,,,,,,
0.059833,0.187302,0.063911,1,,,,,,,,,,,,,,,,,,,,
0.037019,0.193364,0.048785,1,,,,,,,,,,,,,,,,,,,,
0.0514,0.241923,0.075669,1,,,,,,,,,,,,,,,,,,,,
0.037614,0.187427,0.052591,1,,,,,,,,,,,,,,,,,,,,
0.026744,0.119412,0.061529,1,,,,,,,,,,,,,,,,,,,,
0.037486,0.205354,0.064876,1,,,,,,,,,,,,,,,,,,,,
0.011988,0.158254,0.031844,1,,,,,,,,,,,,,,,,,,,,
0.083661,0.250671,0.097457,1,,,,,,,,,,,,,,,,,,,,
0.047203,0.227496,0.052223,1,,,,,,,,,,,,,,,,,,,,
0.02546,0.146985,0.04326,1,,,,,,,,,,,,,,,,,,,,
0.033024,0.167278,0.038779,1,,,,,,,,,,,,,,,,,,,,
0.047484,0.265046,0.05695,1,,,,,,,,,,,,,,,,,,,,
0.019368,0.133552,0.022947,1,,,,,,,,,,,,,,,,,,,,
0.035113,0.182075,0.054618,1,,,,,,,,,,,,,,,,,,,,
0.049761,0.22253,0.063161,1,,,,,,,,,,,,,,,,,,,,
0.044409,0.210122,0.060665,1,,,,,,,,,,,,,,,,,,,,
0.017486,0.150899,0.035546,1,,,,,,,,,,,,,,,,,,,,
0.026279,0.174959,0.045787,1,,,,,,,,,,,,,,,,,,,,
0.015489,0.074905,0.01882,1,,,,,,,,,,,,,,,,,,,,
0.037613,0.210184,0.058896,1,,,,,,,,,,,,,,,,,,,,
0.023391,0.243241,0.054293,1,,,,,,,,,,,,,,,,,,,,
0.015829,0.111688,0.020069,1,,,,,,,,,,,,,,,,,,,,
0.018094,0.094162,0.020449,1,,,,,,,,,,,,,,,,,,,,
0.030249,0.204125,0.049257,1,,,,,,,,,,,,,,,,,,,,
0.03866,0.210319,0.059582,1,,,,,,,,,,,,,,,,,,,,
0.052837,0.172812,0.061486,1,,,,,,,,,,,,,,,,,,,,
0.010365,0.140722,0.014427,1,,,,,,,,,,,,,,,,,,,,
0.032996,0.198695,0.03582,1,,,,,,,,,,,,,,,,,,,,
0.041302,0.168715,0.046873,1,,,,,,,,,,,,,,,,,,,,
0.006846,0.149106,0.012771,1,,,,,,,,,,,,,,,,,,,,
0.016969,0.159976,0.046517,1,,,,,,,,,,,,,,,,,,,,
0.025123,0.248549,0.065853,1,,,,,,,,,,,,,,,,,,,,
0.009231,0.174428,0.027672,1,,,,,,,,,,,,,,,,,,,,
0.008697,0.161543,0.025365,1,,,,,,,,,,,,,,,,,,,,
0.081881,0.310666,0.089932,1,,,,,,,,,,,,,,,,,,,,
0.016482,0.130905,0.018722,1,,,,,,,,,,,,,,,,,,,,
0.020655,0.219586,0.061316,1,,,,,,,,,,,,,,,,,,,,
0.020479,0.099176,0.022065,1,,,,,,,,,,,,,,,,,,,,
0.020976,0.182874,0.052148,1,,,,,,,,,,,,,,,,,,,,
0.081358,0.252743,0.095612,1,,,,,,,,,,,,,,,,,,,,
0.015122,0.195219,0.047083,1,,,,,,,,,,,,,,,,,,,,
0.067187,0.30019,0.096575,1,,,,,,,,,,,,,,,,,,,,
0.050675,0.195679,0.061742,1,,,,,,,,,,,,,,,,,,,,
0.021338,0.271658,0.064381,1,,,,,,,,,,,,,,,,,,,,
0.017055,0.234629,0.057475,1,,,,,,,,,,,,,,,,,,,,
0.021854,0.260024,0.06448,1,,,,,,,,,,,,,,,,,,,,
0.018821,0.230378,0.051041,1,,,,,,,,,,,,,,,,,,,,
0.018716,0.213022,0.059339,1,,,,,,,,,,,,,,,,,,,,
0.020268,0.197134,0.058824,1,,,,,,,,,,,,,,,,,,,,
0.043237,0.215667,0.066571,1,,,,,,,,,,,,,,,,,,,,
0.033703,0.199325,0.095599,1,,,,,,,,,,,,,,,,,,,,
0.008711,0.144452,0.029555,1,,,,,,,,,,,,,,,,,,,,
0.028759,0.222623,0.082378,1,,,,,,,,,,,,,,,,,,,,
0.01887,0.210796,0.058504,1,,,,,,,,,,,,,,,,,,,,
0.017083,0.214319,0.057302,1,,,,,,,,,,,,,,,,,,,,
0.033064,0.212947,0.066481,1,,,,,,,,,,,,,,,,,,,,
0.016647,0.230729,0.055588,1,,,,,,,,,,,,,,,,,,,,
0.017041,0.224233,0.057415,1,,,,,,,,,,,,,,,,,,,,
0.017898,0.147358,0.047496,1,,,,,,,,,,,,,,,,,,,,
0.036003,0.16791,0.040478,1,,,,,,,,,,,,,,,,,,,,
0.076461,0.289015,0.088964,1,,,,,,,,,,,,,,,,,,,,
0.019033,0.158918,0.043789,1,,,,,,,,,,,,,,,,,,,,
0.014048,0.173461,0.040917,1,,,,,,,,,,,,,,,,,,,,
0.015257,0.228922,0.048852,1,,,,,,,,,,,,,,,,,,,,
0.01451,0.218172,0.044776,1,,,,,,,,,,,,,,,,,,,,
0.023242,0.13761,0.04723,1,,,,,,,,,,,,,,,,,,,,
0.037709,0.174808,0.041346,1,,,,,,,,,,,,,,,,,,,,
0.052958,0.190628,0.067038,1,,,,,,,,,,,,,,,,,,,,
0.019751,0.197731,0.048488,1,,,,,,,,,,,,,,,,,,,,
0.011065,0.206459,0.021171,1,,,,,,,,,,,,,,,,,,,,
0.095951,0.323713,0.108056,1,,,,,,,,,,,,,,,,,,,,
0.005873,0.153357,0.006694,1,,,,,,,,,,,,,,,,,,,,
0.016854,0.114471,0.039456,1,,,,,,,,,,,,,,,,,,,,
0.013071,0.165856,0.040482,1,,,,,,,,,,,,,,,,,,,,
0.013794,0.227697,0.047966,1,,,,,,,,,,,,,,,,,,,,
0.014058,0.220574,0.049111,1,,,,,,,,,,,,,,,,,,,,
0.036969,0.164829,0.042687,1,,,,,,,,,,,,,,,,,,,,
0.017917,0.236423,0.059076,1,,,,,,,,,,,,,,,,,,,,
0.019544,0.138917,0.060402,1,,,,,,,,,,,,,,,,,,,,
0.019414,0.223758,0.061621,1,,,,,,,,,,,,,,,,,,,,
0.017244,0.188108,0.038697,1,,,,,,,,,,,,,,,,,,,,
0.024386,0.207278,0.061188,1,,,,,,,,,,,,,,,,,,,,
0.049526,0.230494,0.065889,1,,,,,,,,,,,,,,,,,,,,
0.05047,0.251959,0.066419,1,,,,,,,,,,,,,,,,,,,,
0.02499,0.155932,0.046137,1,,,,,,,,,,,,,,,,,,,,
0.047809,0.163299,0.061855,1,,,,,,,,,,,,,,,,,,,,
0.070359,0.225854,0.084911,1,,,,,,,,,,,,,,,,,,,,
0.011373,0.035709,0.025795,1,,,,,,,,,,,,,,,,,,,,
0.017671,0.265944,0.058307,1,,,,,,,,,,,,,,,,,,,,
0.022465,0.190252,0.044456,1,,,,,,,,,,,,,,,,,,,,
0.008881,0.211007,0.028051,1,,,,,,,,,,,,,,,,,,,,
0.008757,0.163591,0.031331,1,,,,,,,,,,,,,,,,,,,,
0.013539,0.07254,0.025143,1,,,,,,,,,,,,,,,,,,,,
0.005392,0.129626,0.017308,1,,,,,,,,,,,,,,,,,,,,
0.008974,0.16397,0.032205,1,,,,,,,,,,,,,,,,,,,,
0.013851,0.07659,0.021752,1,,,,,,,,,,,,,,,,,,,,
0.005993,0.13831,0.019689,1,,,,,,,,,,,,,,,,,,,,
0.006748,0.154629,0.022817,1,,,,,,,,,,,,,,,,,,,,
0.01462,0.197171,0.051517,1,,,,,,,,,,,,,,,,,,,,
0.024022,0.154173,0.030657,1,,,,,,,,,,,,,,,,,,,,
0.015128,0.24326,0.051829,1,,,,,,,,,,,,,,,,,,,,
0.012583,0.061599,0.040646,1,,,,,,,,,,,,,,,,,,,,
0.014333,0.238186,0.050694,1,,,,,,,,,,,,,,,,,,,,
0.028176,0.262027,0.065726,1,,,,,,,,,,,,,,,,,,,,
0.010801,0.189326,0.038444,1,,,,,,,,,,,,,,,,,,,,
0.011921,0.10085,0.033338,1,,,,,,,,,,,,,,,,,,,,
0.01054,0.205619,0.036689,1,,,,,,,,,,,,,,,,,,,,
0.014668,0.23842,0.050843,1,,,,,,,,,,,,,,,,,,,,
0.013414,0.234081,0.045477,1,,,,,,,,,,,,,,,,,,,,
0.016962,0.188166,0.032302,1,,,,,,,,,,,,,,,,,,,,
0.012977,0.203732,0.046909,1,,,,,,,,,,,,,,,,,,,,
0.014941,0.225123,0.052957,1,,,,,,,,,,,,,,,,,,,,
0.012463,0.200914,0.037972,1,,,,,,,,,,,,,,,,,,,,
0.019059,0.198519,0.044579,1,,,,,,,,,,,,,,,,,,,,
0.013029,0.095447,0.015146,1,,,,,,,,,,,,,,,,,,,,
0.027337,0.202453,0.099188,1,,,,,,,,,,,,,,,,,,,,
0.016251,0.249099,0.057732,1,,,,,,,,,,,,,,,,,,,,
0.030537,0.16553,0.064179,1,,,,,,,,,,,,,,,,,,,,
0.028449,0.224102,0.060486,1,,,,,,,,,,,,,,,,,,,,
0.016291,0.220384,0.054947,1,,,,,,,,,,,,,,,,,,,,
0.080594,0.32748,0.09194,1,,,,,,,,,,,,,,,,,,,,
0.015868,0.200985,0.045896,1,,,,,,,,,,,,,,,,,,,,
0.011924,0.236632,0.041043,1,,,,,,,,,,,,,,,,,,,,
0.015376,0.236311,0.055209,1,,,,,,,,,,,,,,,,,,,,
0.010676,0.210077,0.036837,1,,,,,,,,,,,,,,,,,,,,
0.015818,0.205248,0.044673,1,,,,,,,,,,,,,,,,,,,,
0.021708,0.197286,0.050409,1,,,,,,,,,,,,,,,,,,,,
0.011337,0.190259,0.038465,1,,,,,,,,,,,,,,,,,,,,
0.015523,0.197337,0.044893,1,,,,,,,,,,,,,,,,,,,,
0.053044,0.258531,0.073463,1,,,,,,,,,,,,,,,,,,,,
0.031634,0.181915,0.042445,1,,,,,,,,,,,,,,,,,,,,
0.013791,0.188819,0.035722,1,,,,,,,,,,,,,,,,,,,,
0.043377,0.231609,0.062153,1,,,,,,,,,,,,,,,,,,,,
0.035051,0.159735,0.049539,1,,,,,,,,,,,,,,,,,,,,
0.06465,0.287983,0.079703,1,,,,,,,,,,,,,,,,,,,,
0.014191,0.200363,0.0457,1,,,,,,,,,,,,,,,,,,,,
0.009687,0.044577,0.032743,1,,,,,,,,,,,,,,,,,,,,
0.013128,0.238906,0.044363,1,,,,,,,,,,,,,,,,,,,,
0.013728,0.226584,0.048092,1,,,,,,,,,,,,,,,,,,,,
0.013133,0.199371,0.046336,1,,,,,,,,,,,,,,,,,,,,
0.016908,0.255667,0.05847,1,,,,,,,,,,,,,,,,,,,,
0.012079,0.218321,0.040906,1,,,,,,,,,,,,,,,,,,,,
0.045499,0.186864,0.06311,1,,,,,,,,,,,,,,,,,,,,
0.014348,0.192252,0.043087,1,,,,,,,,,,,,,,,,,,,,
0.014087,0.200103,0.044905,1,,,,,,,,,,,,,,,,,,,,
0.012688,0.231603,0.041078,1,,,,,,,,,,,,,,,,,,,,
0.03597,0.212722,0.055963,1,,,,,,,,,,,,,,,,,,,,
0.053365,0.304606,0.069906,1,,,,,,,,,,,,,,,,,,,,
0.007839,0.17048,0.02466,1,,,,,,,,,,,,,,,,,,,,
0.012381,0.15774,0.045679,1,,,,,,,,,,,,,,,,,,,,
0.02704,0.153662,0.030245,1,,,,,,,,,,,,,,,,,,,,
0.016802,0.270751,0.057518,1,,,,,,,,,,,,,,,,,,,,
0.011727,0.210437,0.036793,1,,,,,,,,,,,,,,,,,,,,
0.010099,0.200049,0.034826,1,,,,,,,,,,,,,,,,,,,,
0.021576,0.219403,0.060849,1,,,,,,,,,,,,,,,,,,,,
0.016587,0.205246,0.047724,1,,,,,,,,,,,,,,,,,,,,
0.012619,0.220746,0.043345,1,,,,,,,,,,,,,,,,,,,,
0.014311,0.19122,0.046693,1,,,,,,,,,,,,,,,,,,,,
0.014534,0.219224,0.051142,1,,,,,,,,,,,,,,,,,,,,
0.014807,0.226038,0.051986,1,,,,,,,,,,,,,,,,,,,,
0.01802,0.194952,0.052225,1,,,,,,,,,,,,,,,,,,,,
0.013929,0.212266,0.04909,1,,,,,,,,,,,,,,,,,,,,
0.014061,0.218048,0.049525,1,,,,,,,,,,,,,,,,,,,,
0.016074,0.199018,0.050688,1,,,,,,,,,,,,,,,,,,,,
0.043527,0.174195,0.061571,1,,,,,,,,,,,,,,,,,,,,
0.055974,0.246681,0.075523,1,,,,,,,,,,,,,,,,,,,,
0.010575,0.186534,0.03581,1,,,,,,,,,,,,,,,,,,,,
0.015127,0.204298,0.040801,1,,,,,,,,,,,,,,,,,,,,
0.036522,0.141977,0.053786,1,,,,,,,,,,,,,,,,,,,,
0.044907,0.163152,0.056716,1,,,,,,,,,,,,,,,,,,,,
0.01679,0.201831,0.045751,1,,,,,,,,,,,,,,,,,,,,
0.010961,0.189322,0.035781,1,,,,,,,,,,,,,,,,,,,,
0.010201,0.213349,0.033094,1,,,,,,,,,,,,,,,,,,,,
0.010004,0.197456,0.032158,1,,,,,,,,,,,,,,,,,,,,
0.018943,0.259441,0.058718,1,,,,,,,,,,,,,,,,,,,,
0.046082,0.168123,0.061686,1,,,,,,,,,,,,,,,,,,,,
0.070203,0.22834,0.082036,1,,,,,,,,,,,,,,,,,,,,
0.015199,0.169266,0.051385,1,,,,,,,,,,,,,,,,,,,,
0.013688,0.229961,0.047881,1,,,,,,,,,,,,,,,,,,,,
0.013813,0.240052,0.045699,1,,,,,,,,,,,,,,,,,,,,
0.014268,0.222381,0.050147,1,,,,,,,,,,,,,,,,,,,,
0.013832,0.216811,0.045701,1,,,,,,,,,,,,,,,,,,,,
0.015,0.132154,0.049577,1,,,,,,,,,,,,,,,,,,,,
0.017926,0.228425,0.05236,1,,,,,,,,,,,,,,,,,,,,
0.018977,0.264916,0.06472,1,,,,,,,,,,,,,,,,,,,,
0.02009,0.213926,0.059883,1,,,,,,,,,,,,,,,,,,,,
0.018703,0.232749,0.060578,1,,,,,,,,,,,,,,,,,,,,
0.02877,0.147228,0.057079,1,,,,,,,,,,,,,,,,,,,,
0.018955,0.129777,0.053021,1,,,,,,,,,,,,,,,,,,,,
0.013948,0.230636,0.048787,1,,,,,,,,,,,,,,,,,,,,
0.013978,0.200423,0.049065,1,,,,,,,,,,,,,,,,,,,,
0.021123,0.150793,0.026606,1,,,,,,,,,,,,,,,,,,,,
0.009049,0.041068,0.02944,1,,,,,,,,,,,,,,,,,,,,
0.008143,0.055935,0.010382,1,,,,,,,,,,,,,,,,,,,,
0.014914,0.241791,0.048513,1,,,,,,,,,,,,,,,,,,,,
0.013945,0.163968,0.038282,1,,,,,,,,,,,,,,,,,,,,
0.017797,0.206825,0.03108,1,,,,,,,,,,,,,,,,,,,,
0.015433,0.197652,0.055039,1,,,,,,,,,,,,,,,,,,,,
0.015058,0.235444,0.051812,1,,,,,,,,,,,,,,,,,,,,
0.011994,0.207205,0.039279,1,,,,,,,,,,,,,,,,,,,,
0.013184,0.238953,0.044507,1,,,,,,,,,,,,,,,,,,,,
0.014268,0.199623,0.045602,1,,,,,,,,,,,,,,,,,,,,
0.041501,0.158714,0.04945,1,,,,,,,,,,,,,,,,,,,,
0.015018,0.185624,0.043974,1,,,,,,,,,,,,,,,,,,,,
0.014103,0.199545,0.044444,1,,,,,,,,,,,,,,,,,,,,
0.013189,0.215532,0.046092,1,,,,,,,,,,,,,,,,,,,,
0.005354,0.058744,0.006127,1,,,,,,,,,,,,,,,,,,,,
0.013518,0.23779,0.043953,1,,,,,,,,,,,,,,,,,,,,
0.0175,0.268019,0.060155,1,,,,,,,,,,,,,,,,,,,,
0.014435,0.201618,0.045886,1,,,,,,,,,,,,,,,,,,,,
0.023065,0.141835,0.043509,1,,,,,,,,,,,,,,,,,,,,
0.014478,0.201015,0.04585,1,,,,,,,,,,,,,,,,,,,,
0.014276,0.134477,0.02346,1,,,,,,,,,,,,,,,,,,,,
0.023931,0.190128,0.063782,1,,,,,,,,,,,,,,,,,,,,
0.017839,0.200958,0.039714,1,,,,,,,,,,,,,,,,,,,,
0.015492,0.230312,0.050692,1,,,,,,,,,,,,,,,,,,,,
0.02635,0.18479,0.040183,1,,,,,,,,,,,,,,,,,,,,
0.017415,0.204436,0.04636,1,,,,,,,,,,,,,,,,,,,,
0.022449,0.270286,0.071011,1,,,,,,,,,,,,,,,,,,,,
0.03971,0.207689,0.056876,1,,,,,,,,,,,,,,,,,,,,
0.021458,0.181888,0.039883,1,,,,,,,,,,,,,,,,,,,,
0.014998,0.198283,0.043108,1,,,,,,,,,,,,,,,,,,,,
0.022271,0.169087,0.037455,1,,,,,,,,,,,,,,,,,,,,
0.016514,0.198495,0.053794,1,,,,,,,,,,,,,,,,,,,,
0.024581,0.148759,0.047569,1,,,,,,,,,,,,,,,,,,,,
0.02101,0.173972,0.056254,1,,,,,,,,,,,,,,,,,,,,
0.058059,0.159335,0.061851,1,,,,,,,,,,,,,,,,,,,,
0.100617,0.278172,0.106748,1,,,,,,,,,,,,,,,,,,,,
0.021605,0.177339,0.050352,1,,,,,,,,,,,,,,,,,,,,
0.017193,0.26205,0.052192,1,,,,,,,,,,,,,,,,,,,,
0.014313,0.208864,0.046569,1,,,,,,,,,,,,,,,,,,,,
0.009294,0.066086,0.020723,1,,,,,,,,,,,,,,,,,,,,
0.012497,0.176735,0.041183,1,,,,,,,,,,,,,,,,,,,,
0.02282,0.140851,0.065286,1,,,,,,,,,,,,,,,,,,,,
0.030116,0.154689,0.032403,1,,,,,,,,,,,,,,,,,,,,
0.019833,0.194165,0.054634,1,,,,,,,,,,,,,,,,,,,,
0.019864,0.181908,0.05469,1,,,,,,,,,,,,,,,,,,,,
0.014436,0.137509,0.036434,1,,,,,,,,,,,,,,,,,,,,
0.01361,0.196897,0.045969,1,,,,,,,,,,,,,,,,,,,,
0.012123,0.199666,0.041205,1,,,,,,,,,,,,,,,,,,,,
0.012519,0.194832,0.040542,1,,,,,,,,,,,,,,,,,,,,
0.013329,0.200038,0.044871,1,,,,,,,,,,,,,,,,,,,,
0.011588,0.179519,0.039969,1,,,,,,,,,,,,,,,,,,,,
0.014297,0.109104,0.021259,1,,,,,,,,,,,,,,,,,,,,
0.006923,0.052048,0.012563,1,,,,,,,,,,,,,,,,,,,,
0.012343,0.189278,0.043291,1,,,,,,,,,,,,,,,,,,,,
0.005931,0.030627,0.006623,1,,,,,,,,,,,,,,,,,,,,
0.009145,0.033738,0.029845,1,,,,,,,,,,,,,,,,,,,,
0.011278,0.176593,0.040245,1,,,,,,,,,,,,,,,,,,,,
0.010209,0.165542,0.036616,1,,,,,,,,,,,,,,,,,,,,
0.010817,0.17794,0.039073,1,,,,,,,,,,,,,,,,,,,,
0.010778,0.173425,0.038906,1,,,,,,,,,,,,,,,,,,,,
0.011706,0.19968,0.041725,1,,,,,,,,,,,,,,,,,,,,
0.007832,0.096205,0.025609,1,,,,,,,,,,,,,,,,,,,,
0.013885,0.233365,0.045168,1,,,,,,,,,,,,,,,,,,,,
0.007407,0.106432,0.008599,1,,,,,,,,,,,,,,,,,,,,
0.01262,0.222513,0.04224,1,,,,,,,,,,,,,,,,,,,,
0.011246,0.177049,0.038533,1,,,,,,,,,,,,,,,,,,,,
0.012923,0.180915,0.034027,1,,,,,,,,,,,,,,,,,,,,
0.026907,0.226884,0.055711,1,,,,,,,,,,,,,,,,,,,,
0.014422,0.115403,0.025322,1,,,,,,,,,,,,,,,,,,,,
0.016933,0.211481,0.059088,1,,,,,,,,,,,,,,,,,,,,
0.015936,0.118666,0.039623,1,,,,,,,,,,,,,,,,,,,,
0.015811,0.191539,0.038562,1,,,,,,,,,,,,,,,,,,,,
0.012763,0.212736,0.044345,1,,,,,,,,,,,,,,,,,,,,
0.014625,0.150237,0.021309,1,,,,,,,,,,,,,,,,,,,,
0.017079,0.235168,0.050371,1,,,,,,,,,,,,,,,,,,,,
0.012758,0.19696,0.036507,1,,,,,,,,,,,,,,,,,,,,
0.020492,0.217335,0.048089,1,,,,,,,,,,,,,,,,,,,,
0.019491,0.154258,0.026173,1,,,,,,,,,,,,,,,,,,,,
0.04227,0.182461,0.063778,1,,,,,,,,,,,,,,,,,,,,
0.017221,0.210817,0.043794,1,,,,,,,,,,,,,,,,,,,,
0.017934,0.218977,0.06367,1,,,,,,,,,,,,,,,,,,,,
0.016847,0.255794,0.05557,1,,,,,,,,,,,,,,,,,,,,
0.019087,0.19915,0.036055,1,,,,,,,,,,,,,,,,,,,,
0.015215,0.090998,0.017189,1,,,,,,,,,,,,,,,,,,,,
0.042712,0.239366,0.053904,1,,,,,,,,,,,,,,,,,,,,
0.044936,0.242351,0.053502,1,,,,,,,,,,,,,,,,,,,,
0.072309,0.208448,0.078558,1,,,,,,,,,,,,,,,,,,,,
0.034078,0.216193,0.049958,1,,,,,,,,,,,,,,,,,,,,
0.050056,0.239235,0.05522,1,,,,,,,,,,,,,,,,,,,,
0.032789,0.18295,0.048111,1,,,,,,,,,,,,,,,,,,,,
0.006776,0.183663,0.00989,1,,,,,,,,,,,,,,,,,,,,
0.008516,0.038705,0.011379,1,,,,,,,,,,,,,,,,,,,,
0.017885,0.197125,0.049666,1,,,,,,,,,,,,,,,,,,,,
0.016194,0.1344,0.043476,1,,,,,,,,,,,,,,,,,,,,
0.013178,0.134802,0.035527,1,,,,,,,,,,,,,,,,,,,,
0.017388,0.161474,0.033458,1,,,,,,,,,,,,,,,,,,,,
0.014224,0.114259,0.029838,1,,,,,,,,,,,,,,,,,,,,
0.01727,0.220115,0.055707,1,,,,,,,,,,,,,,,,,,,,
0.011193,0.037027,0.031126,1,,,,,,,,,,,,,,,,,,,,
0.037175,0.196512,0.048505,1,,,,,,,,,,,,,,,,,,,,
0.043579,0.123119,0.048352,1,,,,,,,,,,,,,,,,,,,,
0.016792,0.183385,0.039467,1,,,,,,,,,,,,,,,,,,,,
0.009622,0.025706,0.027347,1,,,,,,,,,,,,,,,,,,,,
0.016319,0.243295,0.051499,1,,,,,,,,,,,,,,,,,,,,
0.018615,0.183391,0.039317,1,,,,,,,,,,,,,,,,,,,,
0.021956,0.198937,0.039836,1,,,,,,,,,,,,,,,,,,,,
0.010185,0.086429,0.01611,1,,,,,,,,,,,,,,,,,,,,
0.011713,0.164767,0.042005,1,,,,,,,,,,,,,,,,,,,,
0.016755,0.156495,0.018608,1,,,,,,,,,,,,,,,,,,,,
0.010374,0.1735,0.036233,1,,,,,,,,,,,,,,,,,,,,
0.022464,0.117079,0.032533,1,,,,,,,,,,,,,,,,,,,,
0.007267,0.053803,0.008276,1,,,,,,,,,,,,,,,,,,,,
0.024739,0.209014,0.062738,1,,,,,,,,,,,,,,,,,,,,
0.069321,0.305039,0.079912,1,,,,,,,,,,,,,,,,,,,,
0.049058,0.183796,0.065077,1,,,,,,,,,,,,,,,,,,,,
0.069087,0.243827,0.083785,1,,,,,,,,,,,,,,,,,,,,
0.014023,0.118837,0.040322,1,,,,,,,,,,,,,,,,,,,,
0.04211,0.184971,0.052192,1,,,,,,,,,,,,,,,,,,,,
0.02157,0.202887,0.066656,1,,,,,,,,,,,,,,,,,,,,
0.023539,0.202783,0.053281,1,,,,,,,,,,,,,,,,,,,,
0.022499,0.198661,0.072053,1,,,,,,,,,,,,,,,,,,,,
0.013937,0.187368,0.040199,1,,,,,,,,,,,,,,,,,,,,
0.00778,0.215179,0.021825,1,,,,,,,,,,,,,,,,,,,,
0.016674,0.212327,0.045188,1,,,,,,,,,,,,,,,,,,,,
0.032144,0.132119,0.03993,1,,,,,,,,,,,,,,,,,,,,
0.029787,0.213128,0.056449,1,,,,,,,,,,,,,,,,,,,,
0.034693,0.209192,0.049869,1,,,,,,,,,,,,,,,,,,,,
0.028119,0.236966,0.056456,1,,,,,,,,,,,,,,,,,,,,
0.058345,0.202925,0.065894,1,,,,,,,,,,,,,,,,,,,,
0.018926,0.218579,0.055092,1,,,,,,,,,,,,,,,,,,,,
0.016213,0.220583,0.053063,1,,,,,,,,,,,,,,,,,,,,
0.019875,0.138998,0.024773,1,,,,,,,,,,,,,,,,,,,,
0.017523,0.096223,0.06144,1,,,,,,,,,,,,,,,,,,,,
0.017429,0.236462,0.05183,1,,,,,,,,,,,,,,,,,,,,
0.013858,0.225727,0.048361,1,,,,,,,,,,,,,,,,,,,,
0.026675,0.244462,0.06319,1,,,,,,,,,,,,,,,,,,,,
0.015988,0.218286,0.055646,1,,,,,,,,,,,,,,,,,,,,
0.021221,0.229271,0.066181,1,,,,,,,,,,,,,,,,,,,,
0.01474,0.221327,0.051966,1,,,,,,,,,,,,,,,,,,,,
0.02407,0.223533,0.065238,1,,,,,,,,,,,,,,,,,,,,
0.045839,0.139302,0.049796,1,,,,,,,,,,,,,,,,,,,,
0.070699,0.217722,0.075535,1,,,,,,,,,,,,,,,,,,,,
0.021453,0.228709,0.058726,1,,,,,,,,,,,,,,,,,,,,
0.015234,0.234487,0.051514,1,,,,,,,,,,,,,,,,,,,,
0.028288,0.234318,0.059144,1,,,,,,,,,,,,,,,,,,,,
0.030202,0.206921,0.045257,1,,,,,,,,,,,,,,,,,,,,
0.026288,0.237432,0.062342,1,,,,,,,,,,,,,,,,,,,,
0.032493,0.244966,0.057631,1,,,,,,,,,,,,,,,,,,,,
0.023538,0.238005,0.058879,1,,,,,,,,,,,,,,,,,,,,
0.027094,0.218019,0.052907,1,,,,,,,,,,,,,,,,,,,,
0.025482,0.282327,0.076119,1,,,,,,,,,,,,,,,,,,,,
0.019318,0.240817,0.065351,1,,,,,,,,,,,,,,,,,,,,
0.028862,0.300878,0.082537,1,,,,,,,,,,,,,,,,,,,,
0.02122,0.283341,0.063599,1,,,,,,,,,,,,,,,,,,,,
0.020967,0.216518,0.061601,1,,,,,,,,,,,,,,,,,,,,
0.030895,0.301306,0.087317,1,,,,,,,,,,,,,,,,,,,,
0.015186,0.235498,0.050946,1,,,,,,,,,,,,,,,,,,,,
0.024672,0.164836,0.044888,1,,,,,,,,,,,,,,,,,,,,
0.014232,0.085625,0.024547,1,,,,,,,,,,,,,,,,,,,,
0.012902,0.1728,0.04389,1,,,,,,,,,,,,,,,,,,,,
0.017377,0.203549,0.056045,1,,,,,,,,,,,,,,,,,,,,
0.015611,0.223839,0.055462,1,,,,,,,,,,,,,,,,,,,,
0.014854,0.233368,0.047386,1,,,,,,,,,,,,,,,,,,,,
0.012665,0.048365,0.026347,1,,,,,,,,,,,,,,,,,,,,
0.023373,0.233896,0.060408,1,,,,,,,,,,,,,,,,,,,,
0.028438,0.114336,0.04351,1,,,,,,,,,,,,,,,,,,,,
0.030922,0.251584,0.066684,1,,,,,,,,,,,,,,,,,,,,
0.034407,0.253051,0.060446,1,,,,,,,,,,,,,,,,,,,,
0.011311,0.1427,0.036122,1,,,,,,,,,,,,,,,,,,,,
0.028169,0.280211,0.064396,1,,,,,,,,,,,,,,,,,,,,
0.018111,0.194787,0.050978,1,,,,,,,,,,,,,,,,,,,,
0.031728,0.224182,0.051202,1,,,,,,,,,,,,,,,,,,,,
0.007134,0.207101,0.016129,1,,,,,,,,,,,,,,,,,,,,
0.018181,0.174585,0.045855,1,,,,,,,,,,,,,,,,,,,,
0.047784,0.17976,0.052265,1,,,,,,,,,,,,,,,,,,,,
0.048579,0.253625,0.079625,1,,,,,,,,,,,,,,,,,,,,
0.037084,0.217873,0.055738,1,,,,,,,,,,,,,,,,,,,,
0.052323,0.170623,0.067897,1,,,,,,,,,,,,,,,,,,,,
0.032312,0.222257,0.069579,1,,,,,,,,,,,,,,,,,,,,
0.027238,0.210982,0.074962,1,,,,,,,,,,,,,,,,,,,,
0.019827,0.242747,0.064385,1,,,,,,,,,,,,,,,,,,,,
0.021736,0.2,0.061447,1,,,,,,,,,,,,,,,,,,,,
0.018633,0.231713,0.064532,1,,,,,,,,,,,,,,,,,,,,
0.047471,0.172513,0.058577,1,,,,,,,,,,,,,,,,,,,,
0.081748,0.256371,0.094242,1,,,,,,,,,,,,,,,,,,,,
0.030827,0.26928,0.084462,1,,,,,,,,,,,,,,,,,,,,
0.017365,0.262628,0.052766,1,,,,,,,,,,,,,,,,,,,,
0.050245,0.314225,0.111097,1,,,,,,,,,,,,,,,,,,,,
0.025726,0.241521,0.06492,1,,,,,,,,,,,,,,,,,,,,
0.042294,0.115636,0.052743,1,,,,,,,,,,,,,,,,,,,,
0.061097,0.235501,0.079012,1,,,,,,,,,,,,,,,,,,,,
0.016435,0.183368,0.039513,1,,,,,,,,,,,,,,,,,,,,
0.017215,0.26814,0.056228,1,,,,,,,,,,,,,,,,,,,,
0.015256,0.161272,0.029003,1,,,,,,,,,,,,,,,,,,,,
0.021928,0.244225,0.073881,1,,,,,,,,,,,,,,,,,,,,
0.018286,0.162739,0.049994,1,,,,,,,,,,,,,,,,,,,,
0.014735,0.177439,0.047921,1,,,,,,,,,,,,,,,,,,,,
0.022923,0.263123,0.064683,1,,,,,,,,,,,,,,,,,,,,
0.015529,0.088872,0.046098,1,,,,,,,,,,,,,,,,,,,,
0.007517,0.173388,0.022171,1,,,,,,,,,,,,,,,,,,,,
0.007803,0.106448,0.025681,1,,,,,,,,,,,,,,,,,,,,
0.005571,0.041437,0.010553,1,,,,,,,,,,,,,,,,,,,,
0.027264,0.163387,0.04179,1,,,,,,,,,,,,,,,,,,,,
0.02861,0.191958,0.044172,1,,,,,,,,,,,,,,,,,,,,
0.007482,0.103898,0.02486,1,,,,,,,,,,,,,,,,,,,,
0.015908,0.160257,0.035212,1,,,,,,,,,,,,,,,,,,,,
0.086985,0.257714,0.183764,1,,,,,,,,,,,,,,,,,,,,
0.137182,0.220815,0.241535,1,,,,,,,,,,,,,,,,,,,,
0.220215,0.260152,0.251923,1,,,,,,,,,,,,,,,,,,,,
0.052449,0.266295,0.05537,1,,,,,,,,,,,,,,,,,,,,
0.111567,0.250439,0.238896,1,,,,,,,,,,,,,,,,,,,,
0.346825,0.417321,0.374198,1,,,,,,,,,,,,,,,,,,,,
0.180175,0.343201,0.316113,1,,,,,,,,,,,,,,,,,,,,
0.059226,0.353547,0.062026,1,,,,,,,,,,,,,,,,,,,,
0.28989,0.355092,0.329789,1,,,,,,,,,,,,,,,,,,,,
0.060921,0.157686,0.133941,1,,,,,,,,,,,,,,,,,,,,
0.266776,0.295677,0.293157,1,,,,,,,,,,,,,,,,,,,,
0.307963,0.364466,0.336455,1,,,,,,,,,,,,,,,,,,,,
0.077422,0.133225,0.145871,1,,,,,,,,,,,,,,,,,,,,
0.141593,0.183128,0.176357,1,,,,,,,,,,,,,,,,,,,,
0.054484,0.177755,0.071227,1,,,,,,,,,,,,,,,,,,,,
0.038373,0.23904,0.061776,1,,,,,,,,,,,,,,,,,,,,
0.038694,0.123987,0.043873,1,,,,,,,,,,,,,,,,,,,,
0.261835,0.302814,0.298107,1,,,,,,,,,,,,,,,,,,,,
0.106868,0.180513,0.193677,1,,,,,,,,,,,,,,,,,,,,
0.196748,0.231005,0.237477,1,,,,,,,,,,,,,,,,,,,,
0.035875,0.142564,0.052191,1,,,,,,,,,,,,,,,,,,,,
0.056302,0.31478,0.059437,1,,,,,,,,,,,,,,,,,,,,
0.051993,0.208585,0.068244,1,,,,,,,,,,,,,,,,,,,,
0.04041,0.206338,0.063649,1,,,,,,,,,,,,,,,,,,,,
0.008005,0.210261,0.024779,1,,,,,,,,,,,,,,,,,,,,
0.01797,0.232579,0.056361,1,,,,,,,,,,,,,,,,,,,,
0.042863,0.11303,0.074689,1,,,,,,,,,,,,,,,,,,,,
0.047902,0.1565,0.080157,1,,,,,,,,,,,,,,,,,,,,
0.019081,0.055483,0.036151,1,,,,,,,,,,,,,,,,,,,,
0.019076,0.055482,0.036135,1,,,,,,,,,,,,,,,,,,,,
0.01909,0.055487,0.036184,1,,,,,,,,,,,,,,,,,,,,
0.04283,0.111794,0.074925,1,,,,,,,,,,,,,,,,,,,,
0.014529,0.125427,0.022659,1,,,,,,,,,,,,,,,,,,,,
0.01469,0.124271,0.022533,1,,,,,,,,,,,,,,,,,,,,
0.014845,0.12296,0.022371,1,,,,,,,,,,,,,,,,,,,,
0.008439,0.160969,0.024779,1,,,,,,,,,,,,,,,,,,,,
0.013033,0.141069,0.038619,1,,,,,,,,,,,,,,,,,,,,
0.020625,0.04612,0.047875,1,,,,,,,,,,,,,,,,,,,,
0.019425,0.06644,0.042953,1,,,,,,,,,,,,,,,,,,,,
0.022337,0.223239,0.04589,1,,,,,,,,,,,,,,,,,,,,
0.019838,0.076458,0.04564,1,,,,,,,,,,,,,,,,,,,,
0.013049,0.14137,0.038683,1,,,,,,,,,,,,,,,,,,,,
0.013025,0.140763,0.038566,1,,,,,,,,,,,,,,,,,,,,
0.019364,0.05825,0.040985,1,,,,,,,,,,,,,,,,,,,,
0.022344,0.223148,0.045859,1,,,,,,,,,,,,,,,,,,,,
0.018029,0.184176,0.051109,1,,,,,,,,,,,,,,,,,,,,
0.018028,0.184136,0.051086,1,,,,,,,,,,,,,,,,,,,,
0.022359,0.223279,0.045894,1,,,,,,,,,,,,,,,,,,,,
0.018072,0.18412,0.051178,1,,,,,,,,,,,,,,,,,,,,
0.013261,0.227791,0.033476,1,,,,,,,,,,,,,,,,,,,,
0.012518,0.070806,0.026149,1,,,,,,,,,,,,,,,,,,,,
0.012469,0.070824,0.025801,1,,,,,,,,,,,,,,,,,,,,
0.009128,0.207278,0.023148,1,,,,,,,,,,,,,,,,,,,,
0.013767,0.287022,0.030015,1,,,,,,,,,,,,,,,,,,,,
0.085759,0.221016,0.083009,3,,,,,,,,,,,,,,,,,,,,
0.008924,0.248165,0.010943,1,,,,,,,,,,,,,,,,,,,,
0.016334,0.202787,0.033511,1,,,,,,,,,,,,,,,,,,,,
0.085768,0.220998,0.083008,3,,,,,,,,,,,,,,,,,,,,
0.007296,0.142243,0.010195,1,,,,,,,,,,,,,,,,,,,,
0.085751,0.221034,0.083009,3,,,,,,,,,,,,,,,,,,,,
0.028929,0.220859,0.055703,1,,,,,,,,,,,,,,,,,,,,
0.029762,0.243447,0.051807,1,,,,,,,,,,,,,,,,,,,,
0.028929,0.220906,0.055659,1,,,,,,,,,,,,,,,,,,,,
0.028621,0.243679,0.051256,1,,,,,,,,,,,,,,,,,,,,
0.031677,0.243402,0.053097,1,,,,,,,,,,,,,,,,,,,,
0.018741,0.224537,0.048991,1,,,,,,,,,,,,,,,,,,,,
0.007278,0.139993,0.025109,1,,,,,,,,,,,,,,,,,,,,
0.047944,0.156491,0.080192,1,,,,,,,,,,,,,,,,,,,,
0.021514,0.073094,0.029675,1,,,,,,,,,,,,,,,,,,,,
0.012942,0.067845,0.03877,1,,,,,,,,,,,,,,,,,,,,
0.009624,0.198771,0.032966,1,,,,,,,,,,,,,,,,,,,,
0.011504,0.158623,0.030645,1,,,,,,,,,,,,,,,,,,,,
0.009756,0.200958,0.033625,1,,,,,,,,,,,,,,,,,,,,
0.01058,0.152254,0.026501,1,,,,,,,,,,,,,,,,,,,,
0.009476,0.176509,0.033282,1,,,,,,,,,,,,,,,,,,,,
0.010444,0.194612,0.037063,1,,,,,,,,,,,,,,,,,,,,
0.009195,0.155891,0.021997,1,,,,,,,,,,,,,,,,,,,,
0.009498,0.111421,0.013017,1,,,,,,,,,,,,,,,,,,,,
0.009017,0.204307,0.030549,1,,,,,,,,,,,,,,,,,,,,
0.007593,0.208833,0.016749,1,,,,,,,,,,,,,,,,,,,,
0.011784,0.147653,0.027659,1,,,,,,,,,,,,,,,,,,,,
0.009125,0.129412,0.019009,1,,,,,,,,,,,,,,,,,,,,
0.010728,0.057993,0.036776,1,,,,,,,,,,,,,,,,,,,,
0.014832,0.105611,0.048304,1,,,,,,,,,,,,,,,,,,,,
0.009852,0.052316,0.03304,1,,,,,,,,,,,,,,,,,,,,
0.009944,0.175043,0.034108,1,,,,,,,,,,,,,,,,,,,,
0.025129,0.154697,0.055398,1,,,,,,,,,,,,,,,,,,,,
0.025362,0.15754,0.05588,1,,,,,,,,,,,,,,,,,,,,
0.008715,0.158744,0.030806,1,,,,,,,,,,,,,,,,,,,,
0.009545,0.117715,0.025477,1,,,,,,,,,,,,,,,,,,,,
0.008534,0.153915,0.030232,1,,,,,,,,,,,,,,,,,,,,
0.012452,0.089698,0.043785,1,,,,,,,,,,,,,,,,,,,,
0.012992,0.240823,0.043532,1,,,,,,,,,,,,,,,,,,,,
0.010455,0.071017,0.036676,1,,,,,,,,,,,,,,,,,,,,
0.01309,0.065928,0.040217,1,,,,,,,,,,,,,,,,,,,,
0.009502,0.153887,0.030907,1,,,,,,,,,,,,,,,,,,,,
0.011083,0.215354,0.038949,1,,,,,,,,,,,,,,,,,,,,
0.010835,0.208474,0.038174,1,,,,,,,,,,,,,,,,,,,,
0.007771,0.170743,0.022235,1,,,,,,,,,,,,,,,,,,,,
0.021542,0.09386,0.036586,1,,,,,,,,,,,,,,,,,,,,
0.012292,0.154205,0.042185,1,,,,,,,,,,,,,,,,,,,,
0.010041,0.204118,0.035285,1,,,,,,,,,,,,,,,,,,,,
0.005933,0.047932,0.013127,1,,,,,,,,,,,,,,,,,,,,
0.016815,0.249649,0.057862,1,,,,,,,,,,,,,,,,,,,,
0.012154,0.228379,0.032341,1,,,,,,,,,,,,,,,,,,,,
0.064013,0.255034,0.087363,1,,,,,,,,,,,,,,,,,,,,
0.030334,0.108897,0.050007,1,,,,,,,,,,,,,,,,,,,,
0.012247,0.251317,0.041315,1,,,,,,,,,,,,,,,,,,,,
0.041429,0.156693,0.066916,1,,,,,,,,,,,,,,,,,,,,
0.038951,0.181602,0.046286,1,,,,,,,,,,,,,,,,,,,,
0.011385,0.103436,0.016754,1,,,,,,,,,,,,,,,,,,,,
0.012384,0.136131,0.040749,1,,,,,,,,,,,,,,,,,,,,
0.021211,0.201783,0.075183,1,,,,,,,,,,,,,,,,,,,,
0.022058,0.214211,0.077453,1,,,,,,,,,,,,,,,,,,,,
0.014151,0.244426,0.050619,1,,,,,,,,,,,,,,,,,,,,
0.081839,0.326721,0.087388,1,,,,,,,,,,,,,,,,,,,,
0.109534,0.42,0.120118,1,,,,,,,,,,,,,,,,,,,,
0.014932,0.250878,0.05318,1,,,,,,,,,,,,,,,,,,,,
0.011164,0.188647,0.040282,1,,,,,,,,,,,,,,,,,,,,
0.013901,0.074077,0.015505,1,,,,,,,,,,,,,,,,,,,,
0.010926,0.187024,0.039433,1,,,,,,,,,,,,,,,,,,,,
0.082013,0.330125,0.087445,1,,,,,,,,,,,,,,,,,,,,
0.00727,0.194438,0.019933,1,,,,,,,,,,,,,,,,,,,,
0.009144,0.12924,0.018607,1,,,,,,,,,,,,,,,,,,,,
0.068516,0.296706,0.077071,1,,,,,,,,,,,,,,,,,,,,
0.085326,0.336311,0.096681,1,,,,,,,,,,,,,,,,,,,,
0.01447,0.183611,0.053283,1,,,,,,,,,,,,,,,,,,,,
0.014239,0.128519,0.049591,1,,,,,,,,,,,,,,,,,,,,
0.01414,0.17569,0.051989,1,,,,,,,,,,,,,,,,,,,,
0.011511,0.091152,0.035678,1,,,,,,,,,,,,,,,,,,,,
0.038088,0.230455,0.051353,1,,,,,,,,,,,,,,,,,,,,
0.014583,0.232649,0.051305,1,,,,,,,,,,,,,,,,,,,,
0.010381,0.115616,0.012968,1,,,,,,,,,,,,,,,,,,,,
0.016548,0.167231,0.05957,1,,,,,,,,,,,,,,,,,,,,
0.018506,0.148868,0.064126,1,,,,,,,,,,,,,,,,,,,,
0.020136,0.20738,0.034125,1,,,,,,,,,,,,,,,,,,,,
0.04814,0.247908,0.058769,1,,,,,,,,,,,,,,,,,,,,
0.008875,0.172309,0.026897,1,,,,,,,,,,,,,,,,,,,,
0.021629,0.175733,0.056306,1,,,,,,,,,,,,,,,,,,,,
0.012993,0.224683,0.045761,1,,,,,,,,,,,,,,,,,,,,
0.061442,0.241947,0.066713,1,,,,,,,,,,,,,,,,,,,,
0.076683,0.292147,0.08317,1,,,,,,,,,,,,,,,,,,,,
0.011,0.211507,0.037873,1,,,,,,,,,,,,,,,,,,,,
0.008598,0.201426,0.01578,1,,,,,,,,,,,,,,,,,,,,
0.011181,0.213683,0.038403,1,,,,,,,,,,,,,,,,,,,,
0.078745,0.322505,0.08646,1,,,,,,,,,,,,,,,,,,,,
0.028737,0.112426,0.031788,1,,,,,,,,,,,,,,,,,,,,
0.009854,0.166868,0.03537,1,,,,,,,,,,,,,,,,,,,,
0.009757,0.166691,0.035073,1,,,,,,,,,,,,,,,,,,,,
0.009858,0.222877,0.033123,1,,,,,,,,,,,,,,,,,,,,
0.009681,0.224721,0.032188,1,,,,,,,,,,,,,,,,,,,,
0.05966,0.219318,0.066771,1,,,,,,,,,,,,,,,,,,,,
0.048629,0.258758,0.058389,1,,,,,,,,,,,,,,,,,,,,
0.009314,0.177276,0.03269,1,,,,,,,,,,,,,,,,,,,,
0.00752,0.153249,0.025907,1,,,,,,,,,,,,,,,,,,,,
0.009519,0.180906,0.027817,1,,,,,,,,,,,,,,,,,,,,
0.014374,0.232407,0.051727,1,,,,,,,,,,,,,,,,,,,,
0.012294,0.18837,0.044548,1,,,,,,,,,,,,,,,,,,,,
0.016217,0.186396,0.059409,1,,,,,,,,,,,,,,,,,,,,
0.022289,0.203884,0.039856,1,,,,,,,,,,,,,,,,,,,,
0.012451,0.203925,0.044298,1,,,,,,,,,,,,,,,,,,,,
0.025775,0.23566,0.033964,1,,,,,,,,,,,,,,,,,,,,
0.016785,0.220316,0.059548,1,,,,,,,,,,,,,,,,,,,,
0.02714,0.29505,0.098881,1,,,,,,,,,,,,,,,,,,,,
0.012378,0.077642,0.023401,1,,,,,,,,,,,,,,,,,,,,
0.010662,0.155543,0.035951,1,,,,,,,,,,,,,,,,,,,,
0.009976,0.089339,0.013238,1,,,,,,,,,,,,,,,,,,,,
0.036495,0.248693,0.053481,1,,,,,,,,,,,,,,,,,,,,
0.011686,0.188607,0.042046,1,,,,,,,,,,,,,,,,,,,,
0.005393,0.134081,0.012404,1,,,,,,,,,,,,,,,,,,,,
0.009993,0.159845,0.035516,1,,,,,,,,,,,,,,,,,,,,
0.010012,0.178178,0.035589,1,,,,,,,,,,,,,,,,,,,,
0.0093,0.178241,0.032447,1,,,,,,,,,,,,,,,,,,,,
0.011095,0.13317,0.040213,1,,,,,,,,,,,,,,,,,,,,
0.013431,0.201897,0.047779,1,,,,,,,,,,,,,,,,,,,,
0.009439,0.174617,0.033483,1,,,,,,,,,,,,,,,,,,,,
0.017253,0.227085,0.050673,1,,,,,,,,,,,,,,,,,,,,
0.011401,0.212259,0.035299,1,,,,,,,,,,,,,,,,,,,,
0.048493,0.317488,0.061731,1,,,,,,,,,,,,,,,,,,,,
0.010357,0.178768,0.036952,1,,,,,,,,,,,,,,,,,,,,
0.013655,0.197679,0.044068,1,,,,,,,,,,,,,,,,,,,,
0.014912,0.22145,0.054,1,,,,,,,,,,,,,,,,,,,,
0.010159,0.183592,0.03607,1,,,,,,,,,,,,,,,,,,,,
0.013114,0.223375,0.046984,1,,,,,,,,,,,,,,,,,,,,
0.011478,0.216825,0.039556,1,,,,,,,,,,,,,,,,,,,,
0.005867,0.066002,0.008309,1,,,,,,,,,,,,,,,,,,,,
0.010871,0.18377,0.037635,1,,,,,,,,,,,,,,,,,,,,
0.010107,0.147204,0.034747,1,,,,,,,,,,,,,,,,,,,,
0.008117,0.158387,0.027707,1,,,,,,,,,,,,,,,,,,,,
0.009667,0.188432,0.03385,1,,,,,,,,,,,,,,,,,,,,
0.01417,0.218419,0.050639,1,,,,,,,,,,,,,,,,,,,,
0.012273,0.137372,0.043314,1,,,,,,,,,,,,,,,,,,,,
0.013205,0.183429,0.047534,1,,,,,,,,,,,,,,,,,,,,
0.013117,0.180209,0.046936,1,,,,,,,,,,,,,,,,,,,,
0.014167,0.180013,0.051413,1,,,,,,,,,,,,,,,,,,,,
0.027484,0.245168,0.057356,1,,,,,,,,,,,,,,,,,,,,
0.014807,0.166726,0.053839,1,,,,,,,,,,,,,,,,,,,,
0.016445,0.191465,0.028573,1,,,,,,,,,,,,,,,,,,,,
0.011043,0.076001,0.033066,1,,,,,,,,,,,,,,,,,,,,
0.017452,0.192927,0.059881,1,,,,,,,,,,,,,,,,,,,,
0.043723,0.263759,0.056536,1,,,,,,,,,,,,,,,,,,,,
0.023945,0.278718,0.043596,1,,,,,,,,,,,,,,,,,,,,
0.019767,0.180139,0.042977,1,,,,,,,,,,,,,,,,,,,,
0.013831,0.229937,0.049783,1,,,,,,,,,,,,,,,,,,,,
0.011424,0.200011,0.040145,1,,,,,,,,,,,,,,,,,,,,
0.011913,0.251577,0.041925,1,,,,,,,,,,,,,,,,,,,,
0.009827,0.182047,0.0349,1,,,,,,,,,,,,,,,,,,,,
0.010986,0.182694,0.039608,1,,,,,,,,,,,,,,,,,,,,
0.012689,0.223724,0.045456,1,,,,,,,,,,,,,,,,,,,,
0.010654,0.212317,0.036637,1,,,,,,,,,,,,,,,,,,,,
0.011378,0.1732,0.039053,1,,,,,,,,,,,,,,,,,,,,
0.006329,0.049693,0.006858,1,,,,,,,,,,,,,,,,,,,,
0.014172,0.219502,0.03829,1,,,,,,,,,,,,,,,,,,,,
0.018719,0.225936,0.024307,1,,,,,,,,,,,,,,,,,,,,
0.012593,0.190237,0.045518,1,,,,,,,,,,,,,,,,,,,,
0.035397,0.180918,0.042754,1,,,,,,,,,,,,,,,,,,,,
0.011259,0.183557,0.029083,1,,,,,,,,,,,,,,,,,,,,
0.011315,0.199186,0.038356,1,,,,,,,,,,,,,,,,,,,,
0.018884,0.191954,0.032066,1,,,,,,,,,,,,,,,,,,,,
0.075088,0.37524,0.082485,1,,,,,,,,,,,,,,,,,,,,
0.010618,0.202151,0.036572,1,,,,,,,,,,,,,,,,,,,,
0.012706,0.219945,0.034791,1,,,,,,,,,,,,,,,,,,,,
0.012863,0.220881,0.046894,1,,,,,,,,,,,,,,,,,,,,
0.028398,0.259029,0.031507,1,,,,,,,,,,,,,,,,,,,,
0.013031,0.185059,0.047845,1,,,,,,,,,,,,,,,,,,,,
0.006087,0.195004,0.003483,3,,,,,,,,,,,,,,,,,,,,
0.017126,0.233256,0.063109,1,,,,,,,,,,,,,,,,,,,,
0.005346,0.160107,0.015084,1,,,,,,,,,,,,,,,,,,,,
0.003583,0.068105,0.006092,1,,,,,,,,,,,,,,,,,,,,
0.011765,0.241158,0.041298,1,,,,,,,,,,,,,,,,,,,,
0.008864,0.026025,0.030091,1,,,,,,,,,,,,,,,,,,,,
0.011427,0.196917,0.040622,1,,,,,,,,,,,,,,,,,,,,
0.009695,0.061504,0.035229,1,,,,,,,,,,,,,,,,,,,,
0.009055,0.134577,0.032865,1,,,,,,,,,,,,,,,,,,,,
0.006814,0.19168,0.020806,1,,,,,,,,,,,,,,,,,,,,
0.004065,0.096292,0.010631,1,,,,,,,,,,,,,,,,,,,,
0.01421,0.232575,0.051657,1,,,,,,,,,,,,,,,,,,,,
0.011612,0.169211,0.042176,1,,,,,,,,,,,,,,,,,,,,
0.011554,0.201203,0.041368,1,,,,,,,,,,,,,,,,,,,,
0.00533,0.035463,0.005953,1,,,,,,,,,,,,,,,,,,,,
0.007551,0.084497,0.025692,1,,,,,,,,,,,,,,,,,,,,
0.006095,0.070298,0.017815,1,,,,,,,,,,,,,,,,,,,,
0.004829,0.036073,0.011198,1,,,,,,,,,,,,,,,,,,,,
0.016719,0.049913,0.05536,1,,,,,,,,,,,,,,,,,,,,
0.010181,0.195676,0.036241,1,,,,,,,,,,,,,,,,,,,,
0.007311,0.210992,0.021598,1,,,,,,,,,,,,,,,,,,,,
0.010793,0.210848,0.038158,1,,,,,,,,,,,,,,,,,,,,
0.011019,0.201809,0.03945,1,,,,,,,,,,,,,,,,,,,,
0.006897,0.148318,0.02383,1,,,,,,,,,,,,,,,,,,,,
0.007604,0.147906,0.026743,1,,,,,,,,,,,,,,,,,,,,
0.007534,0.191993,0.024188,1,,,,,,,,,,,,,,,,,,,,
0.015814,0.166615,0.058158,1,,,,,,,,,,,,,,,,,,,,
0.014335,0.134641,0.052755,1,,,,,,,,,,,,,,,,,,,,
0.013266,0.185357,0.04867,1,,,,,,,,,,,,,,,,,,,,
0.013204,0.184359,0.048438,1,,,,,,,,,,,,,,,,,,,,
0.011193,0.190473,0.03933,1,,,,,,,,,,,,,,,,,,,,
0.009497,0.066325,0.027531,1,,,,,,,,,,,,,,,,,,,,
0.011596,0.171462,0.042002,1,,,,,,,,,,,,,,,,,,,,
0.015549,0.180985,0.056752,1,,,,,,,,,,,,,,,,,,,,
0.00853,0.159344,0.030494,1,,,,,,,,,,,,,,,,,,,,
0.004315,0.023568,0.007606,1,,,,,,,,,,,,,,,,,,,,
0.004577,0.037531,0.012454,1,,,,,,,,,,,,,,,,,,,,
0.011033,0.175355,0.039822,1,,,,,,,,,,,,,,,,,,,,
0.016318,0.27046,0.059049,1,,,,,,,,,,,,,,,,,,,,
0.004658,0.163507,0.001921,3,,,,,,,,,,,,,,,,,,,,
0.011419,0.070718,0.041131,1,,,,,,,,,,,,,,,,,,,,
0.009715,0.14709,0.034793,1,,,,,,,,,,,,,,,,,,,,
0.007371,0.040553,0.01978,1,,,,,,,,,,,,,,,,,,,,
0.019242,0.224064,0.068781,1,,,,,,,,,,,,,,,,,,,,
0.012263,0.247266,0.04266,1,,,,,,,,,,,,,,,,,,,,
0.020552,0.18456,0.071111,1,,,,,,,,,,,,,,,,,,,,
0.003584,0.118628,0.002512,3,,,,,,,,,,,,,,,,,,,,
0.005482,0.039305,0.006183,1,,,,,,,,,,,,,,,,,,,,
0.006469,0.166245,0.020458,1,,,,,,,,,,,,,,,,,,,,
0.006734,0.029537,0.021452,1,,,,,,,,,,,,,,,,,,,,
0.007875,0.141779,0.024226,1,,,,,,,,,,,,,,,,,,,,
0.01908,0.127,0.068618,1,,,,,,,,,,,,,,,,,,,,
0.007494,0.111949,0.02311,1,,,,,,,,,,,,,,,,,,,,
0.015287,0.054407,0.054023,1,,,,,,,,,,,,,,,,,,,,
0.019961,0.187906,0.069289,1,,,,,,,,,,,,,,,,,,,,
0.009362,0.173021,0.0286,1,,,,,,,,,,,,,,,,,,,,
0.008236,0.12008,0.021721,1,,,,,,,,,,,,,,,,,,,,
0.010394,0.066592,0.012511,1,,,,,,,,,,,,,,,,,,,,
0.017907,0.174864,0.031222,1,,,,,,,,,,,,,,,,,,,,
0.016302,0.138834,0.026721,1,,,,,,,,,,,,,,,,,,,,
0.017289,0.181832,0.026384,1,,,,,,,,,,,,,,,,,,,,
0.018008,0.17036,0.030243,1,,,,,,,,,,,,,,,,,,,,
0.013317,0.097144,0.015699,1,,,,,,,,,,,,,,,,,,,,
0.014491,0.108823,0.01887,1,,,,,,,,,,,,,,,,,,,,
0.012715,0.077026,0.014341,1,,,,,,,,,,,,,,,,,,,,
0.012466,0.078651,0.01594,1,,,,,,,,,,,,,,,,,,,,
0.009992,0.195125,0.03541,1,,,,,,,,,,,,,,,,,,,,
0.021133,0.207968,0.050167,1,,,,,,,,,,,,,,,,,,,,
0.018037,0.051557,0.040518,1,,,,,,,,,,,,,,,,,,,,
0.021559,0.205092,0.044661,1,,,,,,,,,,,,,,,,,,,,
0.015789,0.206707,0.036404,1,,,,,,,,,,,,,,,,,,,,
0.013091,0.179882,0.044647,1,,,,,,,,,,,,,,,,,,,,
0.011285,0.154431,0.041269,1,,,,,,,,,,,,,,,,,,,,
0.038993,0.121926,0.081609,1,,,,,,,,,,,,,,,,,,,,
0.009919,0.124338,0.027018,1,,,,,,,,,,,,,,,,,,,,
0.325586,0.402676,0.415444,1,,,,,,,,,,,,,,,,,,,,
0.008478,0.196285,0.027395,1,,,,,,,,,,,,,,,,,,,,
0.018234,0.060661,0.047155,1,,,,,,,,,,,,,,,,,,,,
0.019997,0.155065,0.047209,1,,,,,,,,,,,,,,,,,,,,
0.01206,0.055188,0.016812,1,,,,,,,,,,,,,,,,,,,,
0.047473,0.170947,0.060285,1,,,,,,,,,,,,,,,,,,,,
0.022359,0.24931,0.067783,1,,,,,,,,,,,,,,,,,,,,
0.020799,0.166272,0.049838,1,,,,,,,,,,,,,,,,,,,,
0.024092,0.225569,0.05619,1,,,,,,,,,,,,,,,,,,,,
0.02101,0.144222,0.047981,1,,,,,,,,,,,,,,,,,,,,
0.021333,0.16593,0.054043,1,,,,,,,,,,,,,,,,,,,,
0.020207,0.178257,0.056951,1,,,,,,,,,,,,,,,,,,,,
0.015971,0.161761,0.030537,1,,,,,,,,,,,,,,,,,,,,
0.027248,0.232983,0.056997,1,,,,,,,,,,,,,,,,,,,,
0.014762,0.066396,0.036955,1,,,,,,,,,,,,,,,,,,,,
0.019582,0.085114,0.031848,1,,,,,,,,,,,,,,,,,,,,
0.0209,0.08143,0.041357,1,,,,,,,,,,,,,,,,,,,,
0.015479,0.141267,0.05215,1,,,,,,,,,,,,,,,,,,,,
0.01462,0.069045,0.025025,1,,,,,,,,,,,,,,,,,,,,
0.013169,0.088618,0.029304,1,,,,,,,,,,,,,,,,,,,,
0.031835,0.207028,0.10053,1,,,,,,,,,,,,,,,,,,,,
0.020609,0.238039,0.073862,1,,,,,,,,,,,,,,,,,,,,
0.022937,0.195331,0.078141,1,,,,,,,,,,,,,,,,,,,,
0.021582,0.248995,0.077431,1,,,,,,,,,,,,,,,,,,,,
0.01314,0.108218,0.0298,1,,,,,,,,,,,,,,,,,,,,
0.018653,0.189784,0.0606,1,,,,,,,,,,,,,,,,,,,,
0.010575,0.067306,0.019724,1,,,,,,,,,,,,,,,,,,,,
0.016766,0.068413,0.046682,1,,,,,,,,,,,,,,,,,,,,
0.008899,0.066452,0.014649,1,,,,,,,,,,,,,,,,,,,,
0.022374,0.135108,0.067899,1,,,,,,,,,,,,,,,,,,,,
0.018119,0.080838,0.042177,1,,,,,,,,,,,,,,,,,,,,
0.009704,0.201089,0.026205,1,,,,,,,,,,,,,,,,,,,,
0.014342,0.094843,0.039534,1,,,,,,,,,,,,,,,,,,,,
0.023007,0.233365,0.081641,1,,,,,,,,,,,,,,,,,,,,
0.014456,0.172423,0.047337,1,,,,,,,,,,,,,,,,,,,,
0.013787,0.087719,0.038638,1,,,,,,,,,,,,,,,,,,,,
0.005842,0.172541,0.016822,1,,,,,,,,,,,,,,,,,,,,
0.013673,0.211489,0.045996,1,,,,,,,,,,,,,,,,,,,,
0.015797,0.187317,0.026515,1,,,,,,,,,,,,,,,,,,,,
0.034937,0.11271,0.066911,1,,,,,,,,,,,,,,,,,,,,
0.013192,0.177413,0.044882,1,,,,,,,,,,,,,,,,,,,,
0.089575,0.252623,0.169074,1,,,,,,,,,,,,,,,,,,,,
0.052949,0.095025,0.07507,1,,,,,,,,,,,,,,,,,,,,
0.044003,0.153566,0.078938,1,,,,,,,,,,,,,,,,,,,,
0.092456,0.397668,0.107294,1,,,,,,,,,,,,,,,,,,,,
0.093772,0.399076,0.107592,1,,,,,,,,,,,,,,,,,,,,
0.095636,0.38804,0.111656,1,,,,,,,,,,,,,,,,,,,,
0.095701,0.385694,0.110901,1,,,,,,,,,,,,,,,,,,,,
0.095676,0.387424,0.111652,1,,,,,,,,,,,,,,,,,,,,
0.012663,0.213409,0.044518,1,,,,,,,,,,,,,,,,,,,,
0.017695,0.111997,0.0642,1,,,,,,,,,,,,,,,,,,,,
0.018065,0.098116,0.064356,1,,,,,,,,,,,,,,,,,,,,
0.007853,0.172536,0.014896,1,,,,,,,,,,,,,,,,,,,,
0.016291,0.147537,0.022272,1,,,,,,,,,,,,,,,,,,,,
0.016765,0.069485,0.019259,1,,,,,,,,,,,,,,,,,,,,
0.006545,0.150603,0.018391,1,,,,,,,,,,,,,,,,,,,,
0.00711,0.151539,0.014476,1,,,,,,,,,,,,,,,,,,,,
0.013429,0.113284,0.046882,1,,,,,,,,,,,,,,,,,,,,
0.006318,0.041436,0.017548,1,,,,,,,,,,,,,,,,,,,,
0.046526,0.206458,0.069094,1,,,,,,,,,,,,,,,,,,,,
0.017099,0.094981,0.041542,1,,,,,,,,,,,,,,,,,,,,
0.011047,0.08181,0.014808,1,,,,,,,,,,,,,,,,,,,,
0.022752,0.049277,0.025446,1,,,,,,,,,,,,,,,,,,,,
0.022768,0.049189,0.025472,1,,,,,,,,,,,,,,,,,,,,
0.051822,0.361858,0.0553,1,,,,,,,,,,,,,,,,,,,,
0.03752,0.131821,0.051241,1,,,,,,,,,,,,,,,,,,,,
0.083061,0.305246,0.089678,1,,,,,,,,,,,,,,,,,,,,
0.030499,0.094218,0.033179,1,,,,,,,,,,,,,,,,,,,,
0.022496,0.171776,0.02598,1,,,,,,,,,,,,,,,,,,,,
0.028828,0.207292,0.041668,1,,,,,,,,,,,,,,,,,,,,
0.029718,0.204944,0.041865,1,,,,,,,,,,,,,,,,,,,,
0.045155,0.18036,0.066363,1,,,,,,,,,,,,,,,,,,,,
0.036508,0.247023,0.066942,1,,,,,,,,,,,,,,,,,,,,
0.026313,0.190463,0.03305,1,,,,,,,,,,,,,,,,,,,,
0.032221,0.226552,0.058129,1,,,,,,,,,,,,,,,,,,,,
0.039145,0.162045,0.051234,1,,,,,,,,,,,,,,,,,,,,
0.041427,0.238216,0.066009,1,,,,,,,,,,,,,,,,,,,,
0.108348,0.371409,0.117622,1,,,,,,,,,,,,,,,,,,,,
0.032807,0.19256,0.051023,1,,,,,,,,,,,,,,,,,,,,
0.030422,0.218088,0.056136,1,,,,,,,,,,,,,,,,,,,,
0.039264,0.229754,0.064103,1,,,,,,,,,,,,,,,,,,,,
0.030034,0.187976,0.048686,1,,,,,,,,,,,,,,,,,,,,
0.006884,0.151458,0.013685,1,,,,,,,,,,,,,,,,,,,,
0.025171,0.176269,0.041328,1,,,,,,,,,,,,,,,,,,,,
0.011202,0.177884,0.037326,1,,,,,,,,,,,,,,,,,,,,
0.011229,0.177812,0.0374,1,,,,,,,,,,,,,,,,,,,,
0.011264,0.098781,0.037408,1,,,,,,,,,,,,,,,,,,,,
0.011262,0.099009,0.037458,1,,,,,,,,,,,,,,,,,,,,
0.018682,0.26683,0.067363,1,,,,,,,,,,,,,,,,,,,,
0.010999,0.05441,0.012249,1,,,,,,,,,,,,,,,,,,,,
0.013807,0.166235,0.034905,1,,,,,,,,,,,,,,,,,,,,
0.018612,0.266502,0.067146,1,,,,,,,,,,,,,,,,,,,,
0.014413,0.175237,0.037648,1,,,,,,,,,,,,,,,,,,,,
0.015122,0.184582,0.040653,1,,,,,,,,,,,,,,,,,,,,
0.011982,0.18604,0.043269,1,,,,,,,,,,,,,,,,,,,,
0.006318,0.185772,0.006142,3,,,,,,,,,,,,,,,,,,,,
0.00647,0.232598,0.010786,1,,,,,,,,,,,,,,,,,,,,
0.027249,0.206103,0.100653,1,,,,,,,,,,,,,,,,,,,,
0.027244,0.206629,0.100637,1,,,,,,,,,,,,,,,,,,,,
0.002251,0.022887,0.002637,1,,,,,,,,,,,,,,,,,,,,
0.013492,0.209587,0.047634,1,,,,,,,,,,,,,,,,,,,,
0.013464,0.20828,0.047602,1,,,,,,,,,,,,,,,,,,,,
0.013464,0.208961,0.04762,1,,,,,,,,,,,,,,,,,,,,
0.014052,0.258028,0.023102,1,,,,,,,,,,,,,,,,,,,,
0.028205,0.098642,0.030889,1,,,,,,,,,,,,,,,,,,,,
0.028988,0.153913,0.031577,1,,,,,,,,,,,,,,,,,,,,
0.026029,0.147648,0.028243,1,,,,,,,,,,,,,,,,,,,,
0.025747,0.148172,0.027997,1,,,,,,,,,,,,,,,,,,,,
0.053267,0.468111,0.068504,1,,,,,,,,,,,,,,,,,,,,
0.026906,0.167467,0.081284,1,,,,,,,,,,,,,,,,,,,,
0.046239,0.294332,0.067302,1,,,,,,,,,,,,,,,,,,,,
0.012504,0.151471,0.044269,1,,,,,,,,,,,,,,,,,,,,
0.00763,0.182888,0.022773,1,,,,,,,,,,,,,,,,,,,,
0.0118,0.1473,0.039681,1,,,,,,,,,,,,,,,,,,,,
0.014288,0.117675,0.049237,1,,,,,,,,,,,,,,,,,,,,
0.014322,0.118725,0.04937,1,,,,,,,,,,,,,,,,,,,,
0.011031,0.199409,0.038723,1,,,,,,,,,,,,,,,,,,,,
0.013324,0.142148,0.040835,1,,,,,,,,,,,,,,,,,,,,
0.011905,0.147889,0.039787,1,,,,,,,,,,,,,,,,,,,,
0.013401,0.143624,0.041255,1,,,,,,,,,,,,,,,,,,,,
0.011016,0.199316,0.038673,1,,,,,,,,,,,,,,,,,,,,
0.011004,0.199244,0.038633,1,,,,,,,,,,,,,,,,,,,,
0.009518,0.128434,0.033639,1,,,,,,,,,,,,,,,,,,,,
0.00946,0.127806,0.033403,1,,,,,,,,,,,,,,,,,,,,
0.009576,0.129049,0.033876,1,,,,,,,,,,,,,,,,,,,,
0.013682,0.221823,0.046964,1,,,,,,,,,,,,,,,,,,,,
0.013677,0.221344,0.046947,1,,,,,,,,,,,,,,,,,,,,
0.008298,0.120906,0.024567,1,,,,,,,,,,,,,,,,,,,,
0.008297,0.120639,0.024541,1,,,,,,,,,,,,,,,,,,,,
0.008302,0.121202,0.0246,1,,,,,,,,,,,,,,,,,,,,
0.012143,0.174125,0.041393,1,,,,,,,,,,,,,,,,,,,,
0.011262,0.234465,0.038038,1,,,,,,,,,,,,,,,,,,,,
0.011252,0.234306,0.038003,1,,,,,,,,,,,,,,,,,,,,
0.011259,0.234539,0.038019,1,,,,,,,,,,,,,,,,,,,,
0.01215,0.174461,0.041414,1,,,,,,,,,,,,,,,,,,,,
0.012156,0.174651,0.04144,1,,,,,,,,,,,,,,,,,,,,
0.013394,0.170322,0.043517,1,,,,,,,,,,,,,,,,,,,,
0.008412,0.199281,0.027286,1,,,,,,,,,,,,,,,,,,,,
0.016886,0.243043,0.059844,1,,,,,,,,,,,,,,,,,,,,
0.018763,0.188236,0.066636,1,,,,,,,,,,,,,,,,,,,,
0.018775,0.188983,0.066713,1,,,,,,,,,,,,,,,,,,,,
0.011197,0.188356,0.039414,1,,,,,,,,,,,,,,,,,,,,
0.011229,0.187959,0.039592,1,,,,,,,,,,,,,,,,,,,,
0.018428,0.221668,0.063644,1,,,,,,,,,,,,,,,,,,,,
0.051376,0.19364,0.07958,1,,,,,,,,,,,,,,,,,,,,
0.055744,0.194574,0.084698,1,,,,,,,,,,,,,,,,,,,,
0.060155,0.195687,0.089933,1,,,,,,,,,,,,,,,,,,,,
0.008715,0.049759,0.009904,1,,,,,,,,,,,,,,,,,,,,
0.007875,0.175955,0.020841,1,,,,,,,,,,,,,,,,,,,,
0.008705,0.048847,0.010116,1,,,,,,,,,,,,,,,,,,,,
0.008044,0.178418,0.020163,1,,,,,,,,,,,,,,,,,,,,
0.012643,0.238255,0.042861,1,,,,,,,,,,,,,,,,,,,,
0.007847,0.176363,0.020677,1,,,,,,,,,,,,,,,,,,,,
0.013276,0.24536,0.045012,1,,,,,,,,,,,,,,,,,,,,
0.008233,0.047963,0.020555,1,,,,,,,,,,,,,,,,,,,,
0.01721,0.226483,0.056844,1,,,,,,,,,,,,,,,,,,,,
0.017832,0.162084,0.056135,1,,,,,,,,,,,,,,,,,,,,
0.012444,0.157146,0.039845,1,,,,,,,,,,,,,,,,,,,,
0.01739,0.065756,0.031771,1,,,,,,,,,,,,,,,,,,,,
0.008371,0.051672,0.011206,1,,,,,,,,,,,,,,,,,,,,
0.012425,0.157196,0.039809,1,,,,,,,,,,,,,,,,,,,,
0.01739,0.065756,0.031771,1,,,,,,,,,,,,,,,,,,,,
0.017832,0.162084,0.056135,1,,,,,,,,,,,,,,,,,,,,
0.017832,0.162084,0.056135,1,,,,,,,,,,,,,,,,,,,,
0.01739,0.065756,0.031771,1,,,,,,,,,,,,,,,,,,,,
0.010236,0.155221,0.036301,1,,,,,,,,,,,,,,,,,,,,
0.008345,0.051821,0.010964,1,,,,,,,,,,,,,,,,,,,,
0.010372,0.156564,0.036815,1,,,,,,,,,,,,,,,,,,,,
0.010103,0.153881,0.035787,1,,,,,,,,,,,,,,,,,,,,
0.014139,0.210549,0.03678,1,,,,,,,,,,,,,,,,,,,,
0.014145,0.239165,0.045835,1,,,,,,,,,,,,,,,,,,,,
0.014147,0.210582,0.036773,1,,,,,,,,,,,,,,,,,,,,
0.007804,0.112695,0.025256,1,,,,,,,,,,,,,,,,,,,,
0.007804,0.11275,0.025231,1,,,,,,,,,,,,,,,,,,,,
0.007791,0.112676,0.025211,1,,,,,,,,,,,,,,,,,,,,
0.007565,0.186758,0.022289,1,,,,,,,,,,,,,,,,,,,,
0.033814,0.350673,0.122518,1,,,,,,,,,,,,,,,,,,,,
0.015712,0.274377,0.053716,1,,,,,,,,,,,,,,,,,,,,
0.010497,0.183455,0.034779,1,,,,,,,,,,,,,,,,,,,,
0.010575,0.183429,0.034846,1,,,,,,,,,,,,,,,,,,,,
0.01596,0.276057,0.054427,1,,,,,,,,,,,,,,,,,,,,
0.011357,0.308202,0.032314,1,,,,,,,,,,,,,,,,,,,,
0.01123,0.179037,0.038939,1,,,,,,,,,,,,,,,,,,,,
0.00993,0.262445,0.027808,1,,,,,,,,,,,,,,,,,,,,
0.011248,0.178566,0.039008,1,,,,,,,,,,,,,,,,,,,,


==> Figures/mse-compare/scaled_piecepoly_mse.csv <==
ind,DaubS,LegS,FouS
1,0.039921,0.044577,0.094385
2,0.033259,0.037334,0.094683
3,0.03676,0.041464,0.099086
4,0.032326,0.036511,0.096128
5,0.037459,0.042344,0.100216
6,0.03562,0.040205,0.098693
7,0.030253,0.03409,0.094104
8,0.026821,0.029826,0.073572
9,0.037005,0.04176,0.099596
10,0.031428,0.035429,0.094799
11,0.037231,0.041444,0.081411
12,0.037326,0.042134,0.099747
13,0.031762,0.03576,0.094791
14,0.033082,0.037365,0.096855
15,0.033644,0.037964,0.096935
16,0.034804,0.039272,0.097897
17,0.052773,0.058798,0.095175
18,0.033526,0.037844,0.096901
19,0.036836,0.041608,0.099646
20,0.039762,0.044852,0.101237
21,0.063576,0.071424,0.076353
22,0.036322,0.041057,0.099438
23,0.027339,0.030783,0.091799
24,0.037496,0.042325,0.099898
25,0.028086,0.031421,0.088187
26,0.035707,0.040309,0.098781
27,0.032562,0.03669,0.095739
28,0.033886,0.038295,0.097527
29,0.035965,0.040594,0.098765
30,0.024329,0.027118,0.083854
31,0.039949,0.044872,0.099528
32,0.036774,0.041096,0.068646
33,0.062945,0.070348,0.085698
34,0.023788,0.026741,0.087748
35,0.037823,0.042718,0.100289
36,0.037958,0.042879,0.10046
37,0.037672,0.042595,0.100304
38,0.052954,0.05913,0.080569
39,0.044775,0.049867,0.085057
40,0.0371,0.04143,0.092879
41,0.022488,0.025038,0.067632
42,0.034572,0.038897,0.096676
43,0.02721,0.030651,0.091723
44,0.039566,0.044559,0.100639
45,0.037166,0.041628,0.095825
46,0.033694,0.037855,0.095368
47,0.033678,0.037891,0.0957
48,0.031276,0.034802,0.083241
49,0.03117,0.035188,0.095239
50,0.035007,0.039565,0.098328
51,0.038117,0.042993,0.100219
52,0.039732,0.044795,0.101194
53,0.037241,0.041835,0.097507
54,0.057934,0.064546,0.095956
55,0.033299,0.037554,0.096695
56,0.026863,0.030127,0.089805
57,0.040942,0.045586,0.084156
58,0.033655,0.037467,0.085195
59,0.039058,0.044039,0.100734
60,0.038969,0.043996,0.101076
61,0.036074,0.040684,0.098636
62,0.036669,0.04136,0.099061
63,0.025881,0.028776,0.074237
64,0.035642,0.039988,0.095535
65,0.03159,0.035466,0.093605
66,0.036648,0.041331,0.098877
67,0.028752,0.032472,0.092909
68,0.035556,0.039709,0.091796
69,0.045136,0.050319,0.080297
70,0.036153,0.040744,0.098404
71,0.076709,0.085872,0.093172
72,0.038691,0.043669,0.100757
73,0.035714,0.040271,0.098309
74,0.039417,0.044368,0.100267
75,0.040848,0.045484,0.083402
76,0.036066,0.040629,0.098345
77,0.019956,0.022136,0.076652
78,0.028242,0.031744,0.091289
79,0.028494,0.031882,0.089513
80,0.032715,0.036571,0.091429
81,0.033534,0.037764,0.096185
82,0.03498,0.039203,0.094576
83,0.039414,0.043921,0.090173
84,0.035344,0.039878,0.098191
85,0.02703,0.030583,0.052396
86,0.03229,0.036324,0.094464
87,0.057486,0.064237,0.080877
88,0.028189,0.03153,0.088403
89,0.021373,0.024002,0.085742
90,0.0609,0.068172,0.080284
91,0.054382,0.060822,0.076248
92,0.046295,0.051569,0.090777
93,0.033022,0.037115,0.09506
94,0.03593,0.040516,0.098523
95,0.038421,0.043206,0.098961
96,0.037247,0.041567,0.091934
97,0.034128,0.038519,0.097426
98,0.03601,0.04046,0.096644
99,0.049602,0.055338,0.080633
100,0.031855,0.035815,0.093883


==> Figures/mse-compare/scaled_speech_mse.csv <==
ind,DaubS,LegS,FouS
1,0.774007,0.833657,0.916332
2,0.302136,0.314967,0.355803
3,0.331244,0.34246,0.392029
4,1.672448,1.698062,1.832651
5,1.199778,1.265788,1.3213
6,1.231734,1.456962,1.487229
7,1.481547,1.49838,1.626762
8,1.560709,1.608917,1.726678
9,1.288555,1.363477,1.495526
10,1.001899,1.090928,1.247833
11,1.059215,1.1748,1.317285
12,1.059215,1.1748,1.317285
13,1.274751,1.32431,1.451347
14,0.999475,1.072295,1.240167
15,1.527301,1.530816,1.67904
16,1.559241,1.556409,1.661342
17,1.566543,1.625739,1.681267
18,0.865675,1.007751,1.028034
19,1.116578,1.127384,1.27294
20,1.641853,1.759946,1.786952
21,1.614781,1.740421,1.712596
22,1.595511,1.665916,1.816255
23,1.693224,1.699003,1.884115
24,0.485561,0.558105,0.673101
25,0.852455,1.230994,1.137505
26,0.435488,0.533267,0.611729
27,0.844307,1.076575,1.119062
28,0.940101,1.338467,1.230168
29,0.610752,0.786839,0.773562
30,1.542389,1.58515,1.757435
31,1.581625,1.651929,1.825868
32,1.529066,1.573778,1.752356
33,1.301691,1.403269,1.562483
34,1.449155,1.519119,1.695017
35,1.356923,1.64026,1.584436
36,1.240463,1.390181,1.468758
37,1.458205,1.638334,1.663199
38,1.274163,1.494937,1.497506
39,1.335953,1.515396,1.565705
40,1.302915,1.590719,1.53274
41,0.328553,0.342862,0.554371
42,1.370805,1.494493,1.543738
43,1.248273,1.37334,1.426998
44,1.365444,1.541427,1.560865
45,1.268182,1.473233,1.488063
46,1.639241,1.737126,1.799128
47,1.859978,1.91411,1.954034
48,1.536018,1.665674,1.690182
49,1.36028,1.489914,1.560636
50,1.356226,1.439099,1.511522
51,1.272109,1.354995,1.467439
52,0.833427,0.89527,0.993466
53,0.871984,0.951033,1.179672
54,1.473532,1.279887,1.622631
55,0.438786,0.423028,0.471437
56,0.236639,0.252983,0.274359
57,0.477353,0.467858,0.619156
58,0.987073,1.150768,1.167201
59,0.145336,0.187443,0.351835
60,0.234438,0.325625,0.43963
61,0.436019,0.682059,0.683739
62,0.302885,0.463928,0.51803
63,0.212674,0.275479,0.470583
64,0.729246,0.839211,1.028516
65,0.835842,0.940629,1.140628
66,1.39806,1.520237,1.627457
67,1.282573,1.358748,1.477316
68,0.969764,1.242971,1.22302
69,0.653004,1.014436,0.946575
70,1.146306,1.233957,1.365167
71,0.937303,1.070255,1.130971
72,0.805659,0.971228,1.002907
73,0.588691,0.735567,0.776623
74,0.491901,0.696674,0.699261
75,0.982503,1.163542,1.208286
76,1.438423,1.457558,1.594735
77,1.489234,1.65469,1.703883
78,1.531223,1.665491,1.746099
79,1.525415,1.655056,1.728673
80,1.498532,1.694568,1.725494
81,1.523396,1.693341,1.718327
82,1.403174,1.445481,1.491528
83,0.604717,0.603639,0.882146
84,1.311516,1.681327,1.636434
85,1.215399,1.752679,1.554899
86,1.120485,1.567964,1.455508
87,1.082312,1.634648,1.441374
88,0.946047,1.135171,1.154319
89,1.140014,1.342239,1.355444
90,1.4349,1.553726,1.660557
91,1.320696,1.505384,1.53232
92,1.538414,1.729879,1.794729
93,1.061855,1.294064,1.305759
94,0.657689,0.924157,0.962384
95,0.72966,1.17511,1.056316
96,0.623953,0.82357,0.885547
97,0.63776,0.862862,0.888835
98,0.535468,0.760971,0.765885
99,0.754162,1.18717,1.056014
100,0.443349,0.492176,0.533031
101,0.477968,0.585801,0.582019
102,0.477105,0.556631,0.587146
103,0.411388,0.456123,0.493069
104,0.405131,0.46657,0.499427
105,1.359847,1.425633,1.515964
106,1.093772,1.527559,1.40317
107,1.091119,1.444173,1.398632
108,1.102053,1.484139,1.424738
109,1.029682,1.344216,1.312316
110,1.472685,1.529738,1.666163
111,0.573663,0.683515,0.848633
112,0.722739,0.833461,0.974443
113,0.507889,0.665603,0.80945
114,0.917417,1.086715,1.126243
115,1.276466,1.401113,1.528344
116,1.02925,1.381494,1.326467
117,1.160436,1.242874,1.334372
118,0.115533,0.123078,0.173312
119,0.108654,0.116682,0.165323
120,1.147337,1.284412,1.373935
121,1.214213,1.29985,1.413335
122,1.254015,1.348338,1.402189
123,0.926102,1.036615,1.086149
124,1.020978,1.112847,1.217724
125,1.525484,1.54671,1.586192
126,1.171646,1.206835,1.261743
127,0.851375,0.994695,1.111316
128,1.137607,1.286773,1.400757
129,0.955006,1.141649,1.253628
130,0.851375,0.994695,1.111316
131,0.979879,1.38775,1.302112
132,1.137607,1.286773,1.400757
133,0.979879,1.38775,1.302112
134,1.03181,1.121779,1.274142
135,0.804629,1.085893,1.068621
136,0.528252,0.593923,0.694509
137,0.613104,0.744837,0.837135
138,0.749121,0.924533,0.952326
139,1.752512,1.789472,1.995927
140,1.569341,1.50922,1.747294
141,0.701763,0.955243,0.905193
142,0.82679,1.267717,1.129391
143,1.070049,1.561989,1.390489
144,0.813967,1.140092,1.093244
145,0.963645,1.236657,1.214203
146,0.680147,0.840488,0.875035
147,1.134719,1.35186,1.367295
148,0.89408,1.178474,1.260723
149,0.766232,0.7348,1.121353
150,0.527368,0.666267,0.749483
151,0.5639,0.668694,0.736657
152,0.666843,0.797269,0.847576
153,0.816382,0.897575,0.923929
154,0.796416,0.837232,0.93355
155,1.673616,1.777798,1.805018
156,1.372093,1.581603,1.557192
157,1.233668,1.374993,1.46038
158,1.230683,1.434672,1.457148
159,1.230683,1.434672,1.457148
160,0.989542,1.128565,1.19872
161,1.347953,1.58812,1.573166
162,0.989542,1.128565,1.19872
163,1.233668,1.374993,1.46038
164,1.430812,1.614248,1.582581
165,0.419031,0.428172,0.97988
166,1.483504,1.458615,1.714489
167,0.416803,0.373163,0.697114
168,1.495286,1.709743,1.784239
169,1.380837,1.426018,1.601832
170,0.689686,0.862407,0.833432
171,0.960298,1.056258,1.129354
172,1.068002,1.079977,1.214572
173,0.890459,1.068632,1.089252
174,0.689686,0.862407,0.833432
175,1.068002,1.079977,1.214572
176,0.960298,1.056258,1.129354
177,0.846277,0.943755,1.007843
178,0.846277,0.943755,1.007843
179,1.013748,1.168114,1.246377
180,1.021067,1.561167,1.329788
181,1.093547,1.359706,1.386406
182,0.986663,1.196079,1.288159
183,1.109966,1.196642,1.341133
184,1.442261,1.451303,1.467903
185,1.26812,1.317224,1.356636
186,0.976248,1.005677,1.095619
187,1.347415,1.36651,1.44539
188,0.980049,1.016363,1.088047
189,1.471891,1.55563,1.635158
190,1.4368,1.612163,1.695939
191,0.998181,1.523751,1.369596
192,0.853472,1.257281,1.259878
193,1.047282,1.665677,1.443834
194,1.203123,1.589889,1.501072
195,1.183899,1.565908,1.486515
196,1.274971,1.544082,1.561602
197,1.197514,1.482712,1.397938
198,1.260289,1.524791,1.443076
199,1.706888,1.734534,1.784511
200,1.206464,1.481473,1.453427
201,1.256548,1.500873,1.442044
202,1.078328,1.264872,1.292444
203,0.697001,0.755975,1.0016
204,0.410457,0.596477,0.584912
205,0.626581,0.79428,0.80711
206,0.893557,1.192926,1.144151
207,0.778469,1.118725,1.077064
208,0.715331,1.121399,1.066856
209,0.722163,1.138796,1.104341
210,0.696548,0.848924,1.002616
211,0.85072,0.904139,1.043034
212,0.635002,0.667776,0.793589
213,0.710267,0.728123,0.863023
214,1.003074,1.424481,1.33702
215,1.073508,1.529321,1.392233
216,0.747651,0.865939,1.10471
217,1.006661,1.419671,1.348594
218,0.143204,0.182369,0.277149
219,0.590083,0.597429,0.632779
220,1.599534,1.771404,1.809716
221,1.134347,1.180754,1.309099
222,0.763487,0.997906,1.013977
223,0.515711,0.759872,0.757714
224,0.555337,0.54679,0.800006
225,0.720779,1.003223,1.001111
226,0.827098,1.135972,1.121793
227,1.342158,1.386041,1.520094
228,1.370528,1.408559,1.587394
229,1.481312,1.497933,1.653465
230,1.497586,1.486407,1.708114
231,1.440507,1.46229,1.6543
232,1.346167,1.357795,1.541725
233,1.265343,1.461256,1.461251
234,1.438304,1.449441,1.589698
235,0.496728,0.59616,0.666306
236,0.449018,0.656838,0.658085
237,0.406958,0.484752,0.612882
238,0.47332,0.57122,0.672853
239,0.365473,0.424757,0.571929
240,1.405282,1.485964,1.600142
241,1.517028,1.552256,1.723809
242,1.510941,1.578655,1.62549
243,1.45911,1.501119,1.603739
244,1.667196,1.69386,1.856367
245,0.980849,1.020792,1.139022
246,1.036015,1.129721,1.222666
247,1.173044,1.24854,1.354445
248,0.703334,0.763568,0.850695
249,0.830735,0.92641,0.97861
250,0.462364,0.832939,0.771751
251,0.347323,0.473679,0.603662
252,0.391139,0.426242,0.806547
253,0.480358,0.781258,0.823348
254,0.496506,0.80698,0.866224
255,0.754621,0.899692,0.920182
256,1.185094,1.099123,1.38151
257,0.264137,0.33106,0.456839
258,0.290955,0.351173,0.461648
259,0.358709,0.600426,0.612477
260,0.21121,0.286728,0.378316
261,1.29854,1.631863,1.578745
262,1.355605,1.315161,1.537348
263,1.089954,1.096439,1.243197
264,0.731631,0.772206,0.875798
265,1.500181,1.434526,1.581993
266,0.731631,0.772206,0.875798
267,0.798417,0.827789,0.936856
268,1.299544,1.351994,1.493606
269,1.082156,1.507119,1.455344
270,0.852423,1.346785,1.282471
271,0.909744,1.320413,1.309489
272,0.907844,1.235449,1.303606
273,1.516375,1.593634,1.723761
274,1.479035,1.57883,1.698913
275,1.29864,1.458672,1.533909
276,1.440011,1.619104,1.670931
277,1.370381,1.574509,1.617892
278,1.391853,1.467409,1.606803
279,1.487892,1.610074,1.718033
280,1.458033,1.528831,1.673707
281,1.643232,1.701333,1.849874
282,0.669015,0.941881,0.958815
283,0.551739,0.722011,0.831225
284,0.784322,0.940687,1.032096
285,0.506778,0.787439,0.78911
286,0.881825,1.222158,1.167856
287,1.322161,1.346342,1.428978
288,1.403205,1.517823,1.594871
289,1.714918,1.803955,1.907008
290,1.678855,1.752015,1.856214
291,1.636236,1.758749,1.731326
292,1.705965,1.750189,1.859586
293,0.731588,0.922714,1.008125
294,1.168367,1.354571,1.375586
295,1.134897,1.6187,1.413048
296,1.271034,1.294249,1.417831
297,1.437532,1.455581,1.57035
298,1.373101,1.474535,1.506554
299,0.995027,1.278599,1.283075
300,1.123995,1.25334,1.33647
301,0.872025,0.907009,1.112425
302,0.950708,1.031737,1.208927
303,1.248006,1.357736,1.452735
304,1.437317,1.501688,1.616786
305,1.029705,1.153783,1.193608
306,1.043782,1.134924,1.203486
307,1.034693,1.268293,1.240758
308,0.362367,0.50106,0.583215
309,1.017958,1.134999,1.234888
310,1.183063,1.256554,1.417868
311,0.930543,1.112568,1.23139
312,1.012249,1.35615,1.32268
313,0.7504,1.141975,1.099615
314,0.948801,1.273182,1.262032
315,1.012249,1.35615,1.32268
316,1.012249,1.35615,1.32268
317,0.7504,1.141975,1.099615
318,0.932852,1.248188,1.244518
319,1.099019,1.207874,1.259809
320,0.172608,0.217912,0.306359
321,0.335171,0.362896,0.466243
322,0.188988,0.205326,0.330129
323,1.487475,1.19249,1.563772
324,1.594145,1.588144,1.671583
325,0.522781,0.718275,0.762431
326,0.335265,0.463851,0.552774
327,0.522781,0.718275,0.762431
328,0.506763,0.701507,0.824927
329,0.335265,0.463851,0.552774
330,0.506763,0.701507,0.824927
331,0.582527,0.624485,0.830103
332,0.582527,0.624485,0.830103
333,0.738128,0.933581,1.006073
334,0.848034,1.009806,1.101432
335,0.60524,0.74295,0.850349
336,0.824688,1.04485,1.083312
337,0.875857,0.973324,1.131612
338,1.123512,1.239907,1.304328
339,1.374975,1.679604,1.618351
340,1.061092,1.135788,1.27118
341,0.921384,1.056277,1.161039
342,1.069808,1.190197,1.303764
343,1.032548,1.180454,1.281941
344,1.051492,1.134687,1.251919
345,1.418061,1.525459,1.618011
346,1.256809,1.46635,1.514203
347,0.553181,0.821042,0.754451
348,0.374861,0.383787,0.444622
349,0.625281,0.713202,0.756594
350,0.553322,0.593415,0.661073
351,0.284837,0.306253,0.38445
352,0.294938,0.294671,0.343424
353,0.241157,0.258432,0.355324
354,0.768826,0.804307,0.859147
355,0.950184,1.135582,1.168179
356,1.69277,1.790361,1.816995
357,0.439273,0.850131,0.800287
358,0.398222,0.520381,0.642112
359,0.340033,0.391946,0.545889
360,0.570484,0.940804,0.893077
361,0.529778,0.860959,0.896156
362,1.459704,1.488926,1.65171
363,1.414012,1.484114,1.525923
364,1.547262,1.617062,1.775463
365,1.524175,1.596607,1.761686
366,1.414874,1.572455,1.672367
367,1.416619,1.744508,1.711275
368,1.877715,1.903347,1.903557
369,1.705965,1.871984,1.827549
370,1.843746,1.883797,1.873929
371,1.557186,1.594648,1.689021
372,1.314277,1.361025,1.462752
373,1.202055,1.331824,1.432905
374,1.120554,1.243075,1.359124
375,1.384603,1.519074,1.601504
376,1.06505,1.212783,1.339446
377,1.69938,1.778783,1.833147
378,0.757061,0.835067,0.977471
379,0.641706,0.800067,0.837861
380,0.757061,0.835067,0.977471
381,0.757061,0.835067,0.977471
382,0.757061,0.835067,0.977471
383,0.641706,0.800067,0.837861
384,0.641706,0.800067,0.837861
385,0.757061,0.835067,0.977471
386,0.757061,0.835067,0.977471
387,0.641706,0.800067,0.837861
388,0.757061,0.835067,0.977471
389,0.641706,0.800067,0.837861
390,0.641706,0.800067,0.837861
391,0.641706,0.800067,0.837861
392,1.473489,1.545455,1.749147
393,1.495577,1.646524,1.72141
394,1.331235,1.743736,1.650283
395,0.990028,1.027805,1.110087
396,1.652571,1.861171,1.93645
397,1.60356,1.72641,1.881088
398,1.55048,1.903339,1.872707
399,1.071314,1.185059,1.239483
400,1.128303,1.226032,1.285653


==> Figures/mse-compare/scaled_spikes_mse.csv <==
ind,DaubS,LegS,FouS
1,0.971607,1.084493,1.099647
2,1.024515,1.115248,1.101311
3,0.914414,0.959225,1.022067
4,1.012447,1.059715,1.08729
5,0.98632,1.018328,1.066765
6,0.971543,1.057531,1.060322
7,1.005489,1.036398,1.077958
8,0.956478,0.98422,1.049277
9,1.00686,1.041079,1.076737
10,0.959108,1.042769,1.061859
11,0.988112,1.071048,1.068025
12,0.958195,1.05059,1.052306
13,0.989823,1.084914,1.107314
14,0.950993,1.020346,1.033647
15,0.953875,1.033561,1.062522
16,0.973913,1.034667,1.097208
17,0.937368,1.022797,1.070098
18,0.989669,1.093371,1.091273
19,0.937788,0.997099,1.050614
20,0.959052,0.981968,1.075853
21,0.986912,1.009246,1.057192
22,0.961694,1.059378,1.075034
23,0.966229,1.063794,1.066347
24,0.9809,1.0918,1.085861
25,0.978269,1.041251,1.078958
26,0.959114,1.015103,1.067822
27,1.015758,1.06765,1.117279
28,0.996376,1.0448,1.092401
29,0.961929,0.994575,1.052882
30,0.995557,1.009761,1.07737
31,0.971523,1.024369,1.072829
32,0.980425,1.00472,1.068076
33,0.980795,1.067295,1.092194
34,0.968585,1.028047,1.06058
35,0.944309,1.02627,1.048503
36,0.953274,1.033513,1.069169
37,0.997797,1.110185,1.096105
38,0.994908,1.033646,1.081753
39,0.990539,1.034058,1.101354
40,1.00872,1.023657,1.110666
41,0.948671,0.994034,1.04519
42,0.96344,1.095287,1.064639
43,0.988381,1.063007,1.094539
44,0.993511,1.12895,1.119
45,0.972506,1.034347,1.080124
46,0.999086,1.058358,1.093912
47,0.98649,1.090902,1.115146
48,0.980956,1.022684,1.082995
49,0.957822,1.02962,1.062205
50,0.950639,1.011652,1.038124
51,0.985727,1.081381,1.087597
52,0.956544,1.016733,1.118963
53,0.988293,1.075825,1.063861
54,1.013816,1.053922,1.106408
55,0.963222,1.047418,1.07026
56,0.994563,1.072784,1.077199
57,0.973613,1.065053,1.08938
58,1.002406,1.067398,1.118553
59,0.995898,1.024201,1.0729
60,1.009083,1.11007,1.123677
61,1.016798,0.988703,1.109758
62,0.98248,1.048632,1.086216
63,0.979513,1.041874,1.063126
64,0.925733,1.007384,1.034405
65,1.001591,1.080225,1.098445
66,0.969344,1.028599,1.060248
67,1.005635,1.130765,1.118058
68,0.974711,1.052945,1.077109
69,0.981488,0.987229,1.07995
70,0.959474,1.06018,1.061701
71,0.96774,0.979435,1.055433
72,0.997264,1.084802,1.100916
73,0.970254,1.059991,1.074634
74,0.978737,1.053934,1.056776
75,0.988658,1.058731,1.096312
76,0.983033,1.029726,1.089263
77,0.974121,1.034827,1.053381
78,0.983792,1.051721,1.077883
79,0.962605,1.045394,1.091311
80,0.918103,1.004626,1.003601
81,0.963768,1.005708,1.08929
82,0.971286,1.079645,1.076252
83,0.939475,1.047318,1.05648
84,0.981541,1.059896,1.083612
85,0.940714,0.990043,1.057356
86,0.991367,1.070498,1.099638
87,0.951615,1.047367,1.05524
88,1.006408,1.079471,1.122527
89,0.99297,1.095196,1.116628
90,0.939266,0.976485,1.049197
91,0.966294,1.032654,1.072864
92,0.983017,1.054341,1.098258
93,0.970658,1.0222,1.077602
94,0.982552,1.085833,1.061863
95,0.973436,1.111708,1.073117
96,0.958206,1.064652,1.058249
97,0.94503,0.986485,1.06531
98,0.963855,0.965672,1.050036
99,0.994381,1.107939,1.109985
100,1.037544,1.100246,1.123235


==> Figures/safari_hippo/AHip.dat <==
0 0 1.0
0 1 1.7320508075688772
0 2 2.23606797749979
0 3 2.6457513110645907
0 4 3.0
0 5 3.3166247903554
0 6 3.605551275463989
0 7 3.872983346207417
0 8 4.123105625617661
0 9 4.358898943540674

1 0 0.0
1 1 2.0
1 2 3.872983346207417
1 3 4.58257569495584
1 4 5.196152422706632
1 5 5.744562646538029
1 6 6.244997998398397
1 7 6.7082039324993685
1 8 7.1414284285428495
1 9 7.54983443527075

2 0 0.0
2 1 0.0
2 2 3.0
2 3 5.916079783099617
2 4 6.708203932499369
2 5 7.416198487095663
2 6 8.06225774829855
2 7 8.660254037844387
2 8 9.219544457292887
2 9 9.746794344808965

3 0 0.0
3 1 0.0
3 2 0.0
3 3 4.0
3 4 7.937253933193772
3 5 8.774964387392123
3 6 9.539392014169456
3 7 10.2469507659596
3 8 10.908712114635716
3 9 11.532562594670798

4 0 0.0
4 1 0.0
4 2 0.0
4 3 0.0
4 4 5.0
4 5 9.9498743710662
4 6 10.816653826391967
4 7 11.618950038622252
4 8 12.36931687685298
4 9 13.076696830622023

5 0 0.0
5 1 0.0
5 2 0.0
5 3 0.0
5 4 0.0
5 5 6.0
5 6 11.958260743101397
5 7 12.84523257866513
5 8 13.674794331177344
5 9 14.45683229480096

6 0 0.0
6 1 0.0
6 2 0.0
6 3 0.0
6 4 0.0
6 5 0.0
6 6 7.0
6 7 13.96424004376894
6 8 14.866068747318504
6 9 15.716233645501712

7 0 0.0
7 1 0.0
7 2 0.0
7 3 0.0
7 4 0.0
7 5 0.0
7 6 0.0
7 7 8.0
7 8 15.968719422671313
7 9 16.881943016134134

8 0 0.0
8 1 0.0
8 2 0.0
8 3 0.0
8 4 0.0
8 5 0.0
8 6 0.0
8 7 0.0
8 8 9.0
8 9 17.972200755611432

9 0 0.0
9 1 0.0
9 2 0.0
9 3 0.0
9 4 0.0
9 5 0.0
9 6 0.0
9 7 0.0
9 8 0.0
9 9 10.0



==> Figures/safari_hippo/Al_L1000.dat <==
0 0 1.0
0 1 1.7320508075688748
0 2 2.2360679774997885
0 3 2.6457776692589676
0 4 3.0000689324715957
0 5 3.3168520853911283
0 6 3.6059891161579465
0 7 3.873914736374635
0 8 4.124632828000453
0 9 4.361552039063954

1 0 0.0
1 1 2.0000000000000018
1 2 3.872983346207423
1 3 4.582590739535132
1 4 5.196271837428595
1 5 5.744848975104589
1 6 6.245756650950068
1 7 6.709575941569744
1 8 7.144075439203716
1 9 7.553989731168386

2 0 0.0
2 1 -2.0990154059319366e-16
2 2 2.999999999999992
2 3 5.916079442532198
2 4 6.708263967346535
2 5 7.416498664357352
2 6 8.062945966726998
2 7 8.661868094193583
2 8 9.222349668802817
2 9 9.751867383599087

3 0 0.0
3 1 -9.80118763926896e-16
3 2 -4.3021142204224816e-15
3 3 3.9999996009409964
3 4 7.93725076893177
3 5 8.775108677725848
3 6 9.5399773648701
3 7 10.248259371650999
3 8 10.911553116945472
3 9 11.537369141393125

4 0 0.0
4 1 2.723515857283587e-15
4 2 7.230327447871332e-15
4 3 -4.56871052989527e-07
4 4 4.999996377328315
4 5 9.949858371038221
4 6 10.81691964705497
4 7 11.619920254918988
4 8 12.371460967786103
4 9 13.081118267790107

5 0 0.0
5 1 3.9170056087556304e-15
5 2 1.10397802011164e-14
5 3 -5.00164250391566e-07
5 4 -3.965956847123975e-06
5 5 5.999982483805821
5 6 11.958203702394163
5 7 12.845637409029262
5 8 13.676218198917603
5 9 14.459989469997918

6 0 0.0
6 1 1.2472661792273243e-15
6 2 -2.3592239273284576e-16
6 3 -5.48999924215865e-07
6 4 -4.353189908684607e-06
6 5 -1.922646218271984e-05
6 6 6.999937389881125
6 7 13.964072202317784
6 8 14.866570183882605
6 9 15.71808311480581

7 0 0.0
7 1 -6.696032617270475e-16
7 2 -5.571931804837504e-15
7 3 -5.839266168095048e-07
7 4 -4.630134366218064e-06
7 5 -2.044962544411888e-05
7 6 -6.659329558045268e-05
7 7 7.999821480687667
7 8 15.968302149970873
7 9 16.882404704074133

8 0 0.0
8 1 2.2360585605341043e-15
8 2 1.4641066137244252e-15
8 3 -6.276639243907312e-07
8 4 -4.976941052253769e-06
8 5 -2.198134494973969e-05
8 6 -7.158127206041698e-05
8 7 -0.0001918907805237291
8 8 8.999551472705486
8 9 17.971254524148332

9 0 0.0
9 1 2.1250362580715887e-15
9 2 2.3175905639050143e-15
9 3 -6.569825413138553e-07
9 4 -5.209417430762642e-06
9 5 -2.3008108862909715e-05
9 6 -7.492488305904654e-05
9 7 -0.00020085413230186422
9 8 -0.00046947831628663117
9 9 9.999009569407386



==> Figures/safari_hippo/Al_L250.dat <==
0 0 1.0
0 1 1.7320508075688785
0 2 2.2360679774997956
0 3 2.6461693613654025
0 4 3.0010604198873647
0 5 3.320067598106803
0 6 3.6119005602254837
0 7 3.8861179408151756
0 8 4.1433834414496555
0 9 4.392613847278152

1 0 0.0
1 1 2.000000000000002
1 2 3.8729833462074232
1 3 4.582807555682629
1 4 5.197993222711289
1 5 5.748814156348854
1 6 6.256053749487942
1 7 6.727213323501395
1 8 7.176912926377813
1 9 7.601839058166082

2 0 0.0
2 1 3.5041414214731503e-16
2 2 3.0000000000000018
2 3 5.916060394956475
2 4 6.709060482774212
2 5 7.420547885989498
2 6 8.071774941688565
2 7 8.682082913796837
2 8 9.255077674795272
2 9 9.808356660913958

3 0 0.0
3 1 1.5994150448506161e-15
3 2 4.135580766728708e-15
3 3 3.9999778675578352
3 4 7.937078967885382
3 5 8.776742062538917
3 6 9.547050946352275
3 7 10.263324281476145
3 8 10.943574669790511
3 9 11.58722881854215

4 0 0.0
4 1 1.5057399771478686e-15
4 2 4.440892098500626e-15
4 3 -2.5968135756060384e-05
4 4 4.999794712086132
4 5 9.948971096368604
4 6 10.818843032005924
4 7 11.629006414509742
4 8 12.390943020775545
4 9 13.120942409073376

5 0 0.0
5 1 5.620504062164855e-16
5 2 5.551115123125783e-17
5 3 -2.7671281146890436e-05
5 4 -0.00021875192089204631
5 5 5.999037483154959
5 6 11.955140421275818
5 7 12.845889088230777
5 8 13.684131858233453
5 9 14.47927649794168

6 0 0.0
6 1 1.394717674685353e-15
6 2 5.245803791353865e-15
6 3 -3.112717703079859e-05
6 4 -0.0002460720822411444
6 5 -0.001082726603267803
6 6 6.996489977844269
6 7 13.954879604295893
6 8 14.858705302458016
6 9 15.71374496424341

7 0 0.0
7 1 -6.245004513516506e-17
7 2 -2.275957200481571e-15
7 3 -3.2189758979006555e-05
7 4 -0.00025447219345398064
7 5 -0.0011196874148313718
7 6 -0.0036298430477395005
7 7 7.990320025162996
7 8 15.946227225689537
7 9 16.856407423675712

8 0 0.0
8 1 1.762479051592436e-15
8 2 4.3298697960381105e-15
8 3 -3.546658145375803e-05
8 4 -0.0002803767119307077
8 5 -0.0012336682900970786
8 6 -0.003999350360459175
8 7 -0.010665367715533502
8 8 8.975218163726609
8 9 17.92026549125153

9 0 0.0
9 1 1.3114509478384662e-15
9 2 2.0261570199409107e-15
9 3 -3.604717647476274e-05
9 4 -0.00028496653464205046
9 5 -0.0012538636860826013
9 6 -0.004064820523550949
9 7 -0.010839961912242568
9 8 -0.02518751987583734
9 9 9.947214545004298



==> Figures/safari_hippo/Al_L500.dat <==
0 0 1.0
0 1 1.7320508075688796
0 2 2.2360679774997925
0 3 2.645856395076832
0 4 3.000271850371949
0 5 3.31751627365163
0 6 3.6072427878379827
0 7 3.8765471956505424
0 8 4.128832936207117
0 9 4.368706152647349

1 0 0.0
1 1 1.9999999999999993
1 2 3.872983346207413
1 3 4.582635051216463
1 4 5.196623580071556
1 5 5.745677402539672
1 6 6.247932068162964
1 7 6.713418229230801
1 8 7.151375167415485
1 9 7.565098098059924

2 0 0.0
2 1 3.1225022567582528e-15
2 2 3.000000000000009
2 3 5.916077165955246
2 4 6.708434645574223
2 5 7.4173579590975
2 6 8.064874479623441
2 7 8.666344916349097
2 8 9.229907417028095
2 9 9.765279190510995

3 0 0.0
3 1 2.0435042547006788e-15
3 2 7.743805596760467e-15
3 3 3.9999969615124806
3 4 7.937229864277847
3 5 8.77549254906533
3 6 9.541575296074514
3 7 10.251760895044258
3 8 10.919087106777866
3 9 11.549703344187137

4 0 0.0
4 1 1.321859288694327e-15
4 2 4.468647674116255e-15
4 3 -3.5097892134294817e-06
4 4 4.999972197739566
4 5 9.94975173233132
4 6 10.817529303322312
4 7 11.622331375100151
4 8 12.376729768212654
4 9 13.091939342631672

5 0 0.0
5 1 4.045375145977914e-15
5 2 1.4405143744511406e-14
5 3 -3.8064270999615957e-06
5 4 -3.015203235556818e-05
5 5 5.999866996170561
5 6 11.957828271216963
5 7 12.846310694749992
5 8 13.679233984123853
5 9 14.46682595480756

6 0 0.0
6 1 2.501471252358556e-15
6 2 1.1046719095020308e-14
6 3 -4.215449963179685e-06
6 4 -3.339204461322298e-05
6 5 -0.00014729586893058588
6 6 6.999521056481777
6 7 13.962958358853186
6 8 14.866661042938647
6 9 15.720670027350092

7 0 0.0
7 1 4.926614671774132e-16
7 2 1.1934897514720433e-15
7 3 -4.4407022466164126e-06
7 4 -3.517634611160947e-05
7 5 -0.00015516661294656675
7 6 -0.0005045358301143388
7 7 7.998649828344476
7 8 15.965569783672864
7 9 16.880691884365497

8 0 0.0
8 1 3.3029134982598407e-15
8 2 1.1435297153639112e-14
8 3 -4.81619949221912e-06
8 4 -3.815079045305092e-05
8 5 -0.00016828720415629217
8 6 -0.0005471984123559537
8 7 -0.001464339581512597
8 8 8.996584033567828
8 9 17.965010321754644

9 0 0.0
9 1 3.4243441415782172e-15
9 2 1.2323475573339238e-14
9 3 -4.991597638143164e-06
9 4 -3.9540180142794146e-05
9 5 -0.00017441595022849032
9 6 -0.0005671264879405502
9 7 -0.001517668445807363
9 8 -0.003540370370059609
9 9 9.992547702244757



==> Figures/wavelet-collection-example/synth_example_blocks.csv <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
0.891201
2.829139
2.829139
2.829139
2.829139
2.829139
2.829139
2.829139
3.268147
3.268147
3.268147
3.268147
3.268147
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
2.852008
3.967060
3.967060
3.967060
3.967060
3.967060
3.967060
3.967060
4.631282
4.631282
4.631282
4.631282
4.631282
4.631282
4.631282
4.631282
4.631282
4.631282
4.631282
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.166470
3.301708
3.301708
3.301708
2.634950
2.634950
2.634950
2.634950
2.634950
2.634950
2.634950
2.634950
2.634950
1.320171
1.320171
1.320171
1.320171
0.759643
0.759643
0.759643
-0.483101
-0.483101
-0.483101
-0.483101
-0.483101
-0.483101
-0.483101
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.165885
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
0.243710
2.533440
2.533440
2.533440
2.533440
2.533440
2.533440
2.533440
2.533440
2.533440
2.533440
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.378817
1.999178
1.999178
1.999178
1.999178
1.999178
1.999178
1.999178
1.999178
1.999178
3.216080
3.216080
3.216080
3.216080
3.216080
3.216080
3.216080
3.216080
3.216080
3.216080
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
3.202561
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261
5.567261


==> Figures/wavelet-collection-example/synth_example_bumps.csv <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000001
0.000001
0.000001
0.000001
0.000001
0.000001
0.000001
0.000002
0.000002
0.000002
0.000003
0.000003
0.000004
0.000005
0.000006
0.000007
0.000008
0.000010
0.000012
0.000015
0.000019
0.000023
0.000029
0.000036
0.000046
0.000059
0.000075
0.000097
0.000126
0.000165
0.000218
0.000291
0.000390
0.000528
0.000722
0.000996
0.001387
0.001951
0.002772
0.003976
0.005757
0.008408
0.012374
0.018322
0.027228
0.040481
0.059948
0.087925
0.126795
0.178201
0.241598
0.312480
0.381303
0.434685
0.459673
0.449476
0.406919
0.342977
0.271523
0.204076
0.147269
0.103136
0.070762
0.047943
0.032282
0.021709
0.014634
0.009915
0.006766
0.004655
0.003232
0.002266
0.001604
0.001147
0.000828
0.000604
0.000445
0.000331
0.000248
0.000188
0.000144
0.000111
0.000087
0.000068
0.000055
0.000044
0.000037
0.000031
0.000027
0.000025
0.000023
0.000023
0.000023
0.000025
0.000027
0.000031
0.000036
0.000042
0.000051
0.000063
0.000078
0.000097
0.000123
0.000157
0.000201
0.000260
0.000340
0.000448
0.000595
0.000798
0.001079
0.001472
0.002030
0.002826
0.003975
0.005649
0.008113
0.011769
0.017239
0.025478
0.037940
0.056817
0.085328
0.128009
0.190828
0.280765
0.404229
0.563706
0.752645
0.950555
1.122690
1.228780
1.239671
1.152191
0.990883
0.795176
0.602075
0.435347
0.304184
0.207563
0.139562
0.093141
0.062050
0.041448
0.027857
0.018895
0.012975
0.009054
0.006457
0.004747
0.003648
0.002983
0.002650
0.002595
0.002807
0.003310
0.004174
0.005521
0.007551
0.010575
0.015077
0.021803
0.031904
0.047145
0.070206
0.105096
0.157631
0.235858
0.350054
0.511592
0.729659
1.004983
1.321413
1.639702
1.901131
2.046085
2.041212
1.896929
1.660727
1.391188
1.132534
0.904986
0.710901
0.546309
0.408316
0.296069
0.208681
0.143738
0.097417
0.065414
0.043785
0.029359
0.019795
0.013456
0.009240
0.006418
0.004515
0.003220
0.002333
0.001724
0.001305
0.001023
0.000841
0.000740
0.000709
0.000749
0.000869
0.001091
0.001453
0.002017
0.002876
0.004171
0.006110
0.008988
0.013198
0.019230
0.027598
0.038681
0.052433
0.068016
0.083535
0.096203
0.103130
0.102519
0.094533
0.081216
0.065517
0.050119
0.036748
0.026096
0.018118
0.012398
0.008416
0.005697
0.003861
0.002627
0.001798
0.001241
0.000863
0.000606
0.000430
0.000307
0.000222
0.000162
0.000119
0.000089
0.000066
0.000050
0.000038
0.000029
0.000023
0.000018
0.000014
0.000011
0.000009
0.000007


==> Figures/wavelet-collection-example/synth_example_piecepoly.csv <==
0.000001
0.000015
0.000048
0.000098
0.000167
0.000254
0.000358
0.000481
0.000622
0.000781
0.000958
0.001153
0.001366
0.001597
0.001846
0.002114
0.002399
0.002702
0.003024
0.003363
0.003721
0.004097
0.004490
0.004902
0.005332
0.005780
0.006246
0.006730
0.007232
0.007752
0.008290
0.008846
0.009421
0.010013
0.010623
0.011252
0.011898
0.012563
0.013246
0.013946
0.014665
0.015402
0.016157
0.016930
0.017721
0.018530
0.019357
0.020202
0.021066
0.021947
0.022846
0.023764
0.024699
0.025653
0.026624
0.027614
0.028622
0.029648
0.030691
0.031753
0.032833
0.033931
0.035047
0.036182
0.037334
0.038504
0.039692
0.040899
0.042123
0.043366
0.044626
0.045905
0.047202
0.048516
0.049849
0.051200
0.052569
0.053956
0.055361
0.056784
0.058225
0.059685
0.061162
0.062657
0.064171
0.065702
0.067252
0.068819
0.070405
0.072009
0.200000
0.200000
0.200000
0.200001
0.200003
0.200005
0.200008
0.200012
0.200017
0.200024
0.200033
0.200043
0.200056
0.200070
0.200087
0.200106
0.200128
0.200153
0.200181
0.200212
0.200247
0.200285
0.200327
0.200372
0.200422
0.200476
0.200534
0.200597
0.200665
0.200738
0.200816
0.200899
0.200987
0.201082
0.201182
0.201288
0.201400
0.201518
0.201643
0.201775
0.201914
0.202059
0.202212
0.202372
0.202540
0.202715
0.202899
0.203090
0.203290
0.203498
0.203714
0.203940
0.204174
0.204418
0.204671
0.204933
0.205205
0.205486
0.205778
0.206080
0.206392
0.206715
0.207048
0.207392
0.207747
0.208114
0.208492
0.208881
0.209282
0.209695
0.210120
0.210557
0.211007
0.211469
0.211944
0.212432
0.212933
0.213448
0.213976
0.214517
0.215072
0.215642
0.216225
0.216823
0.217435
0.218062
0.218704
0.219361
0.220033
0.220720
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203
0.192203


==> Figures/wavelet-collection-example/synth_example_spikes.csv <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.340018
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.415092
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
1.058476
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
1.287293
1.287293
1.287293
1.287293
1.287293
1.287293
1.287293
1.287293
1.287293
1.287293
1.287293
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.318879
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000

